Invariant Control Strategies for Active Flow Control using Graph Neural Networks

Reinforcement learning has gained traction for active flow control tasks, with initial applications exploring drag mitigation via flow field augmentation around a two-dimensional cylinder. RL has since been extended to more complex turbulent flows and has shown significant potential in learning complex control strategies. However, such applications remain computationally challenging due to its sample inefficiency and associated simulation costs. This fact is worsened by the lack of generalization capabilities of these trained policy networks, often being implicitly tied to the input configurations of their training conditions. In this work, we propose the use of graph neural networks to address this particular limitation, effectively increasing the range of applicability and getting more value out of the upfront RL training cost. GNNs can naturally process unstructured, threedimensional flow data, preserving spatial relationships without the constraints of a Cartesian grid. Additionally, they incorporate rotational, reflectional, and permutation invariance into the learned control policies, thus improving generalization and thereby removing the shortcomings of commonly used CNN or MLP architectures. To demonstrate the effectiveness of this approach, we revisit the well-established two-dimensional cylinder benchmark problem for active flow control. The RL training is implemented using Relexi, a high-performance RL framework, with flow simulations conducted in parallel using the high-order discontinuous Galerkin framework FLEXI. Our results show that GNN-based control policies achieve comparable performance to existing methods while benefiting from improved generalization properties. This work establishes GNNs as a promising architecture for RL-based flow control and highlights the capabilities of Relexi and FLEXI for large-scale RL applications in fluid dynamics.

==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-Losses_entropy.csv <==
Wall time,Step,Value
1732885509.045768,0,-0.18342705070972443
1732885509.054969,1,-0.18370790779590607
1732885509.062258,2,-0.18399617075920105
1732885509.069958,3,-0.18428680300712585
1732885509.076839,4,-0.18457552790641785
1732885524.518185,5,-0.18493959307670593
1732885524.526562,6,-0.18492111563682556
1732885524.535382,7,-0.18471753597259521
1732885524.54219,8,-0.18438348174095154
1732885524.550547,9,-0.1839539110660553
1732885539.892829,10,-0.18340246379375458
1732885539.902577,11,-0.18334025144577026
1732885539.910894,12,-0.18356378376483917
1732885539.918491,13,-0.18400728702545166
1732885539.925105,14,-0.18462814390659332
1732885555.352057,15,-0.1854732185602188
1732885555.363748,16,-0.18632882833480835
1732885555.374085,17,-0.1872507929801941
1732885555.392419,18,-0.1882234811782837
1732885555.399132,19,-0.1892344355583191
1732885570.789313,20,-0.19010566174983978
1732885570.798474,21,-0.19108101725578308
1732885570.812333,22,-0.19200117886066437
1732885570.81894,23,-0.19287271797657013
1732885570.824591,24,-0.19370253384113312
1732885595.394063,25,-0.19437210261821747
1732885595.405861,26,-0.1945851594209671
1732885595.413111,27,-0.19437852501869202
1732885595.423474,28,-0.19384343922138214
1732885595.432592,29,-0.1930435597896576
1732885610.855625,30,-0.1919839233160019
1732885610.870953,31,-0.19105252623558044
1732885610.878873,32,-0.19019608199596405
1732885610.889952,33,-0.1894056648015976
1732885610.900103,34,-0.18867401778697968
1732885626.335532,35,-0.18799667060375214
1732885626.340812,36,-0.18740132451057434
1732885626.354923,37,-0.18687787652015686
1732885626.363118,38,-0.18641740083694458
1732885626.368755,39,-0.18601325154304504
1732885641.60726,40,-0.18559962511062622
1732885641.614397,41,-0.18538528680801392
1732885641.623753,42,-0.18529468774795532
1732885641.630612,43,-0.1853235810995102
1732885641.636336,44,-0.1854707896709442
1732885656.948715,45,-0.18533626198768616
1732885656.961641,46,-0.18576961755752563
1732885656.967887,47,-0.18634174764156342
1732885656.973473,48,-0.18702588975429535
1732885656.97928,49,-0.18780097365379333
1732885682.659237,50,-0.18896839022636414
1732885682.668679,51,-0.18981297314167023
1732885682.678458,52,-0.19064517319202423
1732885682.685872,53,-0.19146670401096344
1732885682.692883,54,-0.19227886199951172
1732885698.06447,55,-0.19294379651546478
1732885698.06994,56,-0.1935478299856186
1732885698.07609,57,-0.19397692382335663
1732885698.08621,58,-0.1942504197359085
1732885698.094227,59,-0.19438664615154266
1732885713.472003,60,-0.19385159015655518
1732885713.480822,61,-0.19370470941066742
1732885713.487177,62,-0.19343872368335724
1732885713.495702,63,-0.1930842250585556
1732885713.503288,64,-0.19267185032367706
1732885729.220494,65,-0.19238774478435516
1732885729.225736,66,-0.19213594496250153
1732885729.235267,67,-0.1920202523469925
1732885729.240053,68,-0.19207380712032318
1732885729.247335,69,-0.19234614074230194
1732885744.479987,70,-0.19292005896568298
1732885744.485147,71,-0.19359496235847473
1732885744.49051,72,-0.1942821592092514
1732885744.495648,73,-0.19494971632957458
1732885744.500436,74,-0.1956007182598114
1732885769.064432,75,-0.19601356983184814
1732885769.070963,76,-0.19677002727985382
1732885769.07781,77,-0.19764365255832672
1732885769.083847,78,-0.1986370086669922
1732885769.088762,79,-0.19975358247756958
1732885784.435895,80,-0.20107552409172058
1732885784.440923,81,-0.20232070982456207
1732885784.446593,82,-0.2035231590270996
1732885784.451383,83,-0.20466704666614532
1732885784.45689,84,-0.20574232935905457
1732885799.76806,85,-0.20711775124073029
1732885799.773681,86,-0.2080838680267334
1732885799.780936,87,-0.2090112566947937
1732885799.785367,88,-0.20990312099456787
1732885799.791974,89,-0.21076232194900513
1732885815.117348,90,-0.21116501092910767
1732885815.123436,91,-0.21207377314567566
1732885815.129206,92,-0.2130706012248993
1732885815.134959,93,-0.214161217212677
1732885815.14024,94,-0.21535375714302063
1732885830.487457,95,-0.2167002111673355
1732885830.493529,96,-0.21811355650424957
1732885830.499029,97,-0.21964259445667267
1732885830.503766,98,-0.22129027545452118
1732885830.509088,99,-0.22306229174137115
1732885855.960073,100,-0.22499598562717438
1732885855.965094,101,-0.2263958603143692
1732885855.969918,102,-0.2273271530866623
1732885855.974603,103,-0.2278263419866562
1732885855.979822,104,-0.22793065011501312
1732885871.486546,105,-0.2283380925655365
1732885871.4916,106,-0.22844401001930237
1732885871.49573,107,-0.22885824739933014
1732885871.501557,108,-0.22954140603542328
1732885871.506195,109,-0.23045964539051056
1732885886.863672,110,-0.2306315302848816
1732885886.868751,111,-0.23179909586906433
1732885886.873177,112,-0.23301590979099274
1732885886.878011,113,-0.23427894711494446
1732885886.882511,114,-0.2355859875679016
1732885902.247191,115,-0.23673012852668762
1732885902.253109,116,-0.23792055249214172
1732885902.258303,117,-0.23897269368171692
1732885902.263692,118,-0.23990316689014435
1732885902.268199,119,-0.24072687327861786
1732885917.677299,120,-0.24206577241420746
1732885917.684552,121,-0.24280600249767303
1732885917.689414,122,-0.24355389177799225
1732885917.693949,123,-0.2443147897720337
1732885917.698914,124,-0.24509380757808685
1732885942.336088,125,-0.24502605199813843
1732885942.342778,126,-0.24596910178661346
1732885942.347574,127,-0.24706217646598816
1732885942.352352,128,-0.2482963502407074
1732885942.357094,129,-0.24966350197792053
1732885958.282036,130,-0.25220081210136414
1732885958.289041,131,-0.2535175681114197
1732885958.294546,132,-0.25464892387390137
1732885958.30054,133,-0.25560009479522705
1732885958.306478,134,-0.2563803493976593
1732885973.689333,135,-0.25615978240966797
1732885973.695007,136,-0.25668099522590637
1732885973.699857,137,-0.25711995363235474
1732885973.704413,138,-0.2574879229068756
1732885973.71067,139,-0.25779610872268677
1732885989.416333,140,-0.2582710385322571
1732885989.421086,141,-0.2578985393047333
1732885989.427414,142,-0.25698110461235046
1732885989.432384,143,-0.2555994391441345
1732885989.437207,144,-0.25387319922447205
1732886005.253148,145,-0.2512604594230652
1732886005.258817,146,-0.24989059567451477
1732886005.263319,147,-0.2489604949951172
1732886005.268055,148,-0.24841152131557465
1732886005.27364,149,-0.24819378554821014
1732886030.485144,150,-0.24772842228412628
1732886030.490157,151,-0.24786755442619324
1732886030.495512,152,-0.24798190593719482
1732886030.500622,153,-0.2480735182762146
1732886030.505852,154,-0.248144268989563
1732886046.035305,155,-0.24698998034000397
1732886046.041249,156,-0.24815544486045837
1732886046.046289,157,-0.2502734959125519
1732886046.051969,158,-0.25322604179382324
1732886046.057761,159,-0.2569277882575989
1732886061.436111,160,-0.2613314092159271
1732886061.442447,161,-0.26563525199890137
1732886061.447494,162,-0.26992738246917725
1732886061.454374,163,-0.2742735743522644
1732886061.460295,164,-0.2787131667137146
1732886076.904652,165,-0.28491607308387756
1732886076.909598,166,-0.2883061468601227
1732886076.915032,167,-0.2908676266670227
1732886076.920117,168,-0.2926497161388397
1732886076.925552,169,-0.29371315240859985
1732886092.29671,170,-0.29344791173934937
1732886092.302016,171,-0.2937045991420746
1732886092.307914,172,-0.2938283383846283
1732886092.312755,173,-0.2938356101512909
1732886092.318385,174,-0.29374244809150696
1732886117.02401,175,-0.29142871499061584
1732886117.029421,176,-0.2918400168418884
1732886117.034785,177,-0.2927951514720917
1732886117.038905,178,-0.29424166679382324
1732886117.044306,179,-0.29613548517227173
1732886132.507872,180,-0.3003469705581665
1732886132.513109,181,-0.301926851272583
1732886132.519119,182,-0.3028281629085541
1732886132.523324,183,-0.3031218349933624
1732886132.527619,184,-0.30288201570510864
1732886147.896034,185,-0.299119234085083
1732886147.900892,186,-0.29884815216064453
1732886147.905702,187,-0.29897668957710266
1732886147.910702,188,-0.29945865273475647
1732886147.915426,189,-0.300254762172699
1732886163.297307,190,-0.3007095456123352
1732886163.30243,191,-0.30159205198287964
1732886163.307163,192,-0.3023040294647217
1732886163.313044,193,-0.30286404490470886
1732886163.317642,194,-0.3032901883125305
1732886179.252162,195,-0.30355167388916016
1732886179.258084,196,-0.3036356568336487
1732886179.262877,197,-0.3035055994987488
1732886179.269033,198,-0.3031805455684662
1732886179.275471,199,-0.30267706513404846
1732886204.656449,200,-0.2994772791862488
1732886204.663716,201,-0.2990341782569885
1732886204.670766,202,-0.29878750443458557
1732886204.677333,203,-0.2987266778945923
1732886204.688822,204,-0.29884105920791626
1732886220.145174,205,-0.29880279302597046
1732886220.153087,206,-0.29961761832237244
1732886220.159341,207,-0.30090615153312683
1732886220.165265,208,-0.3026183843612671
1732886220.172481,209,-0.3047144114971161
1732886235.610737,210,-0.30648595094680786
1732886235.617897,211,-0.3087887465953827
1732886235.622059,212,-0.310934454202652
1732886235.62751,213,-0.3129236400127411
1732886235.632266,214,-0.31475889682769775
1732886251.1634,215,-0.31664687395095825
1732886251.170995,216,-0.3177774250507355
1732886251.177445,217,-0.31841033697128296
1732886251.184778,218,-0.3186071813106537
1732886251.188382,219,-0.318430632352829
1732886266.597859,220,-0.3143763840198517
1732886266.604343,221,-0.3146171569824219
1732886266.608933,222,-0.31551408767700195
1732886266.614122,223,-0.3169881999492645
1732886266.619075,224,-0.31897643208503723
1732886291.315531,225,-0.3221867084503174
1732886291.320698,226,-0.3242048919200897
1732886291.325484,227,-0.32582178711891174
1732886291.330084,228,-0.3270801305770874
1732886291.335098,229,-0.3280275762081146
1732886306.723457,230,-0.326541543006897
1732886306.730162,231,-0.3270157277584076
1732886306.739054,232,-0.3273526728153229
1732886306.747287,233,-0.3275878429412842
1732886306.75677,234,-0.3277539610862732
1732886322.216694,235,-0.32641512155532837
1732886322.224835,236,-0.32614588737487793
1732886322.229306,237,-0.3254854679107666
1732886322.234357,238,-0.3245151937007904
1732886322.240323,239,-0.323369562625885
1732886337.627187,240,-0.32408931851387024
1732886337.635774,241,-0.3233581781387329
1732886337.641211,242,-0.32285475730895996
1732886337.647751,243,-0.3225262761116028
1732886337.657518,244,-0.32233279943466187
1732886353.193126,245,-0.31562450528144836
1732886353.200019,246,-0.31537988781929016
1732886353.204686,247,-0.31504175066947937
1732886353.211235,248,-0.3146604597568512
1732886353.217599,249,-0.314307302236557
1732886379.23987,250,-0.3137694299221039
1732886379.249696,251,-0.3136855363845825
1732886379.25523,252,-0.31377026438713074
1732886379.26017,253,-0.3140762746334076
1732886379.266223,254,-0.31469595432281494
1732886394.797981,255,-0.31531861424446106
1732886394.802336,256,-0.31656813621520996
1732886394.806774,257,-0.3179502487182617
1732886394.812196,258,-0.31941813230514526
1732886394.816885,259,-0.3209608793258667
1732886410.279485,260,-0.3212384581565857
1732886410.285565,261,-0.3227083086967468
1732886410.29223,262,-0.3240273594856262
1732886410.296815,263,-0.3252069056034088
1732886410.301766,264,-0.32626858353614807
1732886425.828178,265,-0.3280370533466339
1732886425.832756,266,-0.3289107382297516
1732886425.837472,267,-0.32968762516975403
1732886425.842421,268,-0.3303734362125397
1732886425.847316,269,-0.3309743106365204
1732886441.398892,270,-0.33195704221725464
1732886441.403543,271,-0.3323860466480255
1732886441.412052,272,-0.33273160457611084
1732886441.416647,273,-0.3330182433128357
1732886441.421386,274,-0.3332785964012146
1732886466.345035,275,-0.3292284309864044
1732886466.353333,276,-0.3297499716281891
1732886466.358577,277,-0.3305155336856842
1732886466.363314,278,-0.3315405547618866
1732886466.368535,279,-0.332782506942749
1732886482.021756,280,-0.3368738293647766
1732886482.028608,281,-0.33818134665489197
1732886482.034454,282,-0.3394342064857483
1732886482.04115,283,-0.340616375207901
1732886482.046889,284,-0.34171491861343384
1732886498.091133,285,-0.3408576548099518
1732886498.098706,286,-0.34187042713165283
1732886498.104431,287,-0.3429180383682251
1732886498.111529,288,-0.34399959444999695
1732886498.11745,289,-0.34511440992355347
1732886513.638618,290,-0.3459332585334778
1732886513.645019,291,-0.3466719388961792
1732886513.651876,292,-0.34703758358955383
1732886513.657601,293,-0.34706610441207886
1732886513.662225,294,-0.34679338335990906
1732886529.418821,295,-0.3435850441455841
1732886529.424764,296,-0.34294286370277405
1732886529.431295,297,-0.34223324060440063
1732886529.436383,298,-0.3414751887321472
1732886529.440927,299,-0.3406860828399658
1732886554.823339,300,-0.3429928719997406
1732886554.828805,301,-0.3424243927001953
1732886554.833474,302,-0.3419780135154724
1732886554.838965,303,-0.34163519740104675
1732886554.844117,304,-0.3413802981376648
1732886570.493933,305,-0.338382750749588
1732886570.499228,306,-0.3381611406803131
1732886570.504556,307,-0.33789631724357605
1732886570.509373,308,-0.3375903367996216
1732886570.514239,309,-0.33724546432495117
1732886585.974075,310,-0.3367187976837158
1732886585.979011,311,-0.3361906409263611
1732886585.983727,312,-0.33557653427124023
1732886585.988068,313,-0.33493536710739136
1732886585.992448,314,-0.3343273401260376
1732886601.590565,315,-0.33315926790237427
1732886601.594989,316,-0.33307236433029175
1732886601.599446,317,-0.33317336440086365
1732886601.604253,318,-0.3334013521671295
1732886601.60913,319,-0.33372578024864197
1732886617.059299,320,-0.3356989622116089
1732886617.064577,321,-0.33600836992263794
1732886617.069645,322,-0.3362322747707367
1732886617.074075,323,-0.33638638257980347
1732886617.079445,324,-0.33648550510406494
1732886642.415263,325,-0.3363456428050995
1732886642.420661,326,-0.3362874984741211
1732886642.426483,327,-0.3360956311225891
1732886642.431468,328,-0.3357742130756378
1732886642.435928,329,-0.33533158898353577
1732886657.93567,330,-0.337794691324234
1732886657.941645,331,-0.3373497426509857
1732886657.946452,332,-0.33700257539749146
1732886657.951176,333,-0.33674362301826477
1732886657.95558,334,-0.33656442165374756
1732886673.550295,335,-0.3301107883453369
1732886673.555323,336,-0.3299418091773987
1732886673.56006,337,-0.3297211825847626
1732886673.564591,338,-0.32946425676345825
1732886673.569144,339,-0.32918813824653625
1732886689.51082,340,-0.32894599437713623
1732886689.518485,341,-0.3288431465625763
1732886689.523497,342,-0.328940749168396
1732886689.528368,343,-0.3292628824710846
1732886689.533389,344,-0.32983526587486267
1732886705.165795,345,-0.3315317928791046
1732886705.170606,346,-0.3324306607246399
1732886705.175341,347,-0.3332603871822357
1732886705.181424,348,-0.333997905254364
1732886705.186548,349,-0.3346377909183502
1732886730.71481,350,-0.34209567308425903
1732886730.719392,351,-0.3426278829574585
1732886730.7243,352,-0.3431878983974457
1732886730.7294,353,-0.34378981590270996
1732886730.733952,354,-0.34444743394851685
1732886746.319479,355,-0.3434820771217346
1732886746.3259,356,-0.34414640069007874
1732886746.331883,357,-0.34473052620887756
1732886746.336405,358,-0.34523293375968933
1732886746.341692,359,-0.34565362334251404
1732886761.856376,360,-0.34351783990859985
1732886761.862357,361,-0.3439028263092041
1732886761.868679,362,-0.3442901372909546
1732886761.873556,363,-0.34466996788978577
1732886761.878405,364,-0.3450372517108917
1732886777.369413,365,-0.3501836061477661
1732886777.376402,366,-0.3504122793674469
1732886777.381397,367,-0.3505343496799469
1732886777.386816,368,-0.350568562746048
1732886777.39256,369,-0.35053354501724243
1732886792.877238,370,-0.3458694517612457
1732886792.882414,371,-0.3459697961807251
1732886792.887897,372,-0.34623977541923523
1732886792.892695,373,-0.3466557562351227
1732886792.897161,374,-0.34719905257225037
1732886817.709782,375,-0.349799782037735
1732886817.719174,376,-0.350628137588501
1732886817.725667,377,-0.35160598158836365
1732886817.73007,378,-0.3527180254459381
1732886817.736043,379,-0.35395053029060364
1732886833.310164,380,-0.3530105650424957
1732886833.315782,381,-0.3540259897708893
1732886833.322226,382,-0.3547614812850952
1732886833.328205,383,-0.35524675250053406
1732886833.333703,384,-0.35550805926322937
1732886848.916451,385,-0.3528922498226166
1732886848.923952,386,-0.35316264629364014
1732886848.929375,387,-0.35362595319747925
1732886848.935993,388,-0.35426318645477295
1732886848.941459,389,-0.355056494474411
1732886864.485778,390,-0.36430132389068604
1732886864.492379,391,-0.36507660150527954
1732886864.497372,392,-0.36568760871887207
1732886864.50163,393,-0.3661491870880127
1732886864.507236,394,-0.3664770722389221
1732886880.095302,395,-0.3631761372089386
1732886880.102246,396,-0.3635900020599365
1732886880.105949,397,-0.3641965091228485
1732886880.114134,398,-0.3649762272834778
1732886880.119035,399,-0.365913063287735
1732886905.655132,400,-0.36518317461013794
1732886905.661332,401,-0.36623620986938477
1732886905.666133,402,-0.36726731061935425
1732886905.671725,403,-0.36827966570854187
1732886905.676257,404,-0.36927780508995056
1732886921.343844,405,-0.3677076995372772
1732886921.349558,406,-0.36883440613746643
1732886921.354933,407,-0.37009620666503906
1732886921.359328,408,-0.37148118019104004
1732886921.365233,409,-0.3729788362979889
1732886936.975981,410,-0.37146663665771484
1732886936.981822,411,-0.3726348578929901
1732886936.98646,412,-0.37346071004867554
1732886936.991303,413,-0.3740192651748657
1732886936.996337,414,-0.3743882477283478
1732886952.888632,415,-0.3742709457874298
1732886952.893783,416,-0.37488168478012085
1732886952.899176,417,-0.3756885528564453
1732886952.903815,418,-0.3766424059867859
1732886952.908665,419,-0.37770751118659973
1732886968.629205,420,-0.3751298189163208
1732886968.634184,421,-0.3760230541229248
1732886968.639142,422,-0.37671685218811035
1732886968.643988,423,-0.3772602081298828
1732886968.648584,424,-0.37770211696624756
1732886994.078757,425,-0.3752351701259613
1732886994.087056,426,-0.3756799101829529
1732886994.095128,427,-0.37609347701072693
1732886994.101261,428,-0.3764599561691284
1732886994.107666,429,-0.3767711818218231
1732887009.65498,430,-0.378348708152771
1732887009.660102,431,-0.37855345010757446
1732887009.665122,432,-0.37871548533439636
1732887009.671893,433,-0.3788461983203888
1732887009.678519,434,-0.37895697355270386
1732887025.331908,435,-0.37735509872436523
1732887025.338719,436,-0.3772902190685272
1732887025.345448,437,-0.3770638108253479
1732887025.351514,438,-0.37668976187705994
1732887025.355914,439,-0.37618061900138855
1732887040.933621,440,-0.3733188211917877
1732887040.941148,441,-0.37296727299690247
1732887040.946921,442,-0.37287023663520813
1732887040.954853,443,-0.3730165958404541
1732887040.958563,444,-0.3733973801136017
1732887056.553353,445,-0.37829557061195374
1732887056.558757,446,-0.3789410889148712
1732887056.563296,447,-0.37961244583129883
1732887056.568161,448,-0.38029709458351135
1732887056.572618,449,-0.3809811472892761
1732887082.062122,450,-0.3801828622817993
1732887082.066743,451,-0.3808427155017853
1732887082.073531,452,-0.38145965337753296
1732887082.079624,453,-0.382033109664917
1732887082.086604,454,-0.38256534934043884
1732887098.210377,455,-0.3833294212818146
1732887098.220476,456,-0.3839932680130005
1732887098.225446,457,-0.38481324911117554
1732887098.232109,458,-0.3857751190662384
1732887098.236716,459,-0.3868662416934967
1732887113.830291,460,-0.3856462240219116
1732887113.836469,461,-0.3870030641555786
1732887113.842589,462,-0.38850682973861694
1732887113.847566,463,-0.3901447355747223
1732887113.852788,464,-0.3919060230255127
1732887129.450423,465,-0.391437292098999
1732887129.457337,466,-0.39341795444488525
1732887129.46365,467,-0.3955115079879761
1732887129.469298,468,-0.39770495891571045
1732887129.474228,469,-0.39998650550842285
1732887144.977461,470,-0.40388402342796326
1732887144.983532,471,-0.4061168432235718
1732887144.989418,472,-0.4082199037075043
1732887144.99439,473,-0.41020411252975464
1732887144.999261,474,-0.4120803773403168
1732887170.209277,475,-0.40895944833755493
1732887170.214692,476,-0.4105083644390106
1732887170.220135,477,-0.41188907623291016
1732887170.224227,478,-0.41313859820365906
1732887170.228882,479,-0.4142940640449524
1732887185.750347,480,-0.42203468084335327
1732887185.757722,481,-0.42274338006973267
1732887185.764793,482,-0.4230683445930481
1732887185.772718,483,-0.42305782437324524
1732887185.779103,484,-0.422807514667511
1732887201.562052,485,-0.41356685757637024
1732887201.568497,486,-0.4131074547767639
1732887201.574679,487,-0.41261908411979675
1732887201.580741,488,-0.412111759185791
1732887201.587308,489,-0.41162049770355225
1732887217.141118,490,-0.40250280499458313
1732887217.146244,491,-0.4022265672683716
1732887217.152366,492,-0.4020540118217468
1732887217.158893,493,-0.40196290612220764
1732887217.165015,494,-0.40193745493888855
1732887232.818337,495,-0.40987855195999146
1732887232.824482,496,-0.41002804040908813
1732887232.829283,497,-0.4102703332901001
1732887232.835631,498,-0.4105973541736603
1732887232.840382,499,-0.4110027849674225
1732887258.399652,500,-0.4133794605731964
1732887258.405366,501,-0.41381391882896423
1732887258.411254,502,-0.41419970989227295
1732887258.415919,503,-0.414541095495224
1732887258.421368,504,-0.4148420989513397
1732887274.037782,505,-0.41243869066238403
1732887274.04354,506,-0.4125750958919525
1732887274.049962,507,-0.4125993251800537
1732887274.054117,508,-0.4125303030014038
1732887274.059105,509,-0.4123882055282593
1732887290.053126,510,-0.4123825132846832
1732887290.061133,511,-0.41221246123313904
1732887290.065678,512,-0.4120473861694336
1732887290.071504,513,-0.41188594698905945
1732887290.078344,514,-0.41172727942466736
1732887305.617586,515,-0.40482082962989807
1732887305.622192,516,-0.40463685989379883
1732887305.62897,517,-0.40442922711372375
1732887305.633799,518,-0.4042045772075653
1732887305.639396,519,-0.40396884083747864
1732887321.361548,520,-0.40934720635414124
1732887321.367239,521,-0.40906423330307007
1732887321.372663,522,-0.4087499976158142
1732887321.378325,523,-0.408402681350708
1732887321.383725,524,-0.4080226421356201
1732887346.462454,525,-0.4127359390258789
1732887346.467317,526,-0.412395179271698
1732887346.471932,527,-0.41212600469589233
1732887346.477287,528,-0.41193607449531555
1732887346.481876,529,-0.4118378758430481
1732887362.237639,530,-0.4133349359035492
1732887362.24239,531,-0.413377046585083
1732887362.246951,532,-0.41342949867248535
1732887362.251735,533,-0.4134944975376129
1732887362.256315,534,-0.4135703444480896
1732887378.944878,535,-0.4112623333930969
1732887378.953519,536,-0.411222368478775
1732887378.958979,537,-0.41105392575263977
1732887378.966038,538,-0.41076770424842834
1732887378.970817,539,-0.4103810489177704
1732887394.65222,540,-0.4142793118953705
1732887394.658769,541,-0.41437333822250366
1732887394.664374,542,-0.4149392247200012
1732887394.671039,543,-0.4159300625324249
1732887394.676333,544,-0.41731080412864685
1732887410.486664,545,-0.42208153009414673
1732887410.491798,546,-0.42362380027770996
1732887410.497483,547,-0.4249270260334015
1732887410.50343,548,-0.4260052740573883
1732887410.509617,549,-0.42687883973121643
1732887436.27618,550,-0.4146888554096222
1732887436.28356,551,-0.41524332761764526
1732887436.290124,552,-0.41572701930999756
1732887436.29813,553,-0.41615211963653564
1732887436.30206,554,-0.4165293276309967
1732887452.023155,555,-0.4192928969860077
1732887452.031955,556,-0.41967064142227173
1732887452.037664,557,-0.42009276151657104
1732887452.043688,558,-0.42058324813842773
1732887452.050377,559,-0.4212019145488739
1732887467.870013,560,-0.4211098849773407
1732887467.877207,561,-0.42210087180137634
1732887467.884436,562,-0.4230988323688507
1732887467.892666,563,-0.4240843951702118
1732887467.900006,564,-0.4250490963459015
1732887483.594166,565,-0.4204827547073364
1732887483.600937,566,-0.42130371928215027
1732887483.607618,567,-0.42203426361083984
1732887483.613397,568,-0.42269131541252136
1732887483.618539,569,-0.4232921898365021
1732887499.716984,570,-0.4323423504829407
1732887499.724482,571,-0.4331083297729492
1732887499.729109,572,-0.4340308904647827
1732887499.7346,573,-0.4351019859313965
1732887499.739629,574,-0.43631285429000854
1732887524.820786,575,-0.43366533517837524
1732887524.828138,576,-0.434702605009079
1732887524.835444,577,-0.43548914790153503
1732887524.839438,578,-0.43605151772499084
1732887524.843905,579,-0.4364144802093506
1732887540.583996,580,-0.43072932958602905
1732887540.5897,581,-0.43077775835990906
1732887540.593715,582,-0.43068841099739075
1732887540.601714,583,-0.43047383427619934
1732887540.606631,584,-0.4301459491252899
1732887556.223742,585,-0.43438076972961426
1732887556.23017,586,-0.43361589312553406
1732887556.235232,587,-0.43258026242256165
1732887556.239873,588,-0.43134355545043945
1732887556.246023,589,-0.42998194694519043
1732887571.970303,590,-0.42944639921188354
1732887571.97732,591,-0.428375780582428
1732887571.982733,592,-0.4274992346763611
1732887571.991795,593,-0.42677515745162964
1732887571.997936,594,-0.42618292570114136
1732887587.665149,595,-0.42060211300849915
1732887587.671963,596,-0.42028239369392395
1732887587.678419,597,-0.42003607749938965
1732887587.686215,598,-0.4198540151119232
1732887587.692107,599,-0.4197283387184143
1732887613.635401,600,-0.4177822768688202
1732887613.641778,601,-0.41788291931152344
1732887613.646788,602,-0.4181428551673889
1732887613.652601,603,-0.41854506731033325
1732887613.658392,604,-0.419074684381485
1732887629.369358,605,-0.4201473891735077
1732887629.374684,606,-0.4204774498939514
1732887629.379555,607,-0.42053624987602234
1732887629.388062,608,-0.4203537404537201
1732887629.392737,609,-0.41995784640312195
1732887645.038677,610,-0.418001264333725
1732887645.047044,611,-0.4175418019294739
1732887645.051626,612,-0.4171912968158722
1732887645.056412,613,-0.41694146394729614
1732887645.061506,614,-0.41678494215011597
1732887660.740698,615,-0.43196508288383484
1732887660.7461,616,-0.4319971799850464
1732887660.751845,617,-0.43216440081596375
1732887660.756593,618,-0.4324476420879364
1732887660.761156,619,-0.43283340334892273
1732887676.41816,620,-0.4222768545150757
1732887676.423481,621,-0.4226788282394409
1732887676.428194,622,-0.4230257272720337
1732887676.433452,623,-0.42333394289016724
1732887676.437714,624,-0.42362481355667114
1732887701.453993,625,-0.428806871175766
1732887701.459363,626,-0.42903968691825867
1732887701.464629,627,-0.4291563928127289
1732887701.473003,628,-0.42915838956832886
1732887701.477902,629,-0.42905110120773315
1732887717.059917,630,-0.42713800072669983
1732887717.064934,631,-0.4269227981567383
1732887717.073688,632,-0.42671021819114685
1732887717.078164,633,-0.42651182413101196
1732887717.084038,634,-0.4263415038585663
1732887732.752712,635,-0.42834925651550293
1732887732.759941,636,-0.4280838668346405
1732887732.763814,637,-0.42767295241355896
1732887732.769381,638,-0.42711764574050903
1732887732.774413,639,-0.4264242649078369
1732887748.368601,640,-0.414304256439209
1732887748.373214,641,-0.41380706429481506
1732887748.377938,642,-0.41361287236213684
1732887748.382886,643,-0.4137095510959625
1732887748.387789,644,-0.4140896499156952
1732887764.059714,645,-0.42864829301834106
1732887764.064509,646,-0.42905086278915405
1732887764.069196,647,-0.4291543960571289
1732887764.074114,648,-0.4289751350879669
1732887764.080536,649,-0.4285338222980499
1732887789.726211,650,-0.41580039262771606
1732887789.732405,651,-0.4152025282382965
1732887789.737505,652,-0.414667010307312
1732887789.743225,653,-0.41418856382369995
1732887789.748998,654,-0.4137621223926544
1732887805.394711,655,-0.4170261025428772
1732887805.400648,656,-0.4167560338973999
1732887805.407658,657,-0.41659000515937805
1732887805.41265,658,-0.41653111577033997
1732887805.418842,659,-0.4165911376476288
1732887821.027914,660,-0.4193708598613739
1732887821.033881,661,-0.41953057050704956
1732887821.042259,662,-0.41960787773132324
1732887821.048562,663,-0.4196256697177887
1732887821.055298,664,-0.41960543394088745
1732887836.712353,665,-0.4197922945022583
1732887836.718208,666,-0.4198158085346222
1732887836.729507,667,-0.4198991060256958
1732887836.736825,668,-0.4200165271759033
1732887836.74291,669,-0.4201520085334778
1732887852.458181,670,-0.4173288643360138
1732887852.463999,671,-0.41727516055107117
1732887852.471496,672,-0.41703030467033386
1732887852.476085,673,-0.41662025451660156
1732887852.482176,674,-0.4160704016685486
1732887878.10293,675,-0.4153388440608978
1732887878.110608,676,-0.414541631937027
1732887878.11711,677,-0.41363099217414856
1732887878.121866,678,-0.4126386046409607
1732887878.126488,679,-0.41163691878318787
1732887893.78016,680,-0.40996918082237244
1732887893.789323,681,-0.4092513620853424
1732887893.795648,682,-0.40875154733657837
1732887893.801164,683,-0.4084581136703491
1732887893.807533,684,-0.4083769619464874
1732887909.560855,685,-0.41377711296081543
1732887909.566874,686,-0.41402870416641235
1732887909.575312,687,-0.4142889678478241
1732887909.579281,688,-0.41454553604125977
1732887909.585602,689,-0.4147926867008209
1732887925.287907,690,-0.4143971800804138
1732887925.293561,691,-0.4145411252975464
1732887925.301509,692,-0.41460472345352173
1732887925.306447,693,-0.41459986567497253
1732887925.311555,694,-0.41453951597213745
1732887940.97737,695,-0.41597500443458557
1732887940.982138,696,-0.4158344268798828
1732887940.987295,697,-0.4156572222709656
1732887940.992081,698,-0.41544514894485474
1732887940.997249,699,-0.41520050168037415
1732887966.787017,700,-0.41788116097450256
1732887966.793572,701,-0.41797471046447754
1732887966.799668,702,-0.41840723156929016
1732887966.805363,703,-0.41915440559387207
1732887966.811623,704,-0.42019790410995483
1732887982.437345,705,-0.41416415572166443
1732887982.444098,706,-0.4154225289821625
1732887982.449608,707,-0.41663727164268494
1732887982.455176,708,-0.41787290573120117
1732887982.461236,709,-0.419147253036499
1732887998.627754,710,-0.4302384853363037
1732887998.633078,711,-0.4313390254974365
1732887998.638005,712,-0.4324823319911957
1732887998.643743,713,-0.433637410402298
1732887998.648953,714,-0.43476834893226624
1732888014.329045,715,-0.43883320689201355
1732888014.335818,716,-0.4403321444988251
1732888014.340083,717,-0.44223207235336304
1732888014.344772,718,-0.4445289969444275
1732888014.349846,719,-0.4472081661224365
1732888029.930552,720,-0.4508856236934662
1732888029.935418,721,-0.453643798828125
1732888029.940691,722,-0.4562590718269348
1732888029.945129,723,-0.4587283432483673
1732888029.950482,724,-0.461032509803772
1732888055.005427,725,-0.459704726934433
1732888055.010978,726,-0.4619691073894501
1732888055.015773,727,-0.46453970670700073
1732888055.023395,728,-0.46742403507232666
1732888055.028347,729,-0.4706268608570099
1732888070.825674,730,-0.4803295135498047
1732888070.832463,731,-0.48373615741729736
1732888070.837481,732,-0.4870896637439728
1732888070.845625,733,-0.4903928339481354
1732888070.851467,734,-0.49339166283607483
1732888086.480401,735,-0.49795645475387573
1732888086.488505,736,-0.5001547932624817
1732888086.493959,737,-0.5021672248840332
1732888086.501467,738,-0.5040091276168823
1732888086.506992,739,-0.5056949257850647
1732888102.201745,740,-0.5146989822387695
1732888102.207887,741,-0.5166596174240112
1732888102.214487,742,-0.5190528035163879
1732888102.22191,743,-0.5218790173530579
1732888102.228802,744,-0.5251239538192749
1732888118.609939,745,-0.5295658707618713
1732888118.616225,746,-0.5322859287261963
1732888118.621811,747,-0.5342027544975281
1732888118.627079,748,-0.5353662967681885
1732888118.633117,749,-0.5357738137245178
1732888144.765066,750,-0.5394458770751953
1732888144.771356,751,-0.5390967726707458
1732888144.779764,752,-0.5386953353881836
1732888144.784636,753,-0.5382470488548279
1732888144.790532,754,-0.5377565026283264
1732888160.840483,755,-0.5373892188072205
1732888160.846192,756,-0.5374466776847839
1732888160.852207,757,-0.5380359888076782
1732888160.857398,758,-0.5391130447387695
1732888160.863885,759,-0.5406416654586792
1732888176.5739,760,-0.5433964729309082
1732888176.58056,761,-0.5454308986663818
1732888176.58826,762,-0.5475420355796814
1732888176.592654,763,-0.5497227907180786
1732888176.599322,764,-0.5519670844078064
1732888192.200352,765,-0.5534692406654358
1732888192.207345,766,-0.5550357699394226
1732888192.212056,767,-0.5559449195861816
1732888192.217243,768,-0.5562599301338196
1732888192.223737,769,-0.5560418963432312
1732888208.53033,770,-0.5619124174118042
1732888208.538053,771,-0.5620615482330322
1732888208.543503,772,-0.5629338622093201
1732888208.547911,773,-0.5644514560699463
1732888208.553468,774,-0.5665439963340759
1732888233.751743,775,-0.5664038062095642
1732888233.759639,776,-0.5691742897033691
1732888233.764976,777,-0.5720948576927185
1732888233.7687,778,-0.57515949010849
1732888233.774052,779,-0.578364372253418
1732888249.922359,780,-0.5842954516410828
1732888249.927554,781,-0.5866125226020813
1732888249.933157,782,-0.5882266163825989
1732888249.938722,783,-0.5892024636268616
1732888249.943749,784,-0.5896005034446716
1732888265.579363,785,-0.5894352793693542
1732888265.586263,786,-0.589145302772522
1732888265.590536,787,-0.5887031555175781
1732888265.596375,788,-0.5881237983703613
1732888265.601535,789,-0.5874210596084595
1732888281.372131,790,-0.5889636278152466
1732888281.376828,791,-0.5881940126419067
1732888281.382244,792,-0.5874540209770203
1732888281.387492,793,-0.5867424011230469
1732888281.391989,794,-0.5860583782196045
1732888297.087475,795,-0.5838873386383057
1732888297.095004,796,-0.583946704864502
1732888297.101788,797,-0.5846565961837769
1732888297.108482,798,-0.5859507322311401
1732888297.113854,799,-0.5877700448036194
1732888323.418739,800,-0.5923776030540466
1732888323.425599,801,-0.5942045450210571
1732888323.432242,802,-0.595616340637207
1732888323.437658,803,-0.5966488122940063
1732888323.442755,804,-0.5973355770111084
1732888339.563622,805,-0.5948603749275208
1732888339.569642,806,-0.5947384834289551
1732888339.576095,807,-0.5941687822341919
1732888339.581415,808,-0.5931921601295471
1732888339.586545,809,-0.5918417572975159
1732888355.20167,810,-0.5927736759185791
1732888355.207709,811,-0.5914607644081116
1732888355.215533,812,-0.5904565453529358
1732888355.220507,813,-0.5897248387336731
1732888355.225168,814,-0.5892360210418701
1732888371.002029,815,-0.5878000259399414
1732888371.010793,816,-0.587284505367279
1732888371.014933,817,-0.5865446329116821
1732888371.019469,818,-0.5856021046638489
1732888371.024505,819,-0.584476113319397
1732888386.656676,820,-0.5820090770721436
1732888386.66295,821,-0.5818844437599182
1732888386.668186,822,-0.582814633846283
1732888386.67572,823,-0.58470618724823
1732888386.680529,824,-0.5874788165092468
1732888411.882645,825,-0.5963931083679199
1732888411.890769,826,-0.5990651845932007
1732888411.896564,827,-0.6010689735412598
1732888411.903027,828,-0.6024399995803833
1732888411.909638,829,-0.6032481789588928
1732888427.596127,830,-0.6063286066055298
1732888427.601814,831,-0.6070179343223572
1732888427.608582,832,-0.6082939505577087
1732888427.614554,833,-0.6101195812225342
1732888427.618503,834,-0.612419843673706
1732888443.314164,835,-0.6157913208007812
1732888443.321408,836,-0.6187816858291626
1732888443.327385,837,-0.6220280528068542
1732888443.332331,838,-0.6254993677139282
1732888443.338221,839,-0.6291647553443909
1732888459.419887,840,-0.6349738240242004
1732888459.427894,841,-0.6381340026855469
1732888459.433244,842,-0.6408982872962952
1732888459.438316,843,-0.6433171033859253
1732888459.443448,844,-0.6453914642333984
1732888475.094337,845,-0.6481006145477295
1732888475.100413,846,-0.6493394374847412
1732888475.105509,847,-0.6501741409301758
1732888475.11063,848,-0.6506384611129761
1732888475.116458,849,-0.6507636308670044
1732888501.004864,850,-0.6510353088378906
1732888501.011204,851,-0.6519741415977478
1732888501.017053,852,-0.6539288759231567
1732888501.022311,853,-0.6568036675453186
1732888501.028785,854,-0.6605138182640076
1732888516.738,855,-0.6666767597198486
1732888516.743403,856,-0.6711990833282471
1732888516.748605,857,-0.6757916212081909
1732888516.753793,858,-0.6804271340370178
1732888516.758126,859,-0.685081958770752
1732888532.554876,860,-0.6909267902374268
1732888532.562898,861,-0.6960228681564331
1732888532.568749,862,-0.7015429735183716
1732888532.576368,863,-0.7074530124664307
1732888532.581503,864,-0.7137075066566467
1732888548.269913,865,-0.7213972806930542
1732888548.27537,866,-0.7265624403953552
1732888548.281204,867,-0.7308317422866821
1732888548.286451,868,-0.7342606782913208
1732888548.291531,869,-0.7367739081382751
1732888563.978713,870,-0.7402778267860413
1732888563.984806,871,-0.742027223110199
1732888563.989574,872,-0.7438351511955261
1732888563.994896,873,-0.7456939220428467
1732888564.001382,874,-0.7475973963737488
1732888589.219788,875,-0.7501383423805237
1732888589.22686,876,-0.7511932253837585
1732888589.233023,877,-0.7514466047286987
1732888589.239761,878,-0.7509825825691223
1732888589.245185,879,-0.7498815655708313
1732888604.944981,880,-0.7466385960578918
1732888604.949801,881,-0.7462582588195801
1732888604.956513,882,-0.7470129728317261
1732888604.961718,883,-0.7487806677818298
1732888604.971491,884,-0.7514551281929016
1732888620.649349,885,-0.7544557452201843
1732888620.657699,886,-0.7582728266716003
1732888620.662639,887,-0.7623947262763977
1732888620.668268,888,-0.7668044567108154
1732888620.673008,889,-0.7714877724647522
1732888636.319863,890,-0.7767080664634705
1732888636.326627,891,-0.7815284729003906
1732888636.331792,892,-0.7862536311149597
1732888636.33624,893,-0.7908897995948792
1732888636.344945,894,-0.7954415082931519
1732888651.99479,895,-0.8030790090560913
1732888651.999035,896,-0.806607186794281
1732888652.005204,897,-0.8094554543495178
1732888652.010319,898,-0.8117117881774902
1732888652.015755,899,-0.8134517073631287
1732888678.320423,900,-0.8152234554290771
1732888678.326321,901,-0.8165794610977173
1732888678.331407,902,-0.8179953694343567
1732888678.336354,903,-0.8194643259048462
1732888678.342448,904,-0.8209801912307739
1732888694.04464,905,-0.8225206732749939
1732888694.049617,906,-0.8242018222808838
1732888694.056906,907,-0.8259851336479187
1732888694.060782,908,-0.8278529047966003
1732888694.065262,909,-0.8297877907752991
1732888709.961671,910,-0.8327802419662476
1732888709.968234,911,-0.8354501128196716
1732888709.973153,912,-0.8387439250946045
1732888709.979026,913,-0.8426021337509155
1732888709.989146,914,-0.8469710946083069
1732888725.728202,915,-0.8531441688537598
1732888725.733381,916,-0.8562060594558716
1732888725.739125,917,-0.8576751351356506
1732888725.74465,918,-0.8577133417129517
1732888725.749699,919,-0.8564679026603699
1732888741.494353,920,-0.8538259267807007
1732888741.500494,921,-0.8525170683860779
1732888741.505026,922,-0.8521958589553833
1732888741.509457,923,-0.8527634143829346
1732888741.513884,924,-0.8541319966316223
1732888766.880934,925,-0.857044517993927
1732888766.887408,926,-0.8584756255149841
1732888766.892617,927,-0.859315037727356
1732888766.898314,928,-0.8596222996711731
1732888766.903726,929,-0.8594500422477722
1732888782.736601,930,-0.8574976325035095
1732888782.742329,931,-0.8577845692634583
1732888782.746741,932,-0.8588736653327942
1732888782.751465,933,-0.8606812357902527
1732888782.755812,934,-0.8631312251091003
1732888798.767816,935,-0.8671684265136719
1732888798.773101,936,-0.8691694736480713
1732888798.778038,937,-0.8702532052993774
1732888798.782864,938,-0.870509922504425
1732888798.787618,939,-0.8700191378593445
1732888814.511995,940,-0.8686332106590271
1732888814.517254,941,-0.8668952584266663
1732888814.522507,942,-0.8646438121795654
1732888814.527632,943,-0.8619307279586792
1732888814.53253,944,-0.8588035106658936
1732888830.290091,945,-0.8536429405212402
1732888830.295194,946,-0.8504427671432495
1732888830.301348,947,-0.8474594354629517
1732888830.305835,948,-0.8446520566940308
1732888830.31091,949,-0.8420671820640564
1732888856.253644,950,-0.8396719694137573
1732888856.258561,951,-0.8376998901367188
1732888856.263456,952,-0.835970401763916
1732888856.268961,953,-0.8344449400901794
1732888856.27341,954,-0.8331857919692993
1732888872.005166,955,-0.8298904299736023
1732888872.010961,956,-0.828857421875
1732888872.015807,957,-0.8278024196624756
1732888872.020433,958,-0.8267305493354797
1732888872.026423,959,-0.8256462216377258
1732888887.773701,960,-0.8238632678985596
1732888887.778961,961,-0.8236135840415955
1732888887.784028,962,-0.8241192698478699
1732888887.789226,963,-0.8253016471862793
1732888887.794017,964,-0.8270911574363708
1732888903.551944,965,-0.8285605907440186
1732888903.556678,966,-0.830898642539978
1732888903.561156,967,-0.8332433700561523
1732888903.565885,968,-0.835597813129425
1732888903.574916,969,-0.8379642963409424
1732888919.330694,970,-0.84233158826828
1732888919.335761,971,-0.8446420431137085
1732888919.340971,972,-0.8468801379203796
1732888919.347548,973,-0.8490412831306458
1732888919.352519,974,-0.8511240482330322
1732888944.635216,975,-0.8517361879348755
1732888944.640107,976,-0.8538268208503723
1732888944.648172,977,-0.855997622013092
1732888944.652168,978,-0.8582383394241333
1732888944.656637,979,-0.8605384230613708
1732888960.405626,980,-0.8658135533332825
1732888960.410408,981,-0.8681564331054688
1732888960.41519,982,-0.8704796433448792
1732888960.420139,983,-0.8727825284004211
1732888960.425289,984,-0.8750656843185425
1732888976.14373,985,-0.8767991065979004
1732888976.149038,986,-0.8797733783721924
1732888976.154051,987,-0.8833911418914795
1732888976.158938,988,-0.8875923752784729
1732888976.164126,989,-0.8923231959342957
1732888991.922083,990,-0.8998032808303833
1732888991.926657,991,-0.9049662947654724
1732888991.931135,992,-0.9101083278656006
1732888991.936397,993,-0.9152441620826721
1732888991.941555,994,-0.9202475547790527


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-Losses_policy_gradient_loss.csv <==
Wall time,Step,Value
1732885509.076971,5,-0.019426992163062096
1732885524.550664,10,-0.018713168799877167
1732885539.925347,15,-0.016703614965081215
1732885555.399236,20,-0.015061119571328163
1732885570.824706,25,-0.016304699704051018
1732885595.432615,30,-0.019107460975646973
1732885610.900266,35,-0.01381983794271946
1732885626.368824,40,-0.01470231730490923
1732885641.63648,45,-0.014344843104481697
1732885656.979377,50,-0.013862772844731808
1732885682.692971,55,-0.011703711934387684
1732885698.094309,60,-0.009952801279723644
1732885713.503397,65,-0.011849273927509785
1732885729.247403,70,-0.0112680708989501
1732885744.500522,75,-0.009269052185118198
1732885769.088922,80,-0.010039787739515305
1732885784.457015,85,-0.007897868752479553
1732885799.792067,90,-0.006573093589395285
1732885815.140352,95,-0.00768644455820322
1732885830.509182,100,-0.00609399052336812
1732885855.979924,105,-0.005720800254493952
1732885871.506266,110,-0.0038162560667842627
1732885886.882597,115,-0.00467859348282218
1732885902.268338,120,-0.004228497389703989
1732885917.699046,125,-0.0040344600565731525
1732885942.357161,130,-0.004638515412807465
1732885958.306537,135,-0.002128846710547805
1732885973.710825,140,-0.003110136603936553
1732885989.437291,145,-0.003141882363706827
1732886005.273772,150,-0.0037301499396562576
1732886030.505956,155,-0.00293629989027977
1732886046.057942,160,-0.005532026756554842
1732886061.460578,165,-0.0052640498615801334
1732886076.925634,170,-0.0020928725134581327
1732886092.318524,175,-0.0031657181680202484
1732886117.044436,180,-0.003815818578004837
1732886132.527751,185,-0.0031261935364454985
1732886147.915599,190,-0.004670035094022751
1732886163.317814,195,-0.004502223338931799
1732886179.275536,200,-0.003960342612117529
1732886204.688918,205,-0.004235353786498308
1732886220.172549,210,-0.0037604160606861115
1732886235.632349,215,-0.002959452336654067
1732886251.188476,220,-0.0031036927830427885
1732886266.619162,225,-0.003334465203806758
1732886291.335177,230,-0.0026470941957086325
1732886306.756853,235,-0.0038617774844169617
1732886322.240421,240,-0.005069358740001917
1732886337.657586,245,-0.0017838977510109544
1732886353.217674,250,-0.004245824180543423
1732886379.266386,255,-0.005368785001337528
1732886394.816972,260,-0.002353465650230646
1732886410.301865,265,-0.002770035294815898
1732886425.847434,270,-0.0026656189002096653
1732886441.421516,275,-0.003092261729761958
1732886466.368612,280,-0.004808719735592604
1732886482.046994,285,-0.0018365562427788973
1732886498.117564,290,-0.0024907963816076517
1732886513.662306,295,-0.0023760029580444098
1732886529.440982,300,-0.003356390865519643
1732886554.844268,305,-0.0022408291697502136
1732886570.51437,310,-0.002698052441701293
1732886585.992569,315,-0.0035649724304676056
1732886601.60922,320,-0.0015988104278221726
1732886617.079548,325,-0.0025204704143106937
1732886642.435994,330,-0.0019574796315282583
1732886657.955646,335,-0.0021186196245253086
1732886673.569237,340,-0.0026764862705022097
1732886689.533533,345,-0.003997104708105326
1732886705.186682,350,-0.002054013079032302
1732886730.73405,355,-0.0021676544565707445
1732886746.341799,360,-0.0017800246132537723
1732886761.878509,365,-0.0024479017592966557
1732886777.392679,370,-0.0023143484722822905
1732886792.897311,375,-0.002367465989664197
1732886817.736254,380,-0.002460053190588951
1732886833.333799,385,-0.002426562597975135
1732886848.941551,390,-0.0026772215496748686
1732886864.507366,395,-0.001474801916629076
1732886880.119128,400,-0.002075349446386099
1732886905.676362,405,-0.00263024284504354
1732886921.365313,410,-0.0029375713784247637
1732886936.996461,415,-0.004285597242414951
1732886952.908773,420,-0.0016981788212433457
1732886968.64867,425,-0.0035536407958716154
1732886994.107758,430,-0.0020832312293350697
1732887009.67855,435,-0.0020843707025051117
1732887025.355994,440,-0.002212954917922616
1732887040.958684,445,-0.0026836523320525885
1732887056.572686,450,-0.0012954197591170669
1732887082.086767,455,-0.0017651707166805863
1732887098.236868,460,-0.002627677982673049
1732887113.852796,465,-0.003074111184105277
1732887129.474311,470,-0.0033632393460720778
1732887144.999388,475,-0.0022767779882997274
1732887170.229012,480,-0.002515750704333186
1732887185.779199,485,-0.0021694484166800976
1732887201.587401,490,-0.0031466775108128786
1732887217.165203,495,-0.0029353005811572075
1732887232.84045,500,-0.0018684007227420807
1732887258.421485,505,-0.0008572700317017734
1732887274.059218,510,-0.001918417401611805
1732887290.078445,515,-0.0017393345478922129
1732887305.639514,520,-0.0031058629974722862
1732887321.383804,525,-0.002305976813659072
1732887346.481996,530,-0.0015329354209825397
1732887362.256392,535,-0.0008922562119551003
1732887378.970951,540,-0.001411863835528493
1732887394.676418,545,-0.0018752854084596038
1732887410.509709,550,-0.0014312262646853924
1732887436.302152,555,-0.0032509707380086184
1732887452.050464,560,-0.0034870950039476156
1732887467.900182,565,-0.0015736994100734591
1732887483.618603,570,-0.001759330159984529
1732887499.739663,575,-0.0006346834707073867
1732887524.843984,580,-0.0013585776323452592
1732887540.606726,585,-0.0023842372465878725
1732887556.246099,590,-0.0030553145334124565
1732887571.997984,595,-0.0003668001154437661
1732887587.692185,600,-0.0012980428291484714
1732887613.658465,605,-0.0016493378207087517
1732887629.392831,610,-0.0019075910095125437
1732887645.061605,615,-0.0018733134493231773
1732887660.761221,620,0.0007654762594029307
1732887676.437774,625,-0.0008827132405713201
1732887701.477993,630,-0.001363079878501594
1732887717.084134,635,-0.0022147519048303366
1732887732.774543,640,-0.0013419496826827526
1732887748.387945,645,-0.0033268779516220093
1732887764.080609,650,0.000278967636404559
1732887789.749072,655,-0.0009763706475496292
1732887805.418926,660,-0.0015460026916116476
1732887821.055376,665,-0.0009273523464798927
1732887836.742972,670,-0.0002853158221114427
1732887852.482261,675,-0.001351588754914701
1732887878.126574,680,-0.002242328831925988
1732887893.807712,685,-0.0020507234148681164
1732887909.585756,690,-0.00044640485430136323
1732887925.311619,695,-0.0002428138250252232
1732887940.997367,700,-0.0001885190577013418
1732887966.811952,705,-0.0003383281291462481
1732887982.46135,710,-0.0038039942737668753
1732887998.649018,715,0.00027601406327448785
1732888014.349904,720,-0.0012989130336791277
1732888029.950548,725,-0.0003446298651397228
1732888055.028473,730,-0.0023688965011388063
1732888070.851557,735,-0.0017015337944030762
1732888086.50708,740,-0.001058214926160872
1732888102.228831,745,-0.0008798908675089478
1732888118.633186,750,0.0012550315586850047
1732888144.790638,755,-0.00014671623648609966
1732888160.864048,760,-0.0009963345946744084
1732888176.599434,765,-0.0012678707716986537
1732888192.223929,770,-0.001081034541130066
1732888208.553526,775,-0.00010772662062663585
1732888233.774142,780,-0.0010057628387585282
1732888249.943927,785,-0.0011016193311661482
1732888265.601682,790,-0.002198707079514861
1732888281.392116,795,0.0003322264819871634
1732888297.113953,800,-0.0011281020706519485
1732888323.442866,805,7.535221357102273e-06
1732888339.586721,810,-0.0017863893881440163
1732888355.22529,815,-0.00037730365875177085
1732888371.02457,820,-0.0013745379401370883
1732888386.680609,825,-0.0018055167747661471
1732888411.90973,830,0.0007476219325326383
1732888427.61857,835,0.0009278943762183189
1732888443.338394,840,-0.001706044771708548
1732888459.443519,845,1.1425615412008483e-05
1732888475.116538,850,-0.0009305807761847973
1732888501.028948,855,-0.001644220552407205
1732888516.758221,860,-0.0012867575278505683
1732888532.581626,865,-0.0014655552804470062
1732888548.291653,870,-0.00015614651783835143
1732888564.001438,875,-0.0005765974638052285
1732888589.245247,880,-0.0005225110799074173
1732888604.971583,885,-0.004163071978837252
1732888620.673097,890,-0.0028798438142985106
1732888636.345046,895,-0.0015663389349356294
1732888652.015804,900,0.00047676311805844307
1732888678.342497,905,-0.00010586083226371557
1732888694.065349,910,0.00029042959795333445
1732888709.989303,915,-0.0017888707807287574
1732888725.74984,920,-0.0017625673208385706
1732888741.514033,925,-0.002061406848952174
1732888766.903835,930,-0.0030114110559225082
1732888782.755902,935,-0.003806567285209894
1732888798.787721,940,-0.0009966319194063544
1732888814.532608,945,-0.0012893155217170715
1732888830.311035,950,-0.0023570831399410963
1732888856.273559,955,-0.0028011321555823088
1732888872.026777,960,-0.003942781127989292
1732888887.794117,965,-0.00392161076888442
1732888903.575014,970,-0.002438412979245186
1732888919.352615,975,0.00031422078609466553
1732888944.656733,980,0.0008592302328906953
1732888960.425375,985,0.00011940456897718832
1732888976.164225,990,-0.001597876544110477
1732888991.941674,995,-0.0007379612070508301


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-Losses_total_abs_loss.csv <==
Wall time,Step,Value
1732885509.07701,5,5.169977188110352
1732885524.55089,10,3.233380079269409
1732885539.925509,15,3.756373405456543
1732885555.405792,20,2.7393250465393066
1732885570.831351,25,3.7557075023651123
1732885595.43275,30,3.981991767883301
1732885610.900519,35,4.236313343048096
1732885626.368998,40,3.5424001216888428
1732885641.640472,45,3.6893701553344727
1732885656.979533,50,5.306004524230957
1732885682.693344,55,3.186581611633301
1732885698.094723,60,3.8088557720184326
1732885713.504053,65,5.392439365386963
1732885729.247526,70,3.4743099212646484
1732885744.50068,75,5.212379455566406
1732885769.089108,80,5.251852512359619
1732885784.457178,85,4.140270709991455
1732885799.792229,90,3.8733417987823486
1732885815.140509,95,5.0013861656188965
1732885830.50958,100,4.379374980926514
1732885855.980101,105,4.616448402404785
1732885871.506436,110,4.227652549743652
1732885886.883571,115,4.594127655029297
1732885902.268542,120,4.755212783813477
1732885917.699216,125,4.481204986572266
1732885942.357378,130,4.8464274406433105
1732885958.306657,135,4.852969646453857
1732885973.711061,140,5.327721118927002
1732885989.437709,145,4.8391218185424805
1732886005.274026,150,5.030355453491211
1732886030.506116,155,4.970775604248047
1732886046.058131,160,6.7804789543151855
1732886061.460847,165,5.6554856300354
1732886076.925832,170,5.301055908203125
1732886092.31892,175,5.6030802726745605
1732886117.044982,180,6.750797748565674
1732886132.527945,185,5.959498882293701
1732886147.916042,190,7.696139812469482
1732886163.317996,195,7.36649751663208
1732886179.275695,200,7.311254024505615
1732886204.689051,205,7.63206148147583
1732886220.173452,210,8.08321762084961
1732886235.632489,215,8.087884902954102
1732886251.188704,220,8.181297302246094
1732886266.619421,225,8.752669334411621
1732886291.335346,230,8.001276969909668
1732886306.756999,235,8.60662841796875
1732886322.240824,240,9.313239097595215
1732886337.657776,245,7.67178201675415
1732886353.217816,250,9.501452445983887
1732886379.266589,255,9.480680465698242
1732886394.81712,260,9.6045560836792
1732886410.302018,265,9.687378883361816
1732886425.847622,270,9.547002792358398
1732886441.421671,275,9.87069320678711
1732886466.368767,280,9.988236427307129
1732886482.047176,285,9.152385711669922
1732886498.117772,290,9.581656455993652
1732886513.662494,295,9.738914489746094
1732886529.441169,300,10.106538772583008
1732886554.845029,305,9.308144569396973
1732886570.514539,310,9.882766723632812
1732886585.992753,315,9.51749038696289
1732886601.609609,320,9.848325729370117
1732886617.079775,325,9.242467880249023
1732886642.436244,330,9.640115737915039
1732886657.955799,335,9.13329029083252
1732886673.569445,340,9.735684394836426
1732886689.533713,345,9.621404647827148
1732886705.186857,350,9.597743034362793
1732886730.734195,355,8.80482006072998
1732886746.342013,360,9.144051551818848
1732886761.878739,365,9.28892707824707
1732886777.392871,370,9.004734992980957
1732886792.897485,375,9.111851692199707
1732886817.736409,380,8.865926742553711
1732886833.333967,385,9.32043743133545
1732886848.94168,390,9.856278419494629
1732886864.5076,395,8.584362983703613
1732886880.119559,400,9.108152389526367
1732886905.676505,405,8.748127937316895
1732886921.365453,410,9.23992919921875
1732886936.996641,415,9.605841636657715
1732886952.909152,420,9.386937141418457
1732886968.64883,425,9.485857963562012
1732886994.107903,430,9.339179039001465
1732887009.678706,435,9.29723834991455
1732887025.356126,440,9.269937515258789
1732887040.959857,445,9.231009483337402
1732887056.572825,450,9.64730453491211
1732887082.086955,455,9.022625923156738
1732887098.237078,460,9.003963470458984
1732887113.85371,465,8.892614364624023
1732887129.474466,470,8.717477798461914
1732887144.999633,475,8.417703628540039
1732887170.229157,480,8.703263282775879
1732887185.779383,485,8.193596839904785
1732887201.587576,490,8.52649211883545
1732887217.165518,495,9.55558967590332
1732887232.840585,500,8.240487098693848
1732887258.422032,505,9.236485481262207
1732887274.05945,510,8.113696098327637
1732887290.078625,515,8.376779556274414
1732887305.639803,520,8.866804122924805
1732887321.383978,525,7.994315147399902
1732887346.48215,530,8.237545013427734
1732887362.25658,535,8.135993003845215
1732887378.97114,540,8.141301155090332
1732887394.676597,545,7.781042098999023
1732887410.510115,550,7.600851058959961
1732887436.30409,555,7.684340953826904
1732887452.050615,560,7.1362104415893555
1732887467.900348,565,7.109899044036865
1732887483.618786,570,7.127066135406494
1732887499.739849,575,6.847055912017822
1732887524.847417,580,7.049119472503662
1732887540.606867,585,7.314541816711426
1732887556.246418,590,7.040510177612305
1732887571.998116,595,6.458732604980469
1732887587.693116,600,6.813427925109863
1732887613.658642,605,6.6910881996154785
1732887629.392985,610,7.250786304473877
1732887645.062476,615,7.293211936950684
1732887660.761411,620,8.294721603393555
1732887676.437931,625,6.516371726989746
1732887701.478155,630,6.63286828994751
1732887717.084404,635,6.460278511047363
1732887732.775202,640,6.4865264892578125
1732887748.388129,645,6.378034591674805
1732887764.081134,650,5.956249237060547
1732887789.749553,655,5.944425582885742
1732887805.419066,660,5.542520523071289
1732887821.055586,665,6.686120510101318
1732887836.74312,670,6.533808708190918
1732887852.482418,675,6.170042514801025
1732887878.126748,680,5.779515266418457
1732887893.8079,685,5.728119850158691
1732887909.587467,690,5.126560211181641
1732887925.311807,695,6.713994026184082
1732887940.997759,700,5.879754066467285
1732887966.812497,705,6.1123552322387695
1732887982.461595,710,6.509494304656982
1732887998.649184,715,5.908895492553711
1732888014.350069,720,5.348456382751465
1732888029.950698,725,5.2280592918396
1732888055.028713,730,5.9975175857543945
1732888070.851742,735,6.095413684844971
1732888086.507247,740,6.35134220123291
1732888102.229053,745,5.356124401092529
1732888118.633402,750,5.873960971832275
1732888144.790797,755,6.089320182800293
1732888160.864268,760,5.792604923248291
1732888176.599709,765,5.2667083740234375
1732888192.224192,770,5.829831600189209
1732888208.553672,775,5.549520015716553
1732888233.774366,780,4.776069641113281
1732888249.944581,785,6.199804782867432
1732888265.601912,790,5.2529802322387695
1732888281.392505,795,4.894942283630371
1732888297.114109,800,5.4366583824157715
1732888323.444767,805,5.508737087249756
1732888339.587381,810,6.074697494506836
1732888355.225452,815,4.761785507202148
1732888371.024747,820,4.227316856384277
1732888386.680803,825,5.473601341247559
1732888411.909898,830,4.544068813323975
1732888427.61877,835,5.315867900848389
1732888443.33875,840,5.209735870361328
1732888459.443947,845,5.691283702850342
1732888475.116664,850,5.242338180541992
1732888501.029187,855,5.0652008056640625
1732888516.758388,860,4.687268257141113
1732888532.581825,865,4.690980911254883
1732888548.29184,870,3.984480142593384
1732888564.001639,875,3.9673566818237305
1732888589.245397,880,3.8531692028045654
1732888604.971797,885,5.194681644439697
1732888620.673262,890,4.47933292388916
1732888636.345227,895,3.9068799018859863
1732888652.016011,900,4.072423458099365
1732888678.342635,905,4.50509786605835
1732888694.065522,910,3.9014363288879395
1732888709.989507,915,3.4695849418640137
1732888725.750005,920,3.2135379314422607
1732888741.51475,925,3.462815761566162
1732888766.904055,930,4.052722454071045
1732888782.756047,935,4.416436672210693
1732888798.787902,940,3.8812060356140137
1732888814.532815,945,3.5345895290374756
1732888830.311229,950,3.8540241718292236
1732888856.273753,955,3.775918960571289
1732888872.027217,960,4.55989933013916
1732888887.794296,965,4.5886735916137695
1732888903.575199,970,4.58916711807251
1732888919.352813,975,4.68708610534668
1732888944.658341,980,4.733547687530518
1732888960.425648,985,3.933469533920288
1732888976.164419,990,3.8923652172088623
1732888991.941863,995,3.788057804107666


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-Losses_value_estimation_loss.csv <==
Wall time,Step,Value
1732885509.076989,5,5.150550365447998
1732885524.550713,10,3.2146668434143066
1732885539.92537,15,3.7396697998046875
1732885555.405655,20,2.724263906478882
1732885570.831105,25,3.7394027709960938
1732885595.432622,30,3.9628841876983643
1732885610.900303,35,4.222493648529053
1732885626.36885,40,3.527697801589966
1732885641.640257,45,3.675025224685669
1732885656.979402,50,5.292141914367676
1732885682.693146,55,3.174877882003784
1732885698.094539,60,3.798902988433838
1732885713.503819,65,5.380589962005615
1732885729.24741,70,3.4630417823791504
1732885744.500538,75,5.203110218048096
1732885769.088945,80,5.241812705993652
1732885784.457036,85,4.132372856140137
1732885799.792084,90,3.8667685985565186
1732885815.140375,95,4.993699550628662
1732885830.509416,100,4.373281002044678
1732885855.979952,105,4.610727787017822
1732885871.506301,110,4.223836421966553
1732885886.883362,115,4.589448928833008
1732885902.268367,120,4.750984191894531
1732885917.699054,125,4.477170467376709
1732885942.357167,130,4.8417887687683105
1732885958.306551,135,4.8508405685424805
1732885973.710856,140,5.324611186981201
1732885989.437547,145,4.83597993850708
1732886005.273801,150,5.026625156402588
1732886030.505975,155,4.967839241027832
1732886046.057968,160,6.774946689605713
1732886061.460605,165,5.650221347808838
1732886076.925661,170,5.2989630699157715
1732886092.318576,175,5.59991455078125
1732886117.044487,180,6.746982097625732
1732886132.52778,185,5.9563727378845215
1732886147.915637,190,7.691469669342041
1732886163.317833,195,7.361995220184326
1732886179.275556,200,7.307293891906738
1732886204.688926,205,7.62782621383667
1732886220.173282,210,8.07945728302002
1732886235.632369,215,8.084925651550293
1732886251.188545,220,8.178194046020508
1732886266.619181,225,8.749335289001465
1732886291.3352,230,7.998630046844482
1732886306.756863,235,8.602766990661621
1732886322.240449,240,9.3081693649292
1732886337.657614,245,7.6699981689453125
1732886353.217692,250,9.497206687927246
1732886379.266416,255,9.475311279296875
1732886394.816987,260,9.602202415466309
1732886410.301874,265,9.684608459472656
1732886425.847463,270,9.544337272644043
1732886441.421538,275,9.86760139465332
1732886466.368622,280,9.983428001403809
1732886482.047019,285,9.150548934936523
1732886498.117577,290,9.5791654586792
1732886513.662329,295,9.736538887023926
1732886529.440992,300,10.103182792663574
1732886554.844715,305,9.305903434753418
1732886570.514396,310,9.8800687789917
1732886585.992597,315,9.513925552368164
1732886601.609226,320,9.84672737121582
1732886617.079576,325,9.239947319030762
1732886642.436002,330,9.638157844543457
1732886657.955668,335,9.131171226501465
1732886673.569245,340,9.73300838470459
1732886689.533557,345,9.61740779876709
1732886705.186692,350,9.595688819885254
1732886730.734069,355,8.802652359008789
1732886746.341839,360,9.142271995544434
1732886761.878536,365,9.286478996276855
1732886777.392704,370,9.002420425415039
1732886792.89733,375,9.109484672546387
1732886817.736261,380,8.863466262817383
1732886833.333821,385,9.318011283874512
1732886848.941559,390,9.853601455688477
1732886864.507393,395,8.58288860321045
1732886880.119139,400,9.106077194213867
1732886905.676376,405,8.745497703552246
1732886921.365322,410,9.236991882324219
1732886936.996474,415,9.601555824279785
1732886952.908999,420,9.385238647460938
1732886968.648679,425,9.482304573059082
1732886994.107772,430,9.337096214294434
1732887009.678559,435,9.295153617858887
1732887025.356001,440,9.267724990844727
1732887040.95945,445,9.228325843811035
1732887056.572699,450,9.64600944519043
1732887082.086783,455,9.02086067199707
1732887098.236879,460,9.001336097717285
1732887113.853159,465,8.889540672302246
1732887129.474321,470,8.71411418914795
1732887144.999415,475,8.415427207946777
1732887170.229032,480,8.7007474899292
1732887185.779209,485,8.191427230834961
1732887201.587409,490,8.523344993591309
1732887217.165212,495,9.552654266357422
1732887232.840456,500,8.238618850708008
1732887258.421528,505,9.235628128051758
1732887274.059243,510,8.111777305603027
1732887290.078472,515,8.375040054321289
1732887305.639642,520,8.86369800567627
1732887321.383834,525,7.992009162902832
1732887346.482017,530,8.23601245880127
1732887362.256413,535,8.135100364685059
1732887378.97098,540,8.13988971710205
1732887394.676447,545,7.7791666984558105
1732887410.509903,550,7.599420070648193
1732887436.30392,555,7.681089878082275
1732887452.050481,560,7.132723331451416
1732887467.900191,565,7.108325481414795
1732887483.61861,570,7.125306606292725
1732887499.73967,575,6.846421241760254
1732887524.847225,580,7.047760963439941
1732887540.606739,585,7.31215763092041
1732887556.246179,590,7.037455081939697
1732887571.997992,595,6.4583659172058105
1732887587.692968,600,6.812129974365234
1732887613.658484,605,6.689438819885254
1732887629.392842,610,7.248878479003906
1732887645.06167,615,7.2913384437561035
1732887660.761239,620,8.29395580291748
1732887676.437793,625,6.515489101409912
1732887701.478013,630,6.631505012512207
1732887717.084149,635,6.45806360244751
1732887732.774597,640,6.485184669494629
1732887748.387959,645,6.3747076988220215
1732887764.080665,650,5.955970287322998
1732887789.749295,655,5.943449020385742
1732887805.418936,660,5.5409746170043945
1732887821.055406,665,6.685193061828613
1732887836.742994,670,6.5335235595703125
1732887852.482289,675,6.168691158294678
1732887878.126587,680,5.777272701263428
1732887893.807724,685,5.72606897354126
1732887909.58729,690,5.1261138916015625
1732887925.311629,695,6.713751316070557
1732887940.997435,700,5.879565715789795
1732887966.812016,705,6.112016677856445
1732887982.461399,710,6.505690097808838
1732887998.649041,715,5.908619403839111
1732888014.349912,720,5.3471574783325195
1732888029.95057,725,5.227714538574219
1732888055.028479,730,5.995148658752441
1732888070.851587,735,6.093712329864502
1732888086.50709,740,6.350284099578857
1732888102.22884,745,5.3552446365356445
1732888118.633217,750,5.872705936431885
1732888144.790659,755,6.089173316955566
1732888160.864074,760,5.791608810424805
1732888176.599479,765,5.265440464019775
1732888192.22394,770,5.8287506103515625
1732888208.553535,775,5.549412250518799
1732888233.774164,780,4.775063991546631
1732888249.943964,785,6.198703289031982
1732888265.60169,790,5.250781536102295
1732888281.392309,795,4.8946099281311035
1732888297.113963,800,5.435530185699463
1732888323.444529,805,5.508729457855225
1732888339.587199,810,6.072911262512207
1732888355.225311,815,4.76140832901001
1732888371.024588,820,4.225942134857178
1732888386.680618,825,5.471796035766602
1732888411.909748,830,4.543321132659912
1732888427.618599,835,5.314939975738525
1732888443.338447,840,5.208029747009277
1732888459.443701,845,5.691272258758545
1732888475.116548,850,5.24140739440918
1732888501.028969,855,5.063556671142578
1732888516.758242,860,4.685981273651123
1732888532.581649,865,4.689515590667725
1732888548.291665,870,3.9843239784240723
1732888564.001481,875,3.966780185699463
1732888589.245257,880,3.852646589279175
1732888604.971612,885,5.190518379211426
1732888620.673107,890,4.4764533042907715
1732888636.345071,895,3.905313491821289
1732888652.015811,900,4.071946620941162
1732888678.342515,905,4.5049920082092285
1732888694.065381,910,3.9011459350585938
1732888709.98932,915,3.4677960872650146
1732888725.749865,920,3.211775302886963
1732888741.514064,925,3.46075439453125
1732888766.903866,930,4.049711227416992
1732888782.75592,935,4.412630081176758
1732888798.78775,940,3.880209445953369
1732888814.532616,945,3.5333001613616943
1732888830.311069,950,3.8516671657562256
1732888856.273592,955,3.773117780685425
1732888872.026913,960,4.5559563636779785
1732888887.794124,965,4.584752082824707
1732888903.575042,970,4.586728572845459
1732888919.352634,975,4.686771869659424
1732888944.657827,980,4.7326884269714355
1732888960.425406,985,3.933350086212158
1732888976.164237,990,3.8907673358917236
1732888991.941702,995,3.7873198986053467


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-MetricsEval_eval_avg_return.csv <==
Wall time,Step,Value
1732885470.648877,0,5.513332843780518
1732885579.862304,25,9.508689880371094
1732885666.463877,50,13.280074119567871
1732885753.528561,75,15.919631004333496
1732885839.53719,100,17.680871963500977
1732885926.723348,125,19.549686431884766
1732886014.24297,150,21.470741271972656
1732886101.328375,175,22.22881507873535
1732886188.333554,200,24.498817443847656
1732886275.734204,225,26.287031173706055
1732886362.284668,250,28.16450309753418
1732886450.448842,275,28.717042922973633
1732886538.522566,300,29.19445037841797
1732886626.622593,325,29.473325729370117
1732886714.328512,350,29.710981369018555
1732886802.000974,375,29.58349609375
1732886889.227354,400,29.836854934692383
1732886977.857771,425,30.006744384765625
1732887065.65721,450,29.877151489257812
1732887154.135264,475,29.996814727783203
1732887242.001158,500,30.147933959960938
1732887330.541682,525,30.286733627319336
1732887419.762345,550,30.552204132080078
1732887508.985848,575,30.455486297607422
1732887596.854001,600,30.271987915039062
1732887685.627539,625,30.18159294128418
1732887773.279336,650,30.19447898864746
1732887861.716097,675,30.38025665283203
1732887950.256032,700,30.153141021728516
1732888039.122598,725,30.110660552978516
1732888127.973139,750,28.468461990356445
1732888217.904305,775,27.4896183013916
1732888306.866355,800,26.538713455200195
1732888396.003312,825,25.867080688476562
1732888484.523846,850,21.580907821655273
1732888573.355564,875,18.19023895263672
1732888661.430357,900,16.743064880371094
1732888750.964284,925,15.768049240112305
1732888839.658729,950,17.85222053527832
1732888928.757499,975,18.886207580566406


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-MetricsTrain_avg_return.csv <==
Wall time,Step,Value
1732885489.770122,0,6.220576286315918
1732885524.504996,5,5.5074052810668945
1732885539.880604,10,5.943620204925537
1732885555.335036,15,5.500100135803223
1732885570.771806,20,6.584389686584473
1732885595.382261,25,7.278792381286621
1732885610.843925,30,7.318943977355957
1732885626.32084,35,7.543304443359375
1732885641.59044,40,8.064326286315918
1732885656.938078,45,9.571396827697754
1732885682.64751,50,8.576111793518066
1732885698.056714,55,8.818988800048828
1732885713.459717,60,10.56004810333252
1732885729.210778,65,9.94969654083252
1732885744.470175,70,11.69836711883545
1732885769.054325,75,12.160421371459961
1732885784.427995,80,12.049203872680664
1732885799.757219,85,11.985771179199219
1732885815.108756,90,13.05347728729248
1732885830.47845,95,12.74734115600586
1732885855.951058,100,13.664896011352539
1732885871.47856,105,12.924702644348145
1732885886.854851,110,14.017736434936523
1732885902.238808,115,14.160057067871094
1732885917.667459,120,14.244671821594238
1732885942.32716,125,15.195866584777832
1732885958.270565,130,13.989572525024414
1732885973.679066,135,14.79863166809082
1732885989.408568,140,14.378056526184082
1732886005.241242,145,15.70752239227295
1732886030.476722,150,15.088943481445312
1732886046.026736,155,16.564624786376953
1732886061.426514,160,16.45374870300293
1732886076.89348,165,16.008495330810547
1732886092.28535,170,16.256412506103516
1732886117.013852,175,17.426549911499023
1732886132.500018,180,16.786649703979492
1732886147.887831,185,18.614879608154297
1732886163.288892,190,18.464767456054688
1732886179.240409,195,18.660015106201172
1732886204.643061,200,19.713647842407227
1732886220.133243,205,19.73499870300293
1732886235.599994,210,19.739076614379883
1732886251.152241,215,19.855785369873047
1732886266.590467,220,20.66366958618164
1732886291.303811,225,20.244922637939453
1732886306.710895,230,20.824806213378906
1732886322.206541,235,21.917125701904297
1732886337.617778,240,20.536685943603516
1732886353.182914,245,22.014400482177734
1732886379.23022,250,22.3991756439209
1732886394.7861,255,22.273426055908203
1732886410.270504,260,22.62031364440918
1732886425.820572,265,22.949445724487305
1732886441.390594,270,23.132034301757812
1732886466.337372,275,23.57940101623535
1732886482.009189,280,22.752029418945312
1732886498.080205,285,23.228723526000977
1732886513.62735,290,23.487646102905273
1732886529.408639,295,24.047252655029297
1732886554.813781,300,23.38991928100586
1732886570.486201,305,24.011987686157227
1732886585.965785,310,23.536819458007812
1732886601.581962,315,24.242250442504883
1732886617.049749,320,23.68665885925293
1732886642.405053,325,23.966747283935547
1732886657.927826,330,23.834253311157227
1732886673.542453,335,24.067049026489258
1732886689.50351,340,24.11913299560547
1732886705.157086,345,24.386920928955078
1732886730.706934,350,23.247621536254883
1732886746.310281,355,23.516658782958984
1732886761.845023,360,24.014629364013672
1732886777.359912,365,23.382070541381836
1732886792.869117,370,23.869956970214844
1732886817.693644,375,23.7231502532959
1732886833.299464,380,24.085254669189453
1732886848.905245,385,24.417770385742188
1732886864.477316,390,23.276044845581055
1732886880.084387,395,23.872526168823242
1732886905.645913,400,24.104734420776367
1732886921.333407,405,24.34304428100586
1732886936.964293,410,24.793378829956055
1732886952.879859,415,24.5059757232666
1732886968.618315,420,25.230125427246094
1732886994.064555,425,25.575942993164062
1732887009.645319,430,25.090457916259766
1732887025.321627,435,25.657398223876953
1732887040.922141,440,25.41568946838379
1732887056.544215,445,24.890304565429688
1732887082.052026,450,25.15427017211914
1732887098.199622,455,25.38567352294922
1732887113.819144,460,25.37704849243164
1732887129.440855,465,25.969497680664062
1732887144.967471,470,25.607067108154297
1732887170.200616,475,25.795963287353516
1732887185.739812,480,25.637887954711914
1732887201.552517,485,26.504642486572266
1732887217.131393,490,27.246667861938477
1732887232.809553,495,26.34933853149414
1732887258.388196,500,25.981426239013672
1732887274.03033,505,26.4849853515625
1732887290.044638,510,26.33914566040039
1732887305.605952,515,27.231918334960938
1732887321.353329,520,26.966201782226562
1732887346.449362,525,26.229999542236328
1732887362.226385,530,25.958786010742188
1732887378.934648,535,26.39859390258789
1732887394.638767,540,26.010318756103516
1732887410.476944,545,25.790868759155273
1732887436.264991,550,26.853830337524414
1732887452.010951,555,26.66465187072754
1732887467.859137,560,26.972936630249023
1732887483.58639,565,27.033411026000977
1732887499.708029,570,26.132015228271484
1732887524.813446,575,26.852319717407227
1732887540.575077,580,27.32322120666504
1732887556.213576,585,26.88814353942871
1732887571.958728,590,26.580236434936523
1732887587.655477,595,26.985309600830078
1732887613.627931,600,27.111465454101562
1732887629.357163,605,27.425128936767578
1732887645.031049,610,27.369409561157227
1732887660.73344,615,25.88027000427246
1732887676.409241,620,26.530414581298828
1732887701.446203,625,26.69179916381836
1732887717.052576,630,26.632770538330078
1732887732.745257,635,26.627405166625977
1732887748.358558,640,27.5291805267334
1732887764.049808,645,26.436290740966797
1732887789.714875,650,27.317352294921875
1732887805.385519,655,27.238149642944336
1732887821.016334,660,26.5699520111084
1732887836.6996,665,26.72689437866211
1732887852.450669,670,26.813945770263672
1732887878.095547,675,26.86099624633789
1732887893.764463,680,27.079692840576172
1732887909.551909,685,26.923696517944336
1732887925.276854,690,26.72064781188965
1732887940.968719,695,26.732107162475586
1732887966.775688,700,26.145763397216797
1732887982.42732,705,27.12502098083496
1732887998.617168,710,25.853870391845703
1732888014.318779,715,25.525833129882812
1732888029.920339,720,25.669607162475586
1732888054.995949,725,25.583507537841797
1732888070.818402,730,25.685749053955078
1732888086.471001,735,25.579051971435547
1732888102.188947,740,24.645387649536133
1732888118.598559,745,24.423847198486328
1732888144.756178,750,24.166637420654297
1732888160.832806,755,23.91826820373535
1732888176.564892,760,23.78354263305664
1732888192.190394,765,23.685787200927734
1732888208.519761,770,22.775745391845703
1732888233.741867,775,23.029659271240234
1732888249.914607,780,23.194360733032227
1732888265.569711,785,23.573040008544922
1732888281.364992,790,22.2255859375
1732888297.075206,795,23.084043502807617
1732888323.409541,800,22.28770637512207
1732888339.555994,805,23.042203903198242
1732888355.191041,810,22.28516960144043
1732888370.992345,815,22.785797119140625
1732888386.647438,820,22.750444412231445
1732888411.872389,825,21.60567855834961
1732888427.587932,830,20.770797729492188
1732888443.303782,835,21.4107723236084
1732888459.409732,840,19.781713485717773
1732888475.084867,845,19.914072036743164
1732888500.996588,850,19.65705680847168
1732888516.73079,855,19.18079948425293
1732888532.544933,860,18.787927627563477
1732888548.261663,865,18.338666915893555
1732888563.969366,870,17.884435653686523
1732888589.211326,875,17.163782119750977
1732888604.936536,880,18.900232315063477
1732888620.637709,885,18.201635360717773
1732888636.31068,890,18.12390899658203
1732888651.986673,895,17.469066619873047
1732888678.312896,900,17.387609481811523
1732888694.036886,905,16.367053985595703
1732888709.95455,910,16.39558982849121
1732888725.720578,915,16.056535720825195
1732888741.485393,920,15.981409072875977
1732888766.87129,925,16.53569984436035
1732888782.729701,930,17.272361755371094
1732888798.76026,935,16.425777435302734
1732888814.502102,940,16.6435604095459
1732888830.281034,945,17.231929779052734
1732888856.245037,950,17.42264175415039
1732888871.997531,955,18.435443878173828
1732888887.762646,960,19.194011688232422
1732888903.544245,965,19.52888298034668
1732888919.322886,970,18.736804962158203
1732888944.627229,975,18.505990982055664
1732888960.398214,980,18.205936431884766
1732888976.133834,985,18.12994956970215
1732888991.914636,990,17.07828140258789


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-MetricsTrain_max_return.csv <==
Wall time,Step,Value
1732885489.930628,0,11.668766021728516
1732885524.506889,5,11.918206214904785
1732885539.882345,10,11.300019264221191
1732885555.337001,15,11.0817289352417
1732885570.773557,20,10.743021965026855
1732885595.384012,25,11.212815284729004
1732885610.84569,30,12.344660758972168
1732885626.322576,35,10.597200393676758
1732885641.592352,40,11.396842002868652
1732885656.939816,45,13.16263198852539
1732885682.649184,50,11.656716346740723
1732885698.058366,55,15.607381820678711
1732885713.461645,60,17.958505630493164
1732885729.212563,65,12.700769424438477
1732885744.471987,70,16.94801902770996
1732885769.056137,75,16.09825325012207
1732885784.429701,80,16.089426040649414
1732885799.758863,85,15.925581932067871
1732885815.11043,90,16.916173934936523
1732885830.480145,95,17.197343826293945
1732885855.952687,100,17.753618240356445
1732885871.480269,105,16.6474552154541
1732885886.856612,110,17.254793167114258
1732885902.240614,115,18.5510311126709
1732885917.669132,120,19.25797462463379
1732885942.329161,125,17.846328735351562
1732885958.272367,130,17.994436264038086
1732885973.680837,135,20.1120662689209
1732885989.410195,140,17.945049285888672
1732886005.243044,145,18.220443725585938
1732886030.478462,150,19.431482315063477
1732886046.028415,155,23.369104385375977
1732886061.428199,160,20.154781341552734
1732886076.895168,165,18.756357192993164
1732886092.286949,170,19.868593215942383
1732886117.015486,175,23.070703506469727
1732886132.501688,180,21.723892211914062
1732886147.889525,185,24.563961029052734
1732886163.290705,190,22.966779708862305
1732886179.242106,195,23.374744415283203
1732886204.644758,200,23.332521438598633
1732886220.135005,205,23.66455841064453
1732886235.601686,210,23.5157527923584
1732886251.153915,215,23.018274307250977
1732886266.592154,220,25.30517578125
1732886291.305443,225,24.152423858642578
1732886306.712683,230,24.203248977661133
1732886322.208172,235,25.268686294555664
1732886337.619469,240,22.956684112548828
1732886353.184539,245,25.302122116088867
1732886379.232086,250,25.17624282836914
1732886394.787812,255,26.24298095703125
1732886410.272197,260,27.176366806030273
1732886425.822184,265,25.240276336669922
1732886441.39229,270,26.917192459106445
1732886466.339067,275,26.120824813842773
1732886482.010979,280,24.92469024658203
1732886498.081872,285,25.80432891845703
1732886513.629127,290,26.553300857543945
1732886529.410316,295,27.6811466217041
1732886554.815443,300,25.106420516967773
1732886570.487873,305,26.102540969848633
1732886585.967517,310,26.38243865966797
1732886601.583664,315,27.433866500854492
1732886617.051364,320,26.307655334472656
1732886642.406731,325,27.182462692260742
1732886657.929494,330,26.62479019165039
1732886673.544106,335,27.706544876098633
1732886689.50514,340,29.73103904724121
1732886705.158847,345,28.21327018737793
1732886730.708567,350,27.166948318481445
1732886746.312182,355,26.081687927246094
1732886761.846745,360,27.332029342651367
1732886777.361577,365,25.995405197143555
1732886792.870754,370,28.69103240966797
1732886817.695309,375,26.843647003173828
1732886833.30117,380,27.398345947265625
1732886848.90692,385,28.715991973876953
1732886864.479023,390,28.005199432373047
1732886880.086097,395,27.511587142944336
1732886905.647646,400,27.708484649658203
1732886921.335353,405,26.19517707824707
1732886936.965971,410,27.976139068603516
1732886952.881614,415,28.202699661254883
1732886968.619952,420,28.196081161499023
1732886994.066266,425,28.73741912841797
1732887009.646983,430,28.740238189697266
1732887025.323287,435,29.200536727905273
1732887040.92374,440,30.643672943115234
1732887056.545872,445,28.737239837646484
1732887082.054054,450,28.226953506469727
1732887098.201411,455,28.68411636352539
1732887113.820844,460,29.00876808166504
1732887129.442526,465,28.260784149169922
1732887144.969117,470,28.990097045898438
1732887170.202241,475,28.370643615722656
1732887185.741627,480,29.227577209472656
1732887201.554237,485,29.001014709472656
1732887217.133107,490,29.52983856201172
1732887232.811211,495,30.88231086730957
1732887258.38987,500,28.928884506225586
1732887274.031978,505,29.12122344970703
1732887290.046303,510,30.51364517211914
1732887305.607677,515,30.064449310302734
1732887321.355032,520,30.0870418548584
1732887346.451026,525,29.182544708251953
1732887362.228034,530,28.821176528930664
1732887378.936502,535,29.748937606811523
1732887394.640476,540,30.16512107849121
1732887410.478641,545,29.425573348999023
1732887436.266718,550,30.26524543762207
1732887452.013355,555,28.540237426757812
1732887467.860953,560,31.880460739135742
1732887483.588181,565,29.801273345947266
1732887499.709702,570,28.29922866821289
1732887524.815149,575,29.865100860595703
1732887540.576685,580,30.106985092163086
1732887556.215207,585,29.62396240234375
1732887571.960456,590,28.54309844970703
1732887587.657201,595,29.82862091064453
1732887613.629634,600,29.822111129760742
1732887629.358812,605,32.316734313964844
1732887645.032688,610,30.930234909057617
1732887660.735109,615,28.975345611572266
1732887676.410906,620,29.044504165649414
1732887701.447843,625,29.61297607421875
1732887717.054221,630,28.792272567749023
1732887732.74699,635,29.644994735717773
1732887748.360196,640,29.99582862854004
1732887764.051481,645,29.118247985839844
1732887789.71725,650,31.345829010009766
1732887805.387269,655,30.12397575378418
1732887821.018031,660,29.306257247924805
1732887836.701356,665,29.621192932128906
1732887852.452328,670,28.79461097717285
1732887878.097175,675,29.394060134887695
1732887893.76648,680,29.959136962890625
1732887909.553546,685,28.693479537963867
1732887925.278468,690,30.076744079589844
1732887940.970447,695,29.600107192993164
1732887966.777394,700,30.049711227416992
1732887982.429055,705,30.523117065429688
1732887998.618824,710,28.968917846679688
1732888014.320431,715,28.742229461669922
1732888029.922014,720,27.8879337310791
1732888054.997714,725,30.567790985107422
1732888070.820041,730,28.142683029174805
1732888086.472822,735,29.236167907714844
1732888102.19065,740,27.28557586669922
1732888118.600283,745,28.495052337646484
1732888144.757831,750,28.2618408203125
1732888160.834578,755,27.137741088867188
1732888176.566748,760,27.102880477905273
1732888192.192024,765,27.545223236083984
1732888208.521401,770,25.158252716064453
1732888233.743509,775,26.447011947631836
1732888249.916419,780,26.82111167907715
1732888265.571392,785,27.13189125061035
1732888281.366633,790,25.186357498168945
1732888297.077178,795,25.7352237701416
1732888323.411211,800,25.716064453125
1732888339.557724,805,26.793325424194336
1732888355.192713,810,25.671955108642578
1732888370.994004,815,25.20029067993164
1732888386.649082,820,25.467567443847656
1732888411.874227,825,24.356924057006836
1732888427.589601,830,24.478538513183594
1732888443.305507,835,25.15352439880371
1732888459.411441,840,23.822399139404297
1732888475.086562,845,26.259857177734375
1732888500.998206,850,22.98922348022461
1732888516.732422,855,22.49045181274414
1732888532.547078,860,21.132183074951172
1732888548.263344,865,23.065126419067383
1732888563.970995,870,20.164445877075195
1732888589.212941,875,20.130613327026367
1732888604.938263,880,22.48279571533203
1732888620.639444,885,20.46769905090332
1732888636.312316,890,20.518404006958008
1732888651.988333,895,19.97315216064453
1732888678.314545,900,20.91374969482422
1732888694.038583,905,19.311077117919922
1732888709.956189,910,18.74034881591797
1732888725.722376,915,18.313581466674805
1732888741.48703,920,18.497602462768555
1732888766.872991,925,19.953439712524414
1732888782.731444,930,20.340538024902344
1732888798.762029,935,20.471248626708984
1732888814.50384,940,19.15166664123535
1732888830.282725,945,20.09914779663086
1732888856.246709,950,21.02872085571289
1732888871.999193,955,21.680334091186523
1732888887.764369,960,21.789030075073242
1732888903.546006,965,22.745960235595703
1732888919.324556,970,21.542633056640625
1732888944.628878,975,22.08545684814453
1732888960.399925,980,22.240495681762695
1732888976.135561,985,21.548526763916016
1732888991.916269,990,19.525203704833984


==> tikz/OG-results_base/run-FlowControl_2D_Cylinder_pos_reward_eps0p2_beta_lr_1e4_20envs_seed_124_rational_reward_scale_0_train-tag-MetricsTrain_min_return.csv <==
Wall time,Step,Value
1732885489.851857,0,-0.4728637635707855
1732885524.505905,5,0.44461724162101746
1732885539.881475,10,0.25546807050704956
1732885555.336088,15,1.5945520401000977
1732885570.772707,20,1.957532286643982
1732885595.383133,25,3.821507215499878
1732885610.844774,30,1.681803822517395
1732885626.321746,35,3.7007603645324707
1732885641.591401,40,4.12470006942749
1732885656.93899,45,4.821350574493408
1732885682.648367,50,4.48724889755249
1732885698.05755,55,4.167191028594971
1732885713.460693,60,6.487659454345703
1732885729.211702,65,6.471916198730469
1732885744.471136,70,6.535272598266602
1732885769.055228,75,6.386682987213135
1732885784.428831,80,9.393074035644531
1732885799.758055,85,8.689120292663574
1732885815.109609,90,8.445334434509277
1732885830.479324,95,8.13932991027832
1732885855.951886,100,9.65272331237793
1732885871.479404,105,8.001708030700684
1732885886.85577,110,9.601842880249023
1732885902.239759,115,8.6442289352417
1732885917.668319,120,10.456857681274414
1732885942.328213,125,12.262718200683594
1732885958.271511,130,7.126769542694092
1732885973.679948,135,10.860515594482422
1732885989.409399,140,8.750861167907715
1732886005.24211,145,13.584595680236816
1732886030.477642,150,10.729631423950195
1732886046.027582,155,11.781631469726562
1732886061.427385,160,11.300888061523438
1732886076.894364,165,12.097671508789062
1732886092.286145,170,11.983214378356934
1732886117.014675,175,14.354776382446289
1732886132.500861,180,12.124909400939941
1732886147.888711,185,13.576501846313477
1732886163.289808,190,15.450340270996094
1732886179.241252,195,13.69286060333252
1732886204.643911,200,16.59811782836914
1732886220.134194,205,14.308362007141113
1732886235.600838,210,15.798554420471191
1732886251.15306,215,16.302000045776367
1732886266.591307,220,16.620887756347656
1732886291.304626,225,15.991671562194824
1732886306.711819,230,16.964149475097656
1732886322.207367,235,17.978954315185547
1732886337.618619,240,17.64056396484375
1732886353.183736,245,19.312631607055664
1732886379.231171,250,18.632356643676758
1732886394.786992,255,16.253381729125977
1732886410.271339,260,18.88902473449707
1732886425.82139,265,19.37263298034668
1732886441.391473,270,17.80556869506836
1732886466.338233,275,20.528352737426758
1732886482.010051,280,19.924345016479492
1732886498.081044,285,19.618267059326172
1732886513.62827,290,20.702503204345703
1732886529.409478,295,20.88205909729004
1732886554.814633,300,20.36205291748047
1732886570.487016,305,21.20110511779785
1732886585.966623,310,19.990604400634766
1732886601.582842,315,22.156034469604492
1732886617.050575,320,19.106674194335938
1732886642.405906,325,20.959758758544922
1732886657.928674,330,20.789152145385742
1732886673.543297,335,21.517427444458008
1732886689.504337,340,20.512319564819336
1732886705.157995,345,20.566572189331055
1732886730.707753,350,20.71999740600586
1732886746.311279,355,21.07172203063965
1732886761.845856,360,20.52869415283203
1732886777.360756,365,21.25519561767578
1732886792.869938,370,19.986513137817383
1732886817.694491,375,21.482065200805664
1732886833.300327,380,21.95755386352539
1732886848.906109,385,20.97479248046875
1732886864.478169,390,20.236425399780273
1732886880.08522,395,20.02669906616211
1732886905.646843,400,21.556272506713867
1732886921.334398,405,19.63492774963379
1732886936.965156,410,21.177946090698242
1732886952.880737,415,19.445783615112305
1732886968.619139,420,20.73305892944336
1732886994.065416,425,22.705469131469727
1732887009.646157,430,21.707345962524414
1732887025.322455,435,22.752716064453125
1732887040.922944,440,22.263715744018555
1732887056.545049,445,20.49437713623047
1732887082.053061,450,22.18611717224121
1732887098.200522,455,23.19989776611328
1732887113.820018,460,22.530437469482422
1732887129.441698,465,21.717653274536133
1732887144.968305,470,21.24110984802246
1732887170.201446,475,23.253887176513672
1732887185.740692,480,22.104263305664062
1732887201.5534,485,22.680076599121094
1732887217.132283,490,24.452241897583008
1732887232.810406,495,24.38580322265625
1732887258.389051,500,23.323034286499023
1732887274.031147,505,24.195995330810547
1732887290.045472,510,22.564502716064453
1732887305.60678,515,22.488527297973633
1732887321.354133,520,23.700096130371094
1732887346.450188,525,22.893592834472656
1732887362.227192,530,21.67498016357422
1732887378.935623,535,23.897724151611328
1732887394.639673,540,23.20985984802246
1732887410.477818,545,22.137239456176758
1732887436.265844,550,23.76790428161621
1732887452.012513,555,24.613054275512695
1732887467.860076,560,24.400238037109375
1732887483.587349,565,24.981340408325195
1732887499.70889,570,24.024150848388672
1732887524.81423,575,23.661914825439453
1732887540.575887,580,22.574077606201172
1732887556.2144,585,24.313404083251953
1732887571.959629,590,24.534753799438477
1732887587.65636,595,23.335758209228516
1732887613.628815,600,23.81810760498047
1732887629.358,605,24.695173263549805
1732887645.031871,610,21.13869857788086
1732887660.734311,615,19.266904830932617
1732887676.410058,620,22.476764678955078
1732887701.447033,625,23.01204490661621
1732887717.053417,630,21.77383041381836
1732887732.746089,635,24.423507690429688
1732887748.35939,640,24.93280792236328
1732887764.050669,645,24.137102127075195
1732887789.716205,650,25.09945297241211
1732887805.386444,655,24.167526245117188
1732887821.01719,660,22.69652557373047
1732887836.700546,665,22.845590591430664
1732887852.451509,670,24.25074577331543
1732887878.096375,675,23.31477165222168
1732887893.765494,680,25.136964797973633
1732887909.552729,685,22.407262802124023
1732887925.277676,690,22.61494255065918
1732887940.969565,695,23.54796600341797
1732887966.776547,700,24.10283851623535
1732887982.428207,705,22.848468780517578
1732887998.618003,710,23.004108428955078
1732888014.319614,715,22.706974029541016
1732888029.921195,720,23.223682403564453
1732888054.996871,725,22.89229393005371
1732888070.81923,730,22.669084548950195
1732888086.471885,735,22.023635864257812
1732888102.189803,740,21.514129638671875
1732888118.599424,745,20.964900970458984
1732888144.75703,750,21.389904022216797
1732888160.833751,755,20.25609016418457
1732888176.565932,760,21.32193374633789
1732888192.191232,765,20.075878143310547
1732888208.520594,770,19.492536544799805
1732888233.742694,775,21.167442321777344
1732888249.915585,780,19.92978858947754
1732888265.570532,785,21.408653259277344
1732888281.365815,790,18.978816986083984
1732888297.076218,795,20.56525993347168
1732888323.41038,800,18.599895477294922
1732888339.556918,805,19.18904685974121
1732888355.191891,810,18.700918197631836
1732888370.993201,815,20.667638778686523
1732888386.648292,820,20.207664489746094
1732888411.873339,825,19.36190414428711
1732888427.588772,830,16.316158294677734
1732888443.304663,835,18.235816955566406
1732888459.410639,840,17.137460708618164
1732888475.085749,845,16.691143035888672
1732888500.997415,850,16.39205551147461
1732888516.731612,855,13.834342956542969
1732888532.546104,860,15.124468803405762
1732888548.262502,865,15.077322006225586
1732888563.970185,870,14.541512489318848
1732888589.212144,875,14.692749977111816
1732888604.937421,880,16.0517635345459
1732888620.638542,885,15.418701171875
1732888636.311496,890,13.964015007019043
1732888651.987523,895,15.421360969543457
1732888678.313714,900,14.978522300720215
1732888694.037723,905,13.849184036254883
1732888709.955381,910,12.7847900390625
1732888725.721523,915,13.992932319641113
1732888741.48621,920,13.882828712463379
1732888766.872166,925,12.88312816619873
1732888782.730618,930,14.676594734191895
1732888798.761215,935,13.3056640625
1732888814.503019,940,13.880401611328125
1732888830.281911,945,14.66243839263916
1732888856.245904,950,14.521310806274414
1732888871.998371,955,16.416349411010742
1732888887.763504,960,16.633329391479492
1732888903.545065,965,16.28651237487793
1732888919.323737,970,16.49594497680664
1732888944.628056,975,15.437366485595703
1732888960.399049,980,15.799615859985352
1732888976.134742,985,15.475774765014648
1732888991.915475,990,13.396743774414062


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/data.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.781093721600373,-0.911321535010645,-0.06475963195164994,2.9266002850575914
2,0.5,2.780298871669162,-0.6092527415537319,-0.0643389622370402,2.8462696145824893
3,0.75,2.739928812359676,-0.4210042957346526,-0.053742751479148865,2.7720848677170284
4,1.0,2.7382890114703238,0.1722588934967542,0.0263415823380152,2.743701849095096
5,1.25,2.749612627397675,0.4282318108930708,0.046937664349873794,2.782759796426113
6,1.5,2.7756924268777508,0.6536004017103472,0.053496176997820534,2.851606903789936
7,1.75,2.7916482725447285,0.8164787486491673,0.060884391268094334,2.9085971918774995
8,2.0,2.769269450284896,0.7247981140318006,0.06065902113914487,2.8625487933632265
9,2.25,2.737109016994651,0.7553357474706065,0.048042242725690194,2.839418578216393
10,2.5,2.704425186718951,0.4770378728040336,0.03439740339914953,2.7461756540048983
11,2.75,2.707723592514202,0.3097770764425171,0.012185939898093532,2.7253860076230096
12,3.0,2.7150747393348365,-0.047731512679683,-0.018263189742962465,2.715494271302523
13,3.25,2.739125037924861,-0.3948039983208094,-0.0557728906472524,2.767431330760886
14,3.5,2.782526091112754,-0.609964364834257,-0.063681349158287,2.8485975451247727
15,3.75,2.751591050345616,-0.8133095681951906,-0.06443114578723906,2.869272688689581
16,4.0,2.7240744834910364,-0.7736823446736496,-0.06471271316210427,2.8318132286693403
17,4.25,2.7135692184262203,-0.7545100962307862,-0.06424016753832494,2.816512628855848
18,4.5,2.680091712262471,-0.5869674299325863,-0.06026370326677954,2.7436148326504664
19,4.75,2.6694978008516403,-0.2876304897557016,-0.013009318461020734,2.68494875321464
20,5.0,2.693852741126016,-0.0292660884128614,0.029351569712162,2.69401171022012
21,5.25,2.711006793532503,0.238308129619076,0.04843446612358093,2.721460747323379
22,5.5,2.6996357995086155,0.3547086919054178,0.05374508599440253,2.7228389056464164
23,5.75,2.689109331241164,0.4572507062285587,0.048373406132062265,2.72770731635834
24,6.0,2.6828218958217125,0.4893729082776787,0.03908064464728033,2.7270898716501004
25,6.25,2.661442102505412,0.4967321316410668,0.03461062908172607,2.7074003907056503
26,6.5,2.661069250667135,0.3721273749124588,0.02076546351114907,2.686962660701742
27,6.75,2.68013310191039,0.1607356875190385,-0.010519202798604932,2.684948678317339
28,7.0,2.6836646892738707,-0.0675459202857003,-0.041434327761332136,2.684514595937721
29,7.25,2.6926410820201223,-0.3126740154328511,-0.05934411784013107,2.7107344090687677
30,7.5,2.697645136733952,-0.4356529384048951,-0.06294451157251993,2.732596341665772
31,7.75,2.6700895930098687,-0.556692214998908,-0.06297615667184193,2.7275052075000694
32,8.0,2.655980628081448,-0.5776207660900864,-0.06264970203240706,2.718065276287974
33,8.25,2.6554456804331115,-0.5741716532694235,-0.057251413663228334,2.7168115225662994
34,8.5,2.6486931260610054,-0.4542946857374402,-0.0313449278473854,2.687370264316419
35,8.75,2.6406154018391663,-0.292625476735088,0.005388649180531467,2.6567798873946367
36,9.0,2.644410115157888,-0.1722682960020986,0.019294643153746866,2.6500153250418794
37,9.25,2.654826247120292,-0.0060269420070379,0.02581690996885293,2.654833088242793
38,9.5,2.639911076961381,0.0876880315412802,0.029094450175762135,2.641367010685752
39,9.75,2.6345306913375115,0.216316631768477,0.028081171214580532,2.643396460763872
40,10.0,2.6451745647328297,0.2834278698001633,0.028027820090452803,2.660315739773941
41,10.25,2.6413176159049967,0.2644186893449176,0.01760383447011307,2.654519917304245
42,10.5,2.6450593753472997,0.210409792392978,0.0029941083242495336,2.653415041008002
43,10.75,2.653535057940012,0.1084761236361294,-0.0112096071243286,2.6557513763746456
44,11.0,2.65359202785077,0.0332373120698636,-0.0204199391106764,2.6538001750672167
45,11.25,2.6444023606349485,-0.0956953495482435,-0.029066416124502798,2.646133300659067
46,11.5,2.641858142976921,-0.1801993985227527,-0.034447655081748935,2.6479966523470964
47,11.75,2.641279141494693,-0.2177571332558576,-0.02860894550879793,2.650240304647628
48,12.0,2.640313175020632,-0.2098941018558332,-0.0140004642307758,2.6486428970666083
49,12.25,2.6412102493198937,-0.192570412913741,-0.0019500930793583332,2.648221090664868
50,12.5,2.651690151884634,-0.1823259061683139,0.0043094952901204,2.657950977287213
51,12.75,2.6382658147055995,-0.1213360298399663,0.010071643317739134,2.6410545131029624
52,13.0,2.6278544382961035,-0.0609511452173106,0.013359530518452267,2.6285612016797004
53,13.25,2.6249309496737294,0.0366237695221878,0.016192269821961668,2.625186429770092
54,13.5,2.6227138248525166,0.0939112964342687,0.017365535100301067,2.624394623274191
55,13.75,2.625063431230621,0.1168698061235671,0.013215995083252533,2.627663709375239
56,14.0,2.635155040016645,0.1202478363666582,0.007584325348337467,2.6378971979734143
57,14.25,2.643622810887884,0.0932416759960818,0.0029379526774088,2.6452666361615256
58,14.5,2.645782266621538,0.0841358648052254,0.0007936637072513334,2.647119688664554
59,14.75,2.6391030681473286,0.0607317899667001,0.0010764122319718,2.639801764265113
60,15.0,2.6308638851905326,0.0397114112899312,0.0010395288312186667,2.631163578834745
61,15.25,2.6304295205794004,-0.0001274013388375,0.0005500078356514,2.630429523664657
62,15.5,2.624515091032927,-0.0254370689235199,7.724762326688507e-06,2.624638357476129
63,15.75,2.636668856205755,-0.0235467039930648,0.0006485700529689334,2.636773995729308
64,16.0,2.643374508826437,-0.0011012899681772,0.003712813059488867,2.6433747382376573
65,16.25,2.642789714711516,0.0261085830624555,0.0072704950968424005,2.642918677200361
66,16.5,2.638215672950035,0.0383501481889129,0.010045782973368934,2.6384943947003787
67,16.75,2.626431004163781,0.0491506037030759,0.010827510307232535,2.6268908621176377
68,17.0,2.61688870104166,0.0521062617530772,0.009180506070454867,2.6174074073696256
69,17.25,2.613404641046779,0.0592723274555774,0.006671373421947134,2.61407670634334
70,17.5,2.624918332944782,0.0539181813655561,0.004905676779647666,2.625472038493532
71,17.75,2.6382136534087275,0.0308033594651162,0.0034951368967692,2.6383934748226165
72,18.0,2.6425628016943734,-0.0031596109890797,0.0016931931798656666,2.642564690606536
73,18.25,2.642704092171975,-0.0381734789558877,-0.00025313694883753333,2.642979782987017
74,18.5,2.641626256798774,-0.0423569015189919,-0.0009949565088996667,2.6419658188014075
75,18.75,2.6285995348814546,-0.0391239890854445,-3.3255419111810625e-05,2.628890678841735
76,19.0,2.6258487247706475,-0.0311125708537359,0.0007391453254967334,2.62603303814799
77,19.25,2.631035700445172,-0.0267654547947421,0.0016791662201285334,2.631171839045748
78,19.5,2.636048544114445,-0.0085812885327601,0.0028207541132966667,2.636062511671673
79,19.75,2.638517677047337,0.0296139331581343,0.0047813576335708,2.638683860777636
80,20.0,2.637751247517529,0.0793525059046488,0.0077260974794626,2.6389445738729767
81,20.25,2.631012980671743,0.1175850133061284,0.010769336173931734,2.6336392197522827
82,20.5,2.6199622388772923,0.1295794852903973,0.011836608250935868,2.6231646871958
83,20.75,2.6190104507801446,0.1169625230071417,0.010538491110006933,2.6216208675328727
84,21.0,2.624030842670425,0.0906703941144178,0.0080596767365932,2.6255968814070685
85,21.25,2.6281547495135222,0.0533259122767272,0.005166308023035466,2.6286956918423687
86,21.5,2.637499584904329,0.0111128194686715,0.0021640222209194666,2.637522996132365
87,21.75,2.6423266874373685,-0.0328073360358033,-0.0004990975139662,2.642530348821278
88,22.0,2.6385529709898274,-0.0736967502644689,-0.002814197602371333,2.6395819729113907
89,22.25,2.634694505796545,-0.1095306500588085,-0.004184524218241333,2.636970250529347
90,22.5,2.6319667691987387,-0.12579127451223,-0.004102416957418067,2.634971066047948
91,22.75,2.631984536959925,-0.1203838341658203,-0.0030032675713300666,2.634736205073407
92,23.0,2.634535700971797,-0.0839144018831706,-0.0012599508433292,2.635871769744949
93,23.25,2.637237383602507,-0.0252934073119789,0.0016154527353743333,2.637358673734774
94,23.5,2.639219686581989,0.046700310493796,0.0059832812597354,2.6396328292098032
95,23.75,2.636991894630172,0.1181475816778571,0.012121415386597266,2.639637305275395
96,24.0,2.636281204382594,0.1784129098687033,0.018252356598774534,2.642311441709466
97,24.25,2.638455763060557,0.2132430250140043,0.021619901061058,2.647059009796455
98,24.5,2.639609791031736,0.2149170352635535,0.020014890780051534,2.6483446114426044
99,24.75,2.6427108265774817,0.1850367559295578,0.015079252421855866,2.6491808382884647
100,25.0,2.647606109759839,0.1342833871130288,0.009926406666636467,2.651009268277306
101,25.25,2.649523176972787,0.0688187632352361,0.0057547806451718,2.65041677618619
102,25.5,2.649481420489153,-0.0076142449084076,0.0014909824045995334,2.649492361612455
103,25.75,2.6511980911574877,-0.0904958376768066,-0.0043343426659702665,2.6527421313037443
104,26.0,2.654368448493739,-0.1630006486687376,-0.010225411504507,2.6593685475739326
105,26.25,2.6549196043604204,-0.1950923658229715,-0.011113652338584199,2.6620779734672864
106,26.5,2.652538461144775,-0.1823794844606803,-0.0076074798901875325,2.6588009636308687
107,26.75,2.654944775679193,-0.1282862731374086,-0.0028202415754397334,2.6580423491324825
108,27.0,2.6521564948732204,-0.0478317719509806,0.002643617180486467,2.652587783977408
109,27.25,2.6499899649793908,0.0456720725197381,0.009700687602162333,2.6503835104942306
110,27.5,2.653173931955384,0.1521027855858949,0.020665121575196534,2.657530276514377
111,27.75,2.6576121478090853,0.2537113683671771,0.0322174007693926,2.6696950737155665
112,28.0,2.65974857924826,0.3225689262708791,0.037822350859642,2.679237431996031
113,28.25,2.6607317437248224,0.3479700150863076,0.036565390725930534,2.683389003380632
114,28.5,2.6614664022988435,0.3178716427603851,0.029940225183963734,2.6803816504066607
115,28.75,2.6595834876550555,0.2411503969219267,0.0200108687082926,2.670493932167424
116,29.0,2.6583407657482896,0.1405164187300851,0.010992073764403601,2.6620519323957472
117,29.25,2.6630496184324954,0.0315888017122467,0.002270746200035,2.6632369632886737
118,29.5,2.6640700556760444,-0.0851724560317204,-0.011258129030466066,2.665431223801552
119,29.75,2.667085382809381,-0.1907745507713426,-0.0259268209338188,2.6738996556373373
120,30.0,2.673740081442166,-0.2288605605010391,-0.025482741494973468,2.683516942235173
121,30.25,2.6730441734478885,-0.2124830243864209,-0.011742759495973533,2.681476121254132
122,30.5,2.672183792934082,-0.1689845007391253,-0.0010136922355740666,2.677521612370221
123,30.75,2.673319918554726,-0.0907056960861054,0.004530382342636533,2.67485829722696
124,31.0,2.675452344514863,0.0070086492106496,0.011079112688700333,2.675461524472709
125,31.25,2.6765168280617635,0.1352214306292329,0.0222648705045382,2.6799304405523703
126,31.5,2.680885236905069,0.2579250736543393,0.0346991618474324,2.6932640043402998
127,31.75,2.6857926235954235,0.3340840000177608,0.04068445414304733,2.7064911113889614
128,32.0,2.683396521669025,0.3508746117364999,0.0383693302671114,2.7062390666137874
129,32.25,2.6789534345432604,0.3038702736032104,0.028857963780562063,2.6961321643478127
130,32.5,2.677544226818513,0.2278063566738144,0.017745176951090468,2.6872176731165918
131,32.75,2.6735231021936463,0.1335627834470538,0.010285902147491734,2.6768572608723957
132,33.0,2.6720798394658285,0.0361678910761892,0.004276164496938333,2.672324603191878
133,33.25,2.6728984392244035,-0.0614171473719835,-0.0045161644617716,2.673603959527208
134,33.5,2.677500696002696,-0.1408418424267537,-0.012655425816774334,2.6812024171391986
135,33.75,2.680489126538736,-0.1655613636250984,-0.010415252298116667,2.6855972376024293
136,34.0,2.68069457914094,-0.145701275042679,-0.0023176988276342,2.6846512414436035
137,34.25,2.68158459833762,-0.0834509053099732,0.003748273787399133,2.6828827800779123
138,34.5,2.679253043228279,0.0064908874283955,0.008701014642914133,2.679260905784952
139,34.75,2.6785020768284618,0.111141061829774,0.01619678363204,2.6808069141956183
140,35.0,2.6801863620176785,0.2283699092547565,0.027786818643411,2.689898092976495
141,35.25,2.682050321069594,0.3204982626165341,0.037553071975708,2.7011318111283886
142,35.5,2.681730333447587,0.3618830475924867,0.039654930432637535,2.7060371249241446
143,35.75,2.6804018551268007,0.3447420136139547,0.03488749762376147,2.7024805569916315
144,36.0,2.6780443899268147,0.2706337112900961,0.0247894451022148,2.6916842980010003
145,36.25,2.6728104495197678,0.1762017730925274,0.014591081688801398,2.678612096572217
146,36.5,2.6679163755395456,0.0734593717950217,0.007239770765105867,2.6689275123495926
147,36.75,2.667879240384972,-0.0322810211290497,-0.0017134944597879999,2.66807453149312
148,37.0,2.667284816620226,-0.1452107508424684,-0.016234473635752932,2.671234631239462
149,37.25,2.66982092126389,-0.2196724806507443,-0.0247667754689852,2.6788429872565542
150,37.5,2.672297498538725,-0.2236404141974906,-0.018047614643971067,2.681639229195224
151,37.75,2.6722923462427035,-0.173323007977336,-0.004205314442515333,2.677907251732525
152,38.0,2.672754022333594,-0.09363136151565,0.0042155664414167335,2.67439355663292
153,38.25,2.6705280612675013,0.0117320161823261,0.011095874011516535,2.670553831365483
154,38.5,2.671607793709029,0.1317198700251956,0.022164749602476733,2.674852954382032
155,38.75,2.6723112340514734,0.25925065157679,0.03603218495845793,2.6848572088624563
156,39.0,2.6743119231483248,0.3515410398966992,0.04443244139353433,2.69731818016061
157,39.25,2.6728993222310304,0.3918593852912581,0.04504640897115067,2.701470815060556
158,39.5,2.668831039369856,0.3682001021933451,0.038231261074543,2.6941103229005257
159,39.75,2.6657241713918305,0.2834375532302389,0.0247894451022148,2.680750306262
160,40.0,2.665777846724441,0.1820262338521015,0.012101332346598265,2.671985231601623
161,40.25,2.670741491166729,0.067079135790059,0.0029704729095101335,2.6715837480973392
162,40.5,2.674240775998618,-0.0490233970976426,-0.0083121377974748,2.6746900795188746
163,40.75,2.680500207482254,-0.1570797876279235,-0.020978582402070334,2.6850987732285825
164,41.0,2.6851762165930846,-0.2048750358650094,-0.021380973358948997,2.692980708151813
165,41.25,2.680637050679804,-0.1957286372100297,-0.009593955551584534,2.6877731855388043
166,41.5,2.675862775391443,-0.151150128913231,0.0008201996485392,2.680128346590156
167,41.75,2.673260942011074,-0.0691648413144969,0.0069617349654436,2.674155537614818
168,42.0,2.6687305384615105,0.0328660461731148,0.014467819283405932,2.668932907344828
169,42.25,2.6683367129456523,0.1647167527979343,0.026728130877017933,2.673415871559437
170,42.5,2.672055409758144,0.2888324153099919,0.039240059753259,2.687620560449627
171,42.75,2.67569845694048,0.3649945941280308,0.044434636831283535,2.7004783439635927
172,43.0,2.6721194749288357,0.3846842206298852,0.042056197921435,2.699667468021863
173,43.25,2.669455245090281,0.3336412028939626,0.03231978416442866,2.6902244809325007
174,43.5,2.6695001968398784,0.2506718209045958,0.019638348370790468,2.681243678355956
175,43.75,2.665311684185457,0.1504558278210847,0.010019302368164,2.669554893606956
176,44.0,2.665730600039662,0.0404407050463286,0.0010480165947228668,2.666037337062716
177,44.25,2.667853688007661,-0.0784765773837194,-0.0129557450612386,2.669007657129133
178,44.5,2.672416937521001,-0.1794267666920661,-0.024897110958894065,2.6784335445470164
179,44.75,2.675207897445766,-0.2087260598104834,-0.0211074277758598,2.683338193854849
180,45.0,2.674395785368907,-0.188190034667023,-0.0072844742486874,2.681008822429898
181,45.25,2.676134621562943,-0.1341197609070361,0.0021139304153620668,2.6794933519218884
182,45.5,2.6734769468083224,-0.0513176139022312,0.008141533782084733,2.673969424397401
183,45.75,2.670984815854939,0.0496905661282711,0.016339652240276333,2.671446993464364
184,46.0,2.6697927631384397,0.1769434366911341,0.028957662483056337,2.675649898229298
185,46.25,2.667279457551164,0.2872080846813007,0.039721091588338205,2.682697930923408
186,46.5,2.665018521469913,0.3496845085693185,0.042567009727160134,2.68786215705178
187,46.75,2.6630669906392743,0.3574680016923817,0.038476246098677266,2.686951649893698
188,47.0,2.662032284949205,0.3009353217043133,0.027906266351540865,2.678988233262917
189,47.25,2.6617140286499827,0.2159327817991929,0.015876173973083465,2.670458488081711
190,47.5,2.6625241223947373,0.1160582078659312,0.006775092954436933,2.665052384090586
191,47.75,2.663707886207902,0.0076784970229574,-0.0037112633387247334,2.6637189533362378
192,48.0,2.66363389230569,-0.1090617032985714,-0.019228454679250665,2.6658657069263536
193,48.25,2.666803913475456,-0.1909235454956738,-0.027637737492720266,2.6736295392504634
194,48.5,2.6680270418194456,-0.2069023924188909,-0.019968581696351333,2.6760375363339883
195,48.75,2.665376875739305,-0.1784420033422066,-0.005489373579621266,2.671343377082512
196,49.0,2.6671741284003643,-0.12340369598122,0.0029574474319815336,2.6700273974980235
197,49.25,2.667071716786227,-0.0408940014464196,0.009489059448242134,2.6673852106201927
198,49.5,2.664723851179427,0.0630004843854764,0.019115218271811802,2.6654684886671087
199,49.75,2.6611373958973905,0.1856202657793987,0.03134716302156446,2.6676032544048898
200,50.0,2.6615916590479265,0.2858088017756569,0.0399265363812446,2.676893130232496
201,50.25,2.6601103165741424,0.3358158977246138,0.0410149817665418,2.681223454602166
202,50.5,2.6570973742744304,0.3260515965846134,0.0345317125320434,2.6770274746463563
203,50.75,2.6594303663907968,0.2631705353853643,0.022554509341716735,2.672419990266595
204,51.0,2.6613779648068125,0.1837424325607017,0.011746494720379468,2.667713244162981
205,51.25,2.661879399027977,0.0905853972721787,0.0037030776341756,2.663420291498978
206,51.5,2.661062528777027,-0.0108803477519514,-0.006554822127024267,2.6610847720484947
207,51.75,2.663940809211623,-0.1159812135221046,-0.0192195462683836,2.666464377574382
208,52.0,2.665565584039077,-0.1746916834359364,-0.021439716219902,2.671283786323585
209,52.25,2.6639886422327272,-0.1813736112980049,-0.0120908257861932,2.670155776882736
210,52.5,2.6661382229677,-0.1491071436420958,-0.001953434975196867,2.670304470328144
211,52.75,2.667295697736077,-0.0838274470392514,0.0047984442984064,2.6686126320690504
212,53.0,2.663614372227562,-0.0016351702964134,0.011728819459676734,2.6636148741361105
213,53.25,2.662708429926531,0.1047567768742867,0.021893995503584535,2.66476831358805
214,53.5,2.6611334961609514,0.2132733559915502,0.0330363114674886,2.6696660856305057
215,53.75,2.6594685437912355,0.2904307933418187,0.03841617206732426,2.675279981821759
216,54.0,2.658360211121272,0.3191462332748719,0.036393125851949,2.677449034115546
217,54.25,2.65990604482338,0.2899454302954475,0.028000076611836733,2.675662258177808
218,54.5,2.662447075357527,0.2258381826751319,0.017419020334879534,2.672008105121288
219,54.75,2.661468109134524,0.1441399239957818,0.009343489383657732,2.665368419867994
220,55.0,2.6637795813095937,0.0538989372506521,0.0023931106552481335,2.664324821270609
221,55.25,2.662771671978277,-0.0422354324123386,-0.0070512536913156,2.663106608613528
222,55.5,2.6630414405326324,-0.1286849687068791,-0.015939080466826735,2.6661488208960145
223,55.75,2.665445603489009,-0.1628772397592225,-0.014474523564179734,2.670417431861632
224,56.0,2.6655024003972634,-0.1543948542895654,-0.005676333482066733,2.669970190386902
225,56.25,2.666881442599528,-0.1116514933099143,0.0014804840708772,2.6692176166135413
226,56.5,2.666788656849453,-0.0408744505660217,0.006916928415497133,2.667101884257515
227,56.75,2.6650880055638506,0.0490650383547397,0.0142289797465006,2.665539618049046
228,57.0,2.6615917032513567,0.159600402254661,0.02491753051678333,2.6663725702190058
229,57.25,2.6590529628569546,0.2587015938190994,0.03469745318094886,2.671607975344229
230,57.5,2.6594056496372045,0.3182545878649548,0.038223497569561,2.6783809273550645
231,57.75,2.658105587237993,0.324068504586478,0.034897161026795666,2.6777874651605105
232,58.0,2.6575048391756977,0.2724314058993931,0.025417432188987732,2.67143235758695
233,58.25,2.660203003496507,0.1958060209063274,0.014836072921752867,2.667399485947879
234,58.5,2.6608865651125124,0.1087314908382085,0.006925574814279867,2.663107179498445
235,58.75,2.6608617132641736,0.0143969718364559,-0.0013606945673624667,2.660900661413953
236,59.0,2.661530864058213,-0.088656862936727,-0.0132823586463928,2.6630070558825487
237,59.25,2.664368445385196,-0.1690824602189868,-0.020758207887411066,2.669728093105744
238,59.5,2.6650329019936776,-0.1913098491333811,-0.015596684068441334,2.671890683969739
239,59.75,2.664218219767962,-0.1699267775892124,-0.0051215728744864,2.669631778407918
240,60.0,2.6669896160238573,-0.1133139892738132,0.0020983537348608,2.6693957503795174
241,60.25,2.665173803297412,-0.0313184774908279,0.008192873249451267,2.665357808778239
242,60.5,2.6626280804996147,0.0696492003350962,0.016837223122517266,2.663538868905874
243,60.75,2.6610048753765403,0.1877408480216743,0.028739477197329198,2.6676194580175063
244,61.0,2.6613842928146627,0.2850379452414064,0.03811305512984593,2.676604749354683
245,61.25,2.6605484146200125,0.3357665383246416,0.0400536234180132,2.6816519227512683
246,61.5,2.6596147182892134,0.3295188405081952,0.03475311646858847,2.6799502077446284
247,61.75,2.661276343957436,0.2697872482583148,0.023867892722288734,2.674916248825419
248,62.0,2.661236124255922,0.1889590603051726,0.013229577491680732,2.6679361378256594
249,62.25,2.66173799607631,0.0964330359778844,0.005357694501678134,2.6634842763163147
250,62.5,2.662365018162306,-0.004505206143434,-0.003985234225789666,2.662368829973933
251,62.75,2.6644680415525905,-0.1126084458865647,-0.0167959965765476,2.666846565991393
252,63.0,2.666815147627392,-0.1818389418272058,-0.021591382722059866,2.6730073760429
253,63.25,2.667549040133188,-0.1934437826949242,-0.013951782137155533,2.674553865335079
254,63.5,2.66770331386966,-0.1612585881659939,-0.0031634848564862667,2.672572787238629
255,63.75,2.6676207301267585,-0.0971233359480528,0.0037373543406526,2.669388188740577
256,64.0,2.6650091183074776,-0.0116552201652899,0.0101971626281738,2.665034604807056
257,64.25,2.663980105042424,0.0964480542912608,0.020171046257018998,2.6657254598398565
258,64.5,2.661700027182657,0.2130102038175539,0.032275915145874,2.6702098010520734
259,64.75,2.6625771936113565,0.3016450686928003,0.0396138901511828,2.679609497558555
260,65.0,2.6631419330722346,0.340621274325225,0.039577946066856336,2.6848366446044083
261,65.25,2.6618647241723363,0.3203338955531156,0.032552147905031796,2.681070236758691
262,65.5,2.6620352656414017,0.2539575016174147,0.021228114763895665,2.674121569440373
263,65.75,2.661410921315701,0.1694449041458845,0.011442494889100333,2.666799517706477
264,66.0,2.662534402460889,0.0731387869123866,0.0035849809646606,2.663538760078175
265,66.25,2.6615409225024447,-0.031373508304035,-0.007147471110026,2.6617258271990503
266,66.5,2.665033304607101,-0.1350574719569504,-0.019725831846396067,2.668453303956517
267,66.75,2.6688405377360205,-0.1841052038372694,-0.0206544237832228,2.6751830856864838
268,67.0,2.667550867712823,-0.1824473591950403,-0.010317131256063733,2.673782839108793
269,67.25,2.6679521293563906,-0.1445425013200588,-0.0007127086476732667,2.6718647232270496
270,67.5,2.667694664740324,-0.0740111303147608,0.005519350369771266,2.668721130372085
271,67.75,2.6638738358288783,0.0145848192591446,0.012674188862244267,2.663913761773546
272,68.0,2.661829078028536,0.1288153411351104,0.023530046145121202,2.664944170662868
273,68.25,2.661868910831346,0.240193201250966,0.03485704213380813,2.6726838332241325
274,68.5,2.6636334652584006,0.3154857528787917,0.040099446972211204,2.682251758786631
275,68.75,2.6623675315059416,0.3383355998474471,0.03799859682718907,2.683779396847135
276,69.0,2.6615745863442264,0.3003466040708045,0.0291356320182482,2.678467353030517
277,69.25,2.662666677951212,0.2296963226488624,0.017902755488952,2.672555750309084
278,69.5,2.660232948180892,0.1420827739068475,0.009215195973714134,2.664024559426633
279,69.75,2.661043657228538,0.0446059281874844,0.0010113636963069333,2.661417485947235
280,70.0,2.662122557105965,-0.0620749708945182,-0.011046998202800732,2.6628461861444346
281,70.25,2.665667782720938,-0.1546497107461215,-0.02121009926001227,2.67015004463611
282,70.5,2.668285882083677,-0.1867639439080228,-0.018156306197245866,2.674814071906896
283,70.75,2.6675481289905494,-0.1739058173438105,-0.0070889554917812,2.673210850978089
284,71.0,2.6684210929636274,-0.1255375585984187,0.0012219587806612,2.6713724577437814
285,71.25,2.665401966670296,-0.049714104207101,0.0073084911952416,2.665865551014716
286,71.5,2.6626191813453626,0.0448778601352472,0.015306369711955333,2.662997357715281
287,71.75,2.6616314652896897,0.1614274888346238,0.026869845887025134,2.6665222465172858
288,72.0,2.662047126774933,0.2636377034005159,0.0367803027232488,2.675070044657705
289,72.25,2.6633159174552,0.3241113867556953,0.039593545099099466,2.682964753252441
290,72.5,2.6630017363710667,0.3306941746591879,0.03547067691882447,2.683456145546045
291,72.75,2.662548385228233,0.2801132618591707,0.02548906952142713,2.67724248867204
292,73.0,2.6620324105854896,0.2041992518043238,0.014910340309143066,2.66985278422707
293,73.25,2.6610147362083123,0.1137348500959033,0.007112264633178667,2.663444206745118
294,73.5,2.661687794891732,0.0152119963725083,-0.0013936599716544002,2.661731264104107
295,73.75,2.6630758336243248,-0.0896385433889785,-0.013523114224274933,2.664584013330184
296,74.0,2.66710894988264,-0.1647180627777053,-0.020038438340028067,2.672190522913611
297,74.25,2.669463349883784,-0.1814641827663107,-0.013899282862742732,2.675624006843973
298,74.5,2.668324365431068,-0.1581171039911307,-0.003560873058935,2.673005038851901
299,74.75,2.6689229014788287,-0.1010257637104051,0.0031443039576212,2.670834262729801
300,75.0,2.6661782604775337,-0.0197128411041886,0.009184742346405933,2.6662511345984283
301,75.25,2.6636512270913704,0.0822219401872968,0.018164976189533867,2.6649199438319955
302,75.5,2.6616773520977475,0.197894480523607,0.029772877693176266,2.669023895002025
303,75.75,2.6634858060511317,0.2894407432215044,0.0379490454991658,2.6791663970109174
304,76.0,2.6640603738581103,0.3341054575235344,0.03882778435945507,2.6849290739809173
305,76.25,2.662535715261793,0.3211674562666182,0.03283182779947914,2.681836119155941
306,76.5,2.663274137066842,0.2587637806003228,0.022213108837604467,2.6758153567314213
307,76.75,2.662540008689247,0.1767160778623801,0.012534134089946733,2.668397996934865
308,77.0,2.6621503982006502,0.0832329556085566,0.0051269372925161994,2.6634512324311883
309,77.25,2.6621731356959253,-0.016618686323108,-0.004194215871393667,2.6622250064853987
310,77.5,2.6654276866435405,-0.1183792720672147,-0.016147006303071934,2.6680551727393307
311,77.75,2.668545555416022,-0.1746457428601207,-0.018745577583710333,2.674254385212777
312,78.0,2.6688762087324225,-0.1799809224374594,-0.010366507495443,2.674938008623637
313,78.25,2.669717556348664,-0.1462415605622946,-0.0012057940475642666,2.673719960039192
314,78.5,2.669546384505117,-0.0791388019563351,0.0047489327068130005,2.670719163259108
315,78.75,2.6657832457941466,0.0082563647107851,0.011109494914611134,2.6657960314163223
316,79.0,2.664273928346109,0.1204518466653406,0.0211804484327634,2.666995352944939
317,79.25,2.662979839192681,0.2347783896312534,0.03301986803611113,2.673309281804954
318,79.5,2.663821342752979,0.3157236684296847,0.03964483737945553,2.682466324283118
319,79.75,2.663247752610626,0.3444587920024936,0.03882461537917453,2.6854311480977064
320,80.0,2.6622246661660003,0.3131138870512513,0.031089720626672066,2.680574654697573
321,80.25,2.6627556157339893,0.2418239383019333,0.0198024672766526,2.673713949968985
322,80.5,2.661236065096657,0.1543415882906368,0.010503125687440199,2.665707920993449
323,80.75,2.6628320022704437,0.0574433343433581,0.0026404143621524003,2.663451521799505
324,81.0,2.662716051888097,-0.0482654395606513,-0.008428717032074868,2.663153455142703
325,81.25,2.665918391601841,-0.1495808433382838,-0.020246310780445732,2.670111476956485
326,81.5,2.669435800581791,-0.1930152887772316,-0.0198349592586358,2.676404751738702
327,81.75,2.668565015658076,-0.1854035988606407,-0.009113979215423266,2.6749978948149966
328,82.0,2.669193786902502,-0.1410290403991703,5.116462610506763e-05,2.6729168827845795
329,82.25,2.668162530267584,-0.0654107135617805,0.006057254349191934,2.6689641903503647
330,82.5,2.665402534119059,0.0280236644021766,0.013389421006043734,2.66554984846557
331,82.75,2.663598150159899,0.1464423941403329,0.024770927925904532,2.667620752718945
332,83.0,2.663160709220082,0.2577920734035152,0.03613944103320433,2.675608662761297
333,83.25,2.6645452202851665,0.3292840921217148,0.04091278711954747,2.684814564223933
334,83.5,2.663349253064571,0.3470314074132542,0.0383605808019638,2.685862997535584
335,83.75,2.6622556151610435,0.302406233598628,0.028926191230614934,2.6793757650945143
336,84.0,2.6630055562444865,0.2267958903593408,0.017333968232075333,2.6726456870436257
337,84.25,2.661744046514733,0.1357614915297172,0.008642681563893933,2.6652040356676263
338,84.5,2.662664459325607,0.0353467702800939,0.00026387373994413334,2.6628990625115625
339,84.75,2.6635378974634825,-0.0741803727176299,-0.012294133504231733,2.664570670656103
340,85.0,2.667391592683785,-0.1660890868485325,-0.022213709851106,2.672557481793482
341,85.25,2.6697864437620678,-0.194407399794039,-0.018280693640311534,2.676855224398657
342,85.5,2.668245742353379,-0.1766893177559121,-0.0065329273541768,2.674089463087573
343,85.75,2.66957947888861,-0.1245498528509112,0.0017049948995312,2.672483350733614
344,86.0,2.6672037053224065,-0.0448001971566625,0.007824460665384867,2.667579926328516
345,86.25,2.6643459895839694,0.0532531226608179,0.016193024814128865,2.664878129912381
346,86.5,2.6627581852016293,0.1734847445086456,0.028190113604068732,2.668403663135603
347,86.75,2.6635738696853086,0.2765654270721313,0.03811368097861607,2.677893611539107
348,87.0,2.664081770536346,0.3348192346959087,0.0406353871027628,2.685039217595607
349,87.25,2.6627509617067173,0.3370901396715205,0.036025397479534135,2.6840030637713164
350,87.5,2.662850577875236,0.2816720697740255,0.025480374693870534,2.6777065475853137
351,87.75,2.6625298787716285,0.2031268843321593,0.014608534673849732,2.670267006591317
352,88.0,2.6616102264562698,0.1098198240622277,0.0066333773235479334,2.6638748828227
353,88.25,2.6622290693516275,0.0082652482235087,-0.0025089543002346664,2.662241899608116
354,88.5,2.664190135476958,-0.1004038943177796,-0.0156277182201544,2.6660813978509563
355,88.75,2.6675296714307986,-0.1737334098140404,-0.021787385145823134,2.6731812219992337
356,89.0,2.669030876804458,-0.1875749587197783,-0.014612618833780266,2.675613983083939
357,89.25,2.6684213436256035,-0.160689304013181,-0.0034835220625002664,2.673255229030874
358,89.5,2.6688113926203068,-0.1011900372234152,0.003524899482727,2.6707290527144862
359,89.75,2.6655554620494164,-0.0187093102053243,0.009794473648071267,2.665621120780265
360,90.0,2.663634348899873,0.0862716695701139,0.0192354122797648,2.665031096555849
361,90.25,2.66178764738964,0.2036932074120041,0.031181025008360536,2.669570078222684
362,90.5,2.6630535762077456,0.2949578136943552,0.039033738275369,2.679338437303548
363,90.75,2.6633492095652125,0.3372748772971345,0.039433750013510335,2.6846197784690924
364,91.0,2.662097718396087,0.3209799533509628,0.032850034534931134,2.681378823057801
365,91.25,2.6626442095511065,0.2569452070755005,0.02177342524131133,2.675013088957717
366,91.5,2.6616442966107834,0.1744386663781643,0.011980676402648266,2.667354346540501
367,91.75,2.6619296469206786,0.0800896284550768,0.0043484053264061335,2.6631342049812887
368,92.0,2.6615872787293986,-0.0222804739683084,-0.005720254033803933,2.661680533387585
369,92.25,2.6646677991869794,-0.1261098823787464,-0.018189267565806667,2.6676503111272964
370,92.5,2.668173977332289,-0.1796643256229932,-0.020144057770570066,2.674216080127926
371,92.75,2.6680642929451968,-0.1811645017436001,-0.010680754979451467,2.674207854296513
372,93.0,2.668515986319669,-0.1450947311919044,-0.0010224859385440665,2.6724576797890154
373,93.25,2.6682167479649306,-0.0770550716350162,0.005159759583572533,2.6693291475921863
374,93.5,2.664670877974902,0.0097141434341884,0.011926150570313133,2.664688584527317
375,93.75,2.6628554864868805,0.121487207709398,0.022326168914635933,2.6656253456835053
376,94.0,2.6618435878428923,0.2336387138677506,0.03373812884092327,2.6720775315769
377,94.25,2.663275846311514,0.3119990430581847,0.03954182565212246,2.681488697797463
378,94.5,2.662684764755121,0.3384185573425627,0.03803510715564087,2.6841045576528604
379,94.75,2.66183997898119,0.3039991399174228,0.029705372949441266,2.679143062767107
380,95.0,2.662973415048816,0.2333755649693775,0.018526165435711534,2.673180046981784
381,95.25,2.661266973467937,0.1467339129169171,0.0097375555584828,2.665309127525568
382,95.5,2.6622261870237907,0.0510223405624047,0.0019946416529516,2.662715071146685
383,95.75,2.6623790874646955,-0.0526319223841081,-0.009054426724712,2.662899270461275
384,96.0,2.665740003415374,-0.1473130641576342,-0.019564664612213734,2.669807278565348
385,96.25,2.668644612084414,-0.1840373238302801,-0.017720155417919135,2.674982953622281
386,96.5,2.667902576211173,-0.1745824230695347,-0.007328661158680866,2.673608643500212
387,96.75,2.669294884906717,-0.1285899177838737,0.0008829037348429333,2.6723904186224043
388,97.0,2.6675943041940595,-0.0529463305949436,0.0067407687505086,2.668119691035628
389,97.25,2.664594631280355,0.0405584087440229,0.014285111178954401,2.664903287845159
390,97.5,2.6628921390809075,0.1573325841112383,0.025606498122215268,2.667535957846119
391,97.75,2.662578780009624,0.2625157581625238,0.036166104177633863,2.675488793293888
392,98.0,2.663370104565251,0.326903850146185,0.0399171362320582,2.6833573077643456
393,98.25,2.66241338756172,0.3372190035471881,0.036553931732972396,2.683684352270444
394,98.5,2.662069106585628,0.2881145520542401,0.026855111122131334,2.677614969211036
395,98.75,2.6625762259574555,0.2116806027163489,0.015870857983827532,2.670977505820707
396,99.0,2.6615904838166897,0.1211802877983466,0.007744820788502666,2.6643476810833926
397,99.25,2.662532615093591,0.0227194918862041,-0.0005835493405659334,2.6626295464725622
398,99.5,2.663470266855944,-0.0836364134578111,-0.0127592173715432,2.664783089124096
399,99.75,2.6668099639368763,-0.1664519328131286,-0.020787148425976402,2.671999556453973
400,100.0,2.669024631290559,-0.1888159864934481,-0.015732506910959867,2.6756950422630745


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/data_shuffled.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.781093721600373,-0.911321535010645,-0.06475963195164994,2.9266002850575914
2,0.5,2.780298871669162,-0.6092527415537319,-0.0643389622370402,2.8462696145824893
3,0.75,2.739928813911415,-0.4210043177191224,-0.0537427564462026,2.7720848725896103
4,1.0,2.738289009742957,0.1722588337790092,0.026341564953327134,2.743701843621856
5,1.25,2.7496126198867024,0.4282317971677422,0.04693765938282013,2.782759786892453
6,1.5,2.77569242774657,0.653600379219575,0.053496176997820534,2.8516068994806454
7,1.75,2.79164827315483,0.8164787300275528,0.060884391268094334,2.908597187235756
8,2.0,2.769269449776596,0.7247980907422757,0.06065902113914487,2.8625487869745765
9,2.25,2.7371090189034684,0.7553357474920719,0.04804225265979767,2.8394185800621425
10,2.5,2.7044251873912923,0.4770378340606831,0.03439740339914953,2.746175647936915
11,2.75,2.70772358815706,0.3097770965259642,0.012185947348674134,2.725386005576861
12,3.0,2.7150747365148966,-0.0477314423692135,-0.0182631649076938,2.71549426724714
13,3.25,2.7391250286702684,-0.3948039849878802,-0.05577288568019867,2.7674313196988662
14,3.5,2.7825260911328544,-0.6099642958411298,-0.063681349158287,2.84859753037105
15,3.75,2.7515910529978838,-0.813309532113316,-0.06443114578723906,2.869272681005481
16,4.0,2.724074481925532,-0.7736822790513219,-0.06471271316210427,2.83181320923466
17,4.25,2.713569217852769,-0.7545100017264569,-0.0642401625712712,2.8165126029867764
18,4.5,2.6800917118028744,-0.5869673550698333,-0.060263698299725804,2.7436148161854166
19,4.75,2.6694978027083374,-0.2876303652233036,-0.013009302318096133,2.6849487417198734
20,5.0,2.6938527460543837,-0.0292660748586147,0.029351569712162,2.694011715000952
21,5.25,2.711006808461084,0.2383083690330718,0.04843450586001074,2.7214607831592126
22,5.5,2.699635810453183,0.3547086470453975,0.053745095928510005,2.72283891065373
23,5.75,2.689109321718287,0.4572508314744273,0.04837341606616973,2.727707327965418
24,6.0,2.682821896166609,0.4893728667285918,0.039080637196699734,2.7270898645334665
25,6.25,2.661442088640525,0.4967321204572924,0.03461062163114547,2.707400375024211
26,6.5,2.6610692541763976,0.3721273849953585,0.0207654473682244,2.686962665573605
27,6.75,2.6801330956333898,0.1607355983760231,-0.010519215216239266,2.684948666715011
28,7.0,2.683664704736922,-0.0675460630592635,-0.0414343749483426,2.6845146149882506
29,7.25,2.692641093375931,-0.3126740285732313,-0.05934411287307734,2.7107344218644776
30,7.5,2.697645121756737,-0.4356530299800379,-0.06294451157251993,2.732596341479786
31,7.75,2.6700895992118454,-0.5566922996614728,-0.06297615667184193,2.7275052308513823
32,8.0,2.655980616453276,-0.5776208214237025,-0.06264970203240706,2.71806527668445
33,8.25,2.655445671256503,-0.5741716580519353,-0.057251388827959666,2.7168115146077043
34,8.5,2.648693123505416,-0.4542947253357898,-0.0313449278473854,2.687370268491634
35,8.75,2.640615402107996,-0.2926254746409054,0.005388649180531467,2.6567798874311714
36,9.0,2.644410110685343,-0.1722683920554037,0.019294619560241668,2.6500153268228885
37,9.25,2.65482623391913,-0.0060271173151002,0.025816855331261934,2.6548330754396527
38,9.5,2.6399110660220697,0.0876881120762416,0.029094450175762135,2.641367002426069
39,9.75,2.6345306962237776,0.2163165603565301,0.028081178665161133,2.643396459789909
40,10.0,2.6451745601628214,0.283427983795388,0.028027844925721468,2.660315747374904
41,10.25,2.641317614582354,0.2644185680135784,0.017603827019532465,2.65451990390228
42,10.5,2.64505936890026,0.2104098074457142,0.002994116085271,2.653415035774913
43,10.75,2.6535350579252523,0.1084759727772588,-0.011209635684887533,2.6557513701979607
44,11.0,2.653592023026789,0.0332373784370084,-0.0204199242095152,2.6538001710748254
45,11.25,2.644402354011405,-0.0956953336785026,-0.029066416124502798,2.6461332934659394
46,11.5,2.641858137127015,-0.1801993148332834,-0.034447637697060864,2.6479966408155824
47,11.75,2.6412791332195864,-0.2177570249814733,-0.028608935574690467,2.650240287504133
48,12.0,2.640313170879838,-0.2098942003943726,-0.0140004716813564,2.648642900747615
49,12.25,2.641210250869242,-0.1925703857105652,-0.0019501090670625335,2.6482210902319845
50,12.5,2.651690145443353,-0.182325998679836,0.0043094952901204,2.6579509772070646
51,12.75,2.6382658131622665,-0.1213359930302616,0.010071643317739134,2.641054509870138
52,13.0,2.6278544379379207,-0.0609511519532016,0.013359530518452267,2.628561201477806
53,13.25,2.6249309455930745,0.0366237454559835,0.016192261129617667,2.6251864253540886
54,13.5,2.622713825379365,0.0939112556487291,0.017365518957376466,2.624394622341233
55,13.75,2.625063422876499,0.1168697277614764,0.013215987632671934,2.6276636975440986
56,14.0,2.6351550405923123,0.1202477765772117,0.007584309826294534,2.637897195822997
57,14.25,2.6436228074909582,0.09324170682221,0.002937976581354933,2.645266633853286
58,14.5,2.645782261512907,0.0841358280264245,0.0007936637072513334,2.6471196823895298
59,14.75,2.639103071473597,0.060731803211687,0.0010764122319718,2.639801767895218
60,15.0,2.6308638811210034,0.0397113419653609,0.0010395129987348665,2.6311635737193835
61,15.25,2.630429519845451,-0.0001273821308756,0.0005500157906983999,2.6304295229297776
62,15.5,2.6245150902599392,-0.0254370546050664,7.74065665609669e-06,2.624638356564408
63,15.75,2.6366688515030643,-0.0235467389973247,0.0006485700529689334,2.636773991339397
64,16.0,2.6433745094625105,-0.0011013036192801,0.003712805298467467,2.6433747388794178
65,16.25,2.6427897072654147,0.0261085575205613,0.0072704950968424005,2.6429186695023024
66,16.5,2.638215673678292,0.038350147511985,0.0100457749019066,2.638494395418719
67,16.75,2.626431001228148,0.0491505961141077,0.010827501614888468,2.6268908590405244
68,17.0,2.616888695962697,0.0521062980251827,0.0091805141419172,2.61740740301376
69,17.25,2.613404640322343,0.0592723720225374,0.006671388943990067,2.614076706629615
70,17.5,2.624918329757256,0.0539182680685027,0.0049056929225722665,2.62547203708726
71,17.75,2.6382136504330216,0.0308033971385737,0.0034951368967692,2.6383934722869533
72,18.0,2.642562800332398,-0.003159560170291,0.0016931931798656666,2.6425646891838004
73,18.25,2.6427040859798443,-0.0381734255781125,-0.00025313694883753333,2.642979776024579
74,18.5,2.6416262530104104,-0.042356835793276,-0.0009949525507787333,2.6419658139597946
75,18.75,2.628599529099979,-0.0391239536986056,-3.325939178466797e-05,2.6288906725342613
76,19.0,2.625848721421491,-0.0311125935970245,0.0007391373316446667,2.626033035068525
77,19.25,2.631035695338501,-0.0267654708043065,0.0016791662201285334,2.631171834102198
78,19.5,2.6360485364647315,-0.0085813248997361,0.002820762184758933,2.6360625041403867
79,19.75,2.638517673434614,0.0296138706522615,0.0047813576335708,2.638683856463638
80,20.0,2.6377512358770225,0.0793524102229903,0.007726089408000267,2.638944559360609
81,20.25,2.6310129749532627,0.1175848629474189,0.010769311338663067,2.633639207326391
82,20.5,2.619962230333849,0.1295794447290753,0.011836600800355266,2.6231646766591323
83,20.75,2.619010444848435,0.1169624497075342,0.010538482417662934,2.621620858336839
84,21.0,2.624030836453846,0.0906703845937655,0.008059668665130934,2.6255968748654186
85,21.25,2.628154745637368,0.053325977558595,0.005166324165960134,2.628695689291326
86,21.5,2.63749957362328,0.0111127976987346,0.0021640222209194666,2.637522984759692
87,21.75,2.642326680623274,-0.0328072715243596,-0.0004991014720872,2.6425303412067915
88,22.0,2.6385529595485977,-0.0736967302106237,-0.0028141935666402,2.6395819609147204
89,22.25,2.6346944943290045,-0.109530552540726,-0.0041845083857576,2.63697023502114
90,22.5,2.6319667616082656,-0.1257912742175607,-0.004102420993149267,2.6349710584520616
91,22.75,2.631984527527928,-0.1203838077672104,-0.0030032675713300666,2.63473619444508
92,23.0,2.634535692631056,-0.0839144546284803,-0.0012599548014501332,2.635871763087612
93,23.25,2.637237374491753,-0.0252935266052876,0.0016154369028905998,2.6373586657685166
94,23.5,2.639219676638433,0.0467002540831931,0.005983273188273067,2.639632818269789
95,23.75,2.6369918813843785,0.1181474797009815,0.012121422837177867,2.639637287478493
96,24.0,2.636281197431663,0.1784128449192207,0.018252356598774534,2.642311430388911
97,24.25,2.638455748198707,0.2132428952371123,0.021619883676369935,2.6470589845282837
98,24.5,2.639609780251861,0.214916927337628,0.020014858494202266,2.6483445919399395
99,24.75,2.6427108192107127,0.1850367311576843,0.015079236278931268,2.649180829209452
100,25.0,2.6476061008498672,0.1342833863926408,0.009926398595174133,2.6510092593422816
101,25.25,2.6495231737051634,0.068818904634765,0.0057547967880964,2.650416776591148
102,25.5,2.649481408242903,-0.0076142087167781,0.0014909903208414667,2.649492349262246
103,25.75,2.651198079556473,-0.0904956860776413,-0.004334314726293067,2.6527421145378214
104,26.0,2.654368436930159,-0.1630006606648303,-0.010225403433044733,2.6593685367673707
105,26.25,2.654919590686143,-0.1950923036998357,-0.011113639920949934,2.66207795527704
106,26.5,2.652538452714316,-0.1823795060963634,-0.007607476164897267,2.658800956704358
107,26.75,2.6549447672584874,-0.1282864352629893,-0.0028202692046761335,2.6580423485463336
108,27.0,2.6521564870319025,-0.0478317966168632,0.0026436091090241997,2.6525877765821435
109,27.25,2.649989952968721,0.0456718848838024,0.009700680151581733,2.6503834952519614
110,27.5,2.65317392361948,0.1521026821252972,0.020665097981691333,2.6575302622706096
111,27.75,2.6576121363235914,0.2537112510350159,0.03221739083528513,2.6696950511315327
112,28.0,2.659748568726794,0.3225687033228022,0.03782231112321213,2.679237394709096
113,28.25,2.660731751308716,0.3479701503447815,0.03656540811061853,2.683389028440214
114,28.5,2.661466414380149,0.3178715622813661,0.029940225183963734,2.680381652858548
115,28.75,2.6595834890128898,0.2411504828253838,0.0200108451147874,2.670493941276949
116,29.0,2.658340775443736,0.1405165775375335,0.010992089907328266,2.6620519504603326
117,29.25,2.66304961958568,0.0315888786121462,0.0022707621877392,2.6632369653538923
118,29.5,2.664070057496296,-0.0851722348473931,-0.011258101711670533,2.6654312185530538
119,29.75,2.667085380307482,-0.1907744629046526,-0.025926776230335197,2.673899646872796
120,30.0,2.6737400831678477,-0.228860627771924,-0.0254827464620272,2.6835169496916853
121,30.25,2.6730441896310184,-0.2124831123690639,-0.011742770671844467,2.681476144358214
122,30.5,2.6721838043258623,-0.168984634357338,-0.0010137081456680667,2.677521632172245
123,30.75,2.673319933464411,-0.0907057702943762,0.004530382342636533,2.674858314644508
124,31.0,2.6754523516686497,0.0070085297297626,0.011079105238119733,2.675461531313482
125,31.25,2.676516838135227,0.1352212547344206,0.022264838218688934,2.679930441737872
126,31.5,2.6808852388855424,0.2579249384742803,0.0346991295615832,2.693263993365922
127,31.75,2.6857926285239557,0.3340839454096768,0.04068443924188613,2.706491109539086
128,32.0,2.683396541024979,0.3508746247258544,0.038369315365950264,2.7062390874904847
129,32.25,2.6789534537634463,0.3038704372660419,0.028857971231142667,2.6961322018913227
130,32.5,2.677544241872849,0.2278065141575499,0.017745193094015066,2.6872177014672745
131,32.75,2.6735231122370284,0.1335629602792991,0.010285925740996934,2.676857279726384
132,33.0,2.672079854223507,0.0361679897164182,0.004276180329422134,2.6723246192832275
133,33.25,2.6728984422073703,-0.0614172186538825,-0.0045161802942554,2.673603964146853
134,33.5,2.67750070914423,-0.1408419241678519,-0.012655445684989266,2.6812024345563983
135,33.75,2.6804891426839577,-0.1655616071245627,-0.0104152839630842,2.685597268728177
136,34.0,2.680694593159226,-0.1457014870279303,-0.0023177227315803336,2.6846512669460925
137,34.25,2.681584609816164,-0.0834512702562027,0.003748242122431533,2.682882802902557
138,34.5,2.679253057024462,0.0064905778004823,0.008700998499989466,2.6792609188309955
139,34.75,2.6785020830991155,0.1111406421053354,0.016196743895610134,2.6808069030599517
140,35.0,2.680186368086367,0.2283696094637161,0.027786788841088598,2.689898073571302
141,35.25,2.682050336405198,0.3204981174901531,0.037553064525127404,2.7011318091359358
142,35.5,2.681730359503505,0.3618830547594632,0.03965494781732553,2.7060371517044697
143,35.75,2.680401880828985,0.3447421974452248,0.03488751252492266,2.702480605934282
144,36.0,2.678044405585899,0.2706340498894454,0.0247894922892252,2.6916843476250136
145,36.25,2.6728104685152827,0.1762020095317547,0.014591090381145465,2.678612131079809
146,36.5,2.667916375797435,0.0734597710151429,0.007239810501535733,2.6689275235955203
147,36.75,2.6678792430613107,-0.0322807845107689,-0.0017134666753311333,2.6680745313064294
148,37.0,2.6672848105429425,-0.1452104468055779,-0.0162344376246134,2.67123460864346
149,37.25,2.669820922134545,-0.2196724060862789,-0.024766780436038933,2.6788429820097868
150,37.5,2.672297515167636,-0.2236404995450323,-0.018047646929820332,2.681639252883929
151,37.75,2.6722923631496127,-0.1733232154841634,-0.0042053619399666665,2.67790728203452
152,38.0,2.6727540333452904,-0.0936315915460779,0.0042155664414167335,2.674393575691313
153,38.25,2.6705280742573567,0.0117317353817909,0.011095857868591933,2.6705538431216427
154,38.5,2.6716077927125745,0.1317195890521244,0.022164734701315535,2.674852939550624
155,38.75,2.672311235735848,0.2592505025929448,0.03603218495845793,2.6848571961530374
156,39.0,2.6743119254060472,0.3515408873093488,0.04443244139353433,2.697318162512395
157,39.25,2.672899326830986,0.3918595001317321,0.045046423872311864,2.701470836269944
158,39.5,2.668831057053773,0.3682004437962881,0.03823132564624147,2.6941103871049057
159,39.75,2.6657241647494567,0.2834377444761799,0.0247894525527954,2.6807503198774283
160,40.0,2.6657778449727405,0.1820268154487715,0.012101380775372135,2.6719852694747277
161,40.25,2.670741481568464,0.0670793739931485,0.0029704890524347334,2.671583744483003
162,40.5,2.6742407595954862,-0.0490228681783348,-0.008312086264292333,2.674690053424185
163,40.75,2.6805001959215216,-0.1570796212883181,-0.020978574951489734,2.6850987519566942
164,41.0,2.685176203381844,-0.2048750144874676,-0.021381000677744535,2.692980693352512
165,41.25,2.6806370535774158,-0.1957286290593476,-0.009593975419799467,2.687773187835175
166,41.5,2.6758627617987183,-0.1511504461405819,0.0008201758222033333,2.680128350909628
167,41.75,2.673260937159571,-0.0691650216069661,0.006961703300476066,2.674155537428061
168,42.0,2.668730524207735,0.0328655917023112,0.014467795689900668,2.668932887495681
169,42.25,2.6683367057672527,0.1647163814650374,0.026728091140588064,2.6734158415158253
170,42.5,2.67205538969477,0.2888320194505016,0.03924002746740973,2.6876204979603657
171,42.75,2.675698450897876,0.3649943992407572,0.04443462689717607,2.700478311635628
172,43.0,2.672119490414816,0.3846842476505127,0.042056217789649936,2.699667487200077
173,43.25,2.669455246917921,0.3336413529272514,0.03231982390085853,2.6902245013531387
174,43.5,2.669500206452303,0.250672097417571,0.019638371964295666,2.6812437137777336
175,43.75,2.6653116723536656,0.1504560827596775,0.010019326582551,2.669554896162295
176,44.0,2.6657305944725254,0.0404410642442589,0.0010480483373006,2.666037336944862
177,44.25,2.6678536734614684,-0.0784762737384336,-0.012955709050098999,2.669007633661193
178,44.5,2.672416913434717,-0.1794264427964846,-0.024897083640098534,2.6784334988172733
179,44.75,2.675207891864509,-0.2087259355493756,-0.0211074277758598,2.6833381786247354
180,45.0,2.6743957790495045,-0.1881901033511905,-0.007284506534536667,2.6810088209472824
181,45.25,2.6761346184361594,-0.1341197915685827,0.0021139304153620668,2.679493350333762
182,45.5,2.673476955635891,-0.0513179417559511,0.0081415095676978,2.673969439515384
183,45.75,2.670984809632237,0.0496904011902777,0.016339636097351666,2.6714469841747954
184,46.0,2.6697927670897483,0.1769430956118799,0.028957637647787665,2.6756498796160626
185,46.25,2.667279458779736,0.2872079648597981,0.0397210841377576,2.6826979193169005
186,46.5,2.665018521954821,0.3496843952405583,0.042566999793052666,2.6878621427887657
187,46.75,2.6630669894916075,0.357468067939839,0.03847626099983847,2.686951657569696
188,47.0,2.6620322823914817,0.3009355514304067,0.027906298637390133,2.678988256526916
189,47.25,2.6617140263830508,0.2159329698271658,0.015876197566588666,2.670458501026116
190,47.5,2.6625241134549897,0.1160587417752081,0.006775156905253667,2.665052398410156
191,47.75,2.663707879871699,0.0076786782572693,-0.0037112357094883333,2.663718947522497
192,48.0,2.66363387803446,-0.1090612659071698,-0.0192284223934014,2.665865674773238
193,48.25,2.6668039057330404,-0.190923674153681,-0.0276377871632576,2.673629540715269
194,48.5,2.6680270495723337,-0.2069023878601487,-0.0199686288833618,2.6760375437112023
195,48.75,2.6653768634259443,-0.1784420779283209,-0.005489385376373866,2.6713433697789024
196,49.0,2.667174116716485,-0.123404005239583,0.002957431599497733,2.6700274001199937
197,49.25,2.667071720497789,-0.0408941771302149,0.009489035854736934,2.667385217024754
198,49.5,2.664723847905266,0.0629999882333525,0.01911520212888713,2.665468473666956
199,49.75,2.661137404465055,0.1856199928858986,0.031347140669822665,2.667603243963009
200,50.0,2.6615916491110494,0.2858084763497152,0.039926528930664,2.676893085607085
201,50.25,2.660110311417462,0.3358158026804794,0.041014974315961204,2.681223437582076
202,50.5,2.6570973636650805,0.3260516836964617,0.034531719982624,2.6770274747258798
203,50.75,2.659430347244631,0.2631707778462442,0.022554541627566,2.672419995090198
204,51.0,2.661377969377864,0.1837427683177294,0.011746518313884733,2.6677132718489265
205,51.25,2.6618793848115354,0.0905856381399204,0.0037030934666593333,2.663420285482908
206,51.5,2.661062526035936,-0.0108800334558443,-0.006554806604981401,2.6610847680223864
207,51.75,2.6639408054315705,-0.1159811294796853,-0.0192195537189642,2.666464370142378
208,52.0,2.665565571177075,-0.17469163178009,-0.021439750989278136,2.6712837701110224
209,52.25,2.6639886395265404,-0.1813737658606516,-0.012090865522623,2.670155784681662
210,52.5,2.6661381979716547,-0.1491073918989123,-0.0019534667953848665,2.670304459233523
211,52.75,2.66729568646263,-0.0838277829548188,0.004798420394460334,2.668612631353092
212,53.0,2.663614367884373,-0.0016355960885751,0.011728803316752067,2.6636148700543467
213,53.25,2.662708415927391,0.1047561831928134,0.021893930931886,2.664768276261124
214,53.5,2.661133475139194,0.2132727794586477,0.033036249379316936,2.669666018618138
215,53.75,2.65946852559923,0.290430456226076,0.0384161472320556,2.6752799271397056
216,54.0,2.658360194248017,0.3191459999820112,0.0363931184013684,2.677448989554586
217,54.25,2.659906022419571,0.2899454353508377,0.028000069161256132,2.6756622364537512
218,54.5,2.662447054594676,0.2258383633917497,0.0174190526207288,2.6720080997069093
219,54.75,2.66146809657514,0.1441400724898146,0.009343504905700666,2.665368415357372
220,55.0,2.663779569173857,0.0538992591717625,0.002393142475436067,2.6643248156497967
221,55.25,2.6627716481775314,-0.0422350330701739,-0.007051174218455933,2.6631065784824544
222,55.5,2.6630414154670663,-0.1286847324479557,-0.015939049422740933,2.666148784456344
223,55.75,2.665445578112888,-0.1628771116363129,-0.014474547157684934,2.670417398718136
224,56.0,2.6655023775701334,-0.1543947179697999,-0.005676329135894734,2.669970159715087
225,56.25,2.666881420461252,-0.1116515668114734,0.0014804761546353335,2.6692175975691605
226,56.5,2.666788639442397,-0.0408746217227038,0.006916888679067267,2.667101869475556
227,56.75,2.6650879929892795,0.0490647397633049,0.014228932559490199,2.665539599980399
228,57.0,2.661591693003265,0.1595999587868573,0.02491746842861173,2.6663725334447834
229,57.25,2.659052946426453,0.2587014230531436,0.034697445730368266,2.6716079424550534
230,57.5,2.6594056409348243,0.3182542604834882,0.03822347273429234,2.678380879813746
231,57.75,2.6581055675204293,0.3240685155532254,0.034897161026795666,2.677787446915078
232,58.0,2.6575048337686287,0.2724315447373381,0.02541747937599813,2.6714323663667026
233,58.25,2.660202994630793,0.1958060636752948,0.014836081614096934,2.667399480245629
234,58.5,2.660886553776094,0.1087319288435498,0.0069256306936343335,2.6631071860547517
235,58.75,2.660861712317113,0.0143971073101584,-0.0013606509504218668,2.660900661199899
236,59.0,2.6615308475867976,-0.0886564160808593,-0.013282307734092067,2.66300702454357
237,59.25,2.6643684334953783,-0.1690822090675225,-0.020758168150981266,2.6697280653335778
238,59.5,2.665032896357373,-0.1913096954191373,-0.015596680343151067,2.6718906673418226
239,59.75,2.6642182116506654,-0.1699266812171747,-0.005121580945948733,2.669631764172833
240,60.0,2.666989622529669,-0.113314110875417,0.002098345818618933,2.669395762041371
241,60.25,2.665173815429242,-0.0313185501135508,0.008192849035064334,2.665357821762564
242,60.5,2.662628084568828,0.0696489080490026,0.0168371833860874,2.6635388653306875
243,60.75,2.661004884657692,0.187740677370486,0.028739430010318732,2.667619455265617
244,61.0,2.661384296928277,0.2850378536073384,0.038113045195738465,2.67660474368658
245,61.25,2.6605484345789443,0.3357665668921023,0.0400536308685938,2.6816519461300303
246,61.5,2.659614731875102,0.3295190056530012,0.034753141303857135,2.679950241533154
247,61.75,2.661276345470657,0.2697874266903405,0.0238679324587186,2.674916268327263
248,62.0,2.66123614808952,0.1889592683453442,0.013229601085186,2.6679361763340506
249,62.25,2.6617379947381608,0.0964332232477061,0.005357710644602733,2.6634842817592648
250,62.5,2.662365038877544,-0.0045049267410671,-0.003985198525091,2.6623688502163576
251,62.75,2.6644680553317253,-0.1126083533416954,-0.01679598540067667,2.6668465758505038
252,63.0,2.666815155406252,-0.1818388577531871,-0.021591382722059866,2.6730073780843653
253,63.25,2.6675490749104744,-0.1934438864057966,-0.013951790829499532,2.6745539075224314
254,63.5,2.667703325649957,-0.1612588277966654,-0.0031635087604324,2.672572813456388
255,63.75,2.6676207566793284,-0.0971235556367958,0.0037373385081688,2.669388223268756
256,64.0,2.6650091459178857,-0.0116555787158904,0.010197130963206267,2.665034633985304
257,64.25,2.6639801289928915,0.0964478822753595,0.0201710226635138,2.665725477550977
258,64.5,2.661700057384276,0.2130100487978754,0.0322759076952934,2.670209818791088
259,64.75,2.662577222371386,0.3016451889338287,0.03961391498645147,2.679609539671377
260,65.0,2.663141966011187,0.3406214512525555,0.0395779783527056,2.6848366997237147
261,65.25,2.661864745525913,0.3203342104645538,0.03255218019088107,2.6810702955848966
262,65.5,2.662035275269862,0.253957889018499,0.021228147049744867,2.6741216158162704
263,65.75,2.661410940083905,0.1694452839857227,0.0114425346255302,2.6667995605713037
264,66.0,2.6625344112070604,0.0731392947941502,0.0035850365335742002,2.66353878276715
265,66.25,2.661540928439316,-0.0313732651405598,-0.007147451241811067,2.661725830269376
266,66.5,2.665033319444183,-0.1350571208948077,-0.019725803285837135,2.668453301006423
267,66.75,2.668840546775446,-0.1841052512279859,-0.020654428750276534,2.675183097965891
268,67.0,2.667550892334217,-0.1824476067864804,-0.0103171945859988,2.67378288056738
269,67.25,2.667952144922423,-0.1445427301067594,-0.0007127444259822,2.671864751147197
270,67.5,2.6676946821662946,-0.0740115347296791,0.0055193348477283995,2.6687211590069446
271,67.75,2.6638738567078413,0.0145845103760254,0.012674156576395,2.6639137809610918
272,68.0,2.661829090381967,0.128814920140931,0.023530006408691403,2.6649441626523065
273,68.25,2.6618689106153317,0.2401927991450392,0.03485698004563647,2.672683796871897
274,68.5,2.6636334825451184,0.3154858357571187,0.040099486708641004,2.6822517857014847
275,68.75,2.6623675636428845,0.3383356421734715,0.037998644014199535,2.68377943406359
276,69.0,2.661574591405917,0.3003469394030675,0.02913567175467807,2.6784673956623704
277,69.25,2.6626666837214708,0.2296967961959782,0.017902834961811668,2.672555796757664
278,69.5,2.6602329438601067,0.1420830778546952,0.009215227638681668,2.664024571322733
279,69.75,2.661043657765344,0.0446065273960394,0.0010114113489786667,2.6614174965268966
280,70.0,2.66212254407178,-0.0620747607620506,-0.011046994477510398,2.6628461682152937
281,70.25,2.665667776153801,-0.1546492742477729,-0.02121007194121673,2.670150012798928
282,70.5,2.6682858850461435,-0.1867640730448074,-0.018156358351310065,2.674814083878872
283,70.75,2.6675481357587825,-0.1739058969305421,-0.007089007024963667,2.6732108629095035
284,71.0,2.6684210963990243,-0.1255377557018386,0.0012219429481774,2.6713724704380004
285,71.25,2.6654019692743924,-0.0497146038572081,0.007308459530274067,2.665865562936077
286,71.5,2.662619186711356,0.0448776495160655,0.015306353569030734,2.6629973595310843
287,71.75,2.661631466651736,0.1614269161138738,0.02686982105175653,2.66652221320519
288,72.0,2.662047125556936,0.2636375235203872,0.03678028533856074,2.6750700257178144
289,72.25,2.6633159233583337,0.3241112608953501,0.039593569934368134,2.6829647439079825
290,72.5,2.66300174943237,0.3306943000087763,0.03547070920467373,2.683456173955177
291,72.75,2.662548388663176,0.2801136199969294,0.025489116708437603,2.677242529559221
292,73.0,2.662032405327926,0.2041994740135762,0.014910356452067668,2.669852795980221
293,73.25,2.6610147362738177,0.1137353593023564,0.0071122888475656,2.663444228554833
294,73.5,2.661687787504827,0.0152124107553488,-0.0013935963312784667,2.661731259085584
295,73.75,2.6630758138986854,-0.0896380820896683,-0.0135230707625548,2.6645839780973053
296,74.0,2.6671089487185147,-0.1647180463121203,-0.020038481801748265,2.672190520736735
297,74.25,2.669463353256634,-0.1814641548216034,-0.013899326324462868,2.6756240083138123
298,74.5,2.668324364053296,-0.1581172241167245,-0.0035608888914187334,2.673005044582371
299,74.75,2.668922904828323,-0.1010261385828038,0.003144256460169933,2.670834280256678
300,75.0,2.6661782663882776,-0.0197130458485379,0.009184726203481333,2.666251142022789
301,75.25,2.6636512289039254,0.0822213718582981,0.0181649525960286,2.664919928108845
302,75.5,2.6616773506883726,0.1978940454678813,0.029772823055585203,2.669023861339407
303,75.75,2.6634857935619727,0.2894404071300184,0.0379490305980046,2.6791663482856083
304,76.0,2.664060379413234,0.3341052954627631,0.038827794293562534,2.684929059326455
305,76.25,2.6625357151378477,0.3211675372304372,0.0328318526347478,2.6818361287288366
306,76.5,2.663274136017851,0.2587640120848671,0.022213148574034332,2.675815378072988
307,76.75,2.662540020554188,0.1767163988646843,0.012534157683451933,2.6683980300323262
308,77.0,2.6621503843981325,0.0832333235202495,0.0051269770289460665,2.663451230132692
309,77.25,2.6621731330550884,-0.0166182700524583,-0.0041941683739423335,2.662225001246116
310,77.5,2.665427669452269,-0.1183791627763684,-0.01614703362186747,2.668055150715852
311,77.75,2.6685455432353984,-0.1746452888476273,-0.0187455415725708,2.674254343408304
312,78.0,2.668876199306249,-0.1799810628593175,-0.0103665354351202,2.674938008666993
313,78.25,2.669717546423084,-0.1462415235211184,-0.0012058139157791333,2.673719948102469
314,78.5,2.669546394686855,-0.0791390931508847,0.0047489007314045996,2.670719182065073
315,78.75,2.6657832495271023,0.008255966592699,0.011109463870525332,2.665796033916259
316,79.0,2.664273939409608,0.1204515394928783,0.02118041614691413,2.666995350124067
317,79.25,2.662979818303406,0.2347777515505561,0.03301980594793953,2.6733092049582248
318,79.5,2.6638213317739914,0.3157236430407038,0.039644829928874935,2.682466310392184
319,79.75,2.6632477483534154,0.3444585411832574,0.03882463028033573,2.685431111703228
320,80.0,2.662224654633504,0.3131141820348125,0.031089767813682532,2.6805746777006245
321,80.25,2.6627556137442485,0.2418239604488446,0.0198024747272332,2.6737139499904763
322,80.5,2.6612360485082727,0.1543418163229404,0.0105031418303648,2.665707917635725
323,80.75,2.662832007861173,0.0574437277218683,0.0026404618596036667,2.6634515358730577
324,81.0,2.662716032427652,-0.0482652040045656,-0.008428677295645066,2.6631534314163834
325,81.25,2.665918368776284,-0.149580064599783,-0.020246211439371067,2.6701114105416046
326,81.5,2.669435771828692,-0.1930153933920757,-0.019834964225689533,2.6764047306050225
327,81.75,2.6685650119049518,-0.1854034253545136,-0.009114031369487399,2.6749978790452262
328,82.0,2.6691937803484524,-0.1410290791268612,5.1180521647135414e-05,2.6729168782830177
329,82.25,2.668162537792196,-0.0654108601311044,0.006057254349191934,2.668964201464827
330,82.5,2.665402542427524,0.0280236535290785,0.013389404863119068,2.665549856659265
331,82.75,2.663598157421113,0.1464420085377527,0.024770888189474732,2.6676207388010984
332,83.0,2.6631607105342883,0.2577921307231733,0.0361394335826238,2.6756086695920778
333,83.25,2.664545202529537,0.3292838369242771,0.040912779668966864,2.684814515303198
334,83.5,2.663349240602951,0.3470315662619885,0.0383605808019638,2.6858630057027417
335,83.75,2.662255600362586,0.3024064026866348,0.0289262309670448,2.679375769474641
336,84.0,2.6630055495913387,0.2267960682786122,0.017333993067344,2.6726456955123896
337,84.25,2.661744050534389,0.1357618968490227,0.008642713228861466,2.665204060328451
338,84.5,2.6626644566665774,0.0353468853643541,0.00026388963063553333,2.6628990613803745
339,84.75,2.663537895246261,-0.0741801075197081,-0.012294133504231733,2.664570661056771
340,85.0,2.6673915824587464,-0.1660891138015882,-0.022213714818159733,2.672557473263236
341,85.25,2.6697864429728178,-0.1944076028564385,-0.018280768146117465,2.676855238358966
342,85.5,2.668245741870409,-0.1766895730286348,-0.006532978887359267,2.6740894794727064
343,85.75,2.6695794604734013,-0.1245502640599565,0.0017049630793431999,2.6724833515026547
344,86.0,2.667203721690667,-0.0448005408704341,0.007824445143341999,2.66757994846693
345,86.25,2.664345996219313,0.0532526112362647,0.0161929925282796,2.6648781263264865
346,86.5,2.6627581841024472,0.1734843187019207,0.028190081318219467,2.6684036343551987
347,86.75,2.663573868433322,0.2765650584165582,0.038113666077454866,2.677893572220115
348,87.0,2.6640817690200005,0.3348191782742403,0.040635404487450864,2.685039209055424
349,87.25,2.662750964839904,0.3370902994728148,0.036025437215964,2.684003086949512
350,87.5,2.6628505648149354,0.2816723378791075,0.025480414430300333,2.6777065627998717
351,87.75,2.662529878434414,0.2031272481643566,0.014608558267354932,2.670267033931775
352,88.0,2.661610221702414,0.1098201694052301,0.0066333928455908665,2.6638748923098783
353,88.25,2.662229068100247,0.0082657050492187,-0.002508922480046733,2.6622418997750508
354,88.5,2.664190115079096,-0.1004035306550715,-0.015627678483724535,2.6660813637721508
355,88.75,2.667529658109867,-0.1737332065806343,-0.021787385145823134,2.673181195498078
356,89.0,2.6690308704898795,-0.1875750778886723,-0.014612683405478733,2.675613985139281
357,89.25,2.6684213365060065,-0.1606894313818734,-0.003483557763199,2.673255229580283
358,89.5,2.6688113850249597,-0.1011903937138572,0.0035248678177594666,2.67072905863152
359,89.75,2.665555461867773,-0.0187096603246729,0.009794450054565999,2.665621123056047
360,90.0,2.663634344046704,0.086271175471822,0.019235365092754333,2.665031075710452
361,90.25,2.6617876336354773,0.2036927685632502,0.031181002656618734,2.6695700310236696
362,90.5,2.6630535647195623,0.2949574666970668,0.0390337233742078,2.6793383876856462
363,90.75,2.663349194864572,0.3372746505702171,0.039433750013510335,2.684619735400718
364,91.0,2.662097707465237,0.3209801012905904,0.032850074271361,2.681378829914973
365,91.25,2.662644199759335,0.2569453033903726,0.021773450076580003,2.675013088462634
366,91.5,2.6616442822778223,0.1744390118681075,0.011980692545572866,2.6673543548324705
367,91.75,2.661929634909438,0.0800899370504416,0.0043484292303522,2.6631342022560256
368,92.0,2.6615872596138086,-0.0222801735745108,-0.005720242237051267,2.661680511758136
369,92.25,2.664667774313462,-0.1261094639135717,-0.0181892352799574,2.6676502664991952
370,92.5,2.668173948446096,-0.1796640689049237,-0.020144018034140267,2.674216034059684
371,92.75,2.668064270902029,-0.1811644876262202,-0.010680783540010398,2.6742078313476028
372,93.0,2.6685159712885897,-0.1450948776152121,-0.0010225296330948666,2.672457672729815
373,93.25,2.668216735761768,-0.0770552328924212,0.0051597515121101995,2.669329140049104
374,93.5,2.6646708714415084,0.0097138596618767,0.011926143119732535,2.664688576959488
375,93.75,2.662855483630462,0.1214868804775858,0.02232613662878667,2.6656253279163216
376,94.0,2.661843552885552,0.2336382995020864,0.0337380816539128,2.672077460522544
377,94.25,2.663275824977805,0.3119987497285809,0.0395417933662732,2.681488642478913
378,94.5,2.662684753262824,0.3384184178787596,0.038035092254479666,2.684104528668336
379,94.75,2.6618399636200283,0.3039992469363778,0.029705397784709865,2.6791430596484687
380,95.0,2.6629734175184305,0.2333757917334838,0.018526212622721933,2.673180069239074
381,95.25,2.6612669584759425,0.1467340873051945,0.009737579151988,2.665309122156956
382,95.5,2.6622261745945983,0.0510226697358316,0.0019946734731395997,2.6627150650273417
383,95.75,2.662379071254364,-0.0526315844212939,-0.009054370845357533,2.662899247574332
384,96.0,2.6657399737886904,-0.1473126972324782,-0.019564617425203264,2.669807228737842
385,96.25,2.668644595587363,-0.1840371263348943,-0.017720146725575068,2.6749829235767555
386,96.5,2.667902568618978,-0.1745824136458188,-0.0073286890983581335,2.6736086353088666
387,96.75,2.6692948769655347,-0.1285899388377569,0.0008828878247489334,2.6723904117034896
388,97.0,2.667594307413194,-0.0529464821970243,0.006740760679046266,2.6681196972625343
389,97.25,2.6645946259484847,0.0405582431332371,0.0142850875854492,2.664903279993404
390,97.5,2.6628921414434865,0.1573323226512816,0.025606465836366,2.6675359447835607
391,97.75,2.662578768943074,0.2625154551502291,0.03616605699062347,2.67548875254955
392,98.0,2.663370097552717,0.3269037615058377,0.0399171287814776,2.683357290005309
393,98.25,2.6624133973350617,0.3372189214387021,0.036553931732972396,2.683684351648961
394,98.5,2.662069105174408,0.2881148897021526,0.026855175693829798,2.677615004139347
395,98.75,2.662576235743511,0.211680664565815,0.015870872884988733,2.6709775204776824
396,99.0,2.661590476765456,0.1211805015649141,0.007744813337922066,2.664347683762029
397,99.25,2.662532625635027,0.0227198069864065,-0.0005835016490891334,2.6626295597022973
398,99.5,2.6634702590066865,-0.0836362152825415,-0.012759168942769334,2.6647830750588186
399,99.75,2.66680995619415,-0.1664515478192927,-0.0207870962719122,2.671999524743162
400,100.0,2.669024636901237,-0.188816165755388,-0.0157325354715188,2.675695060509763


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_avg_return.csv <==
Wall time,Step,Value
1740931805.362936,1,-1.7890386581420898
1740932259.662594,6,-0.05168312042951584
1740932615.282045,11,1.4225037097930908
1740932986.335542,16,2.8651235103607178
1740933243.183249,21,4.7557830810546875
1740935268.131817,26,5.6711649894714355
1740935546.569231,31,5.462143898010254
1740935888.520959,36,5.070926189422607
1740937966.57704,41,4.784755706787109
1740938396.028274,46,4.85833740234375
1740938819.379439,51,5.270496368408203
1740939227.432562,56,5.607235908508301
1740939662.869813,61,5.717286586761475
1740940309.03068,66,6.360348701477051
1740941057.078661,71,6.482462406158447
1740941740.588867,76,6.449403762817383
1740942297.920659,81,6.786730766296387
1740944699.445542,86,7.351474761962891
1740945260.80436,91,7.236145496368408
1740945811.593881,96,7.67192268371582
1740946452.212794,101,7.792205810546875
1740947008.248372,106,7.8672356605529785
1740947568.225724,111,8.108688354492188
1740948274.706646,116,8.423776626586914
1740948832.614845,121,8.491377830505371
1740949400.181868,126,8.400720596313477
1740950033.068934,131,8.625353813171387
1740950664.814248,136,8.807491302490234
1740951276.49522,141,9.029818534851074
1740951935.240265,146,9.353583335876465
1740953384.729174,151,9.530564308166504
1740955616.344017,156,9.684355735778809
1740956150.340732,161,9.605354309082031
1740956893.041128,166,9.433066368103027
1740957548.023224,171,9.47651195526123
1740958196.142259,176,9.780495643615723
1740960607.120765,181,9.749752044677734
1740962834.79036,186,9.85899543762207
1740963445.561174,191,10.03573226928711
1740964083.919788,196,10.29257583618164
1740964686.232514,201,10.567357063293457
1740965271.323488,206,10.924173355102539
1740965999.379261,211,11.369248390197754
1740966592.010332,216,11.146480560302734
1740967089.332811,221,11.614628791809082
1740967716.673317,226,11.76848316192627
1740968246.022541,231,11.920061111450195
1740968832.402197,236,11.910945892333984
1740971131.009953,241,12.03831958770752
1740971798.49915,246,12.054652214050293
1740972392.352144,251,12.479775428771973
1740972978.737474,256,12.720881462097168
1740973715.243972,261,13.103294372558594
1740974372.210645,266,13.315279006958008
1740974966.522844,271,13.461470603942871
1740976255.932853,276,13.793169975280762
1740976889.23586,281,13.9915189743042
1740977506.019222,286,13.953591346740723
1740978041.513342,291,14.123037338256836
1740978564.736777,296,14.402848243713379
1740979164.278844,301,14.481642723083496
1740980516.895064,306,14.749279022216797
1740981192.394495,311,14.961812973022461
1740981920.358043,316,14.951054573059082
1740982986.942125,321,15.224767684936523
1740983618.3504,326,15.273534774780273
1740984258.609326,331,15.608107566833496
1740984820.082709,336,15.667795181274414
1740985449.416124,341,15.691588401794434
1740986006.664105,346,15.961392402648926
1740986709.327169,351,16.208221435546875
1740987344.59696,356,16.161422729492188
1740988019.303099,361,16.354869842529297
1740988527.262066,366,16.576438903808594
1740989207.642047,371,16.558042526245117
1740991677.135157,376,16.679710388183594
1740992240.857255,381,16.894533157348633
1740992930.12897,386,17.002887725830078
1740993577.921225,391,17.04726791381836
1740994310.310078,396,17.216676712036133
1740994992.896336,401,17.543500900268555
1740995759.383639,406,17.775074005126953
1740997705.245944,411,18.271595001220703
1740998448.102306,416,18.56831932067871
1740999086.137841,421,18.867237091064453
1741000180.636809,426,18.847198486328125
1741002167.203104,431,18.96096420288086
1741002675.061984,436,19.259798049926758
1741003402.732672,441,19.459125518798828
1741004146.09858,446,19.882699966430664
1741005280.012249,451,20.038005828857422
1741005831.951679,456,20.314775466918945
1741006515.023573,461,20.438352584838867
1741007040.912563,466,20.8128719329834
1741007665.58001,471,21.214889526367188
1741010073.30628,476,21.37748908996582
1741010868.501925,481,21.664215087890625
1741011616.805246,486,21.915481567382812
1741012158.381107,491,21.927127838134766
1741012688.758896,496,22.263551712036133
1741013183.843484,501,22.449928283691406
1741013642.192014,506,22.611328125
1741014266.555651,511,22.619638442993164
1741016553.800236,516,22.855396270751953
1741017080.428896,521,22.82114028930664
1741017461.107863,526,22.952049255371094
1741017927.182718,531,23.239784240722656
1741079140.750242,536,23.52052116394043
1741079660.743459,541,23.6043643951416
1741080270.588115,546,23.751087188720703
1741080889.500436,551,23.99455451965332
1741081620.924819,556,24.047916412353516
1741082199.968559,561,24.185039520263672
1741083880.864756,566,24.192689895629883
1741084505.249351,571,24.380023956298828
1741085210.385749,576,24.35869026184082
1741085786.563094,581,24.4040470123291
1741086424.514798,586,24.551382064819336
1741087272.148714,591,24.651391983032227
1741087890.444788,596,24.64532470703125
1741088700.471867,601,24.783002853393555
1741089294.115184,606,25.06024169921875
1741090305.917171,611,25.004018783569336
1741091022.141924,616,25.00528335571289
1741091494.315642,621,25.241132736206055
1741092041.363367,626,25.371807098388672
1741092761.648854,631,25.510114669799805
1741093388.187628,636,25.551067352294922
1741094021.529627,641,25.75507926940918
1741094782.426544,646,25.920730590820312
1741095293.536305,651,25.97547721862793
1741095869.685294,656,26.12250518798828
1741096376.603427,661,26.154544830322266
1741097016.639161,666,26.32588768005371
1741097607.76077,671,26.448604583740234
1741098088.213123,676,26.476848602294922
1741098847.48568,681,26.493179321289062
1741099542.906218,686,26.672367095947266
1741100239.349567,691,26.82622528076172
1741100928.580977,696,26.931171417236328
1741101595.42996,701,27.184940338134766
1741103503.707842,706,27.298236846923828
1741103970.369661,711,27.393217086791992
1741104488.544364,716,27.37761116027832
1741105015.451942,721,27.426809310913086
1741105770.338471,726,27.592445373535156
1741106264.601327,731,27.595569610595703
1741106889.609761,736,27.58055305480957
1741107610.939452,741,27.706541061401367
1741108834.425659,746,27.79864501953125
1741109186.022392,751,27.795156478881836
1741109789.225963,756,27.955673217773438
1741110369.650431,761,27.997135162353516
1741111052.748106,766,28.063541412353516
1741111560.608136,771,28.179834365844727
1741112281.816314,776,28.2524356842041
1741112865.311687,781,28.350404739379883
1741113548.54916,786,28.3726749420166
1741114037.010262,791,28.43368148803711
1741114468.927244,796,28.46135902404785
1741115085.893097,801,28.44246482849121
1741115682.111553,806,28.511030197143555
1741116371.721293,811,28.67586326599121
1741117021.863636,816,28.781322479248047
1741119403.263383,821,28.8228816986084
1741119999.24295,826,28.76858139038086
1741120629.56197,831,28.766633987426758
1741121223.324462,836,28.741331100463867
1741121838.508448,841,28.933408737182617
1741122533.28729,846,28.9226016998291
1741123107.25642,851,28.937265396118164
1741123777.268203,856,29.00319480895996
1741124502.24326,861,29.091468811035156
1741125132.235965,866,29.238489151000977
1741125793.549928,871,29.25876235961914
1741127730.168751,876,29.256452560424805
1741128229.637207,881,29.1156063079834
1741128844.958671,886,29.168642044067383
1741129593.742252,891,29.167423248291016
1741130061.30957,896,28.998632431030273
1741131356.570105,901,29.094951629638672
1741132117.847174,906,29.08819007873535
1741132787.957013,911,29.21114730834961
1741133422.72775,916,29.283710479736328
1741134111.074639,921,29.314071655273438
1741134869.215721,926,29.466083526611328
1741135712.926206,931,29.44764518737793
1741136416.563715,936,29.45754051208496
1741137029.478653,941,29.59468650817871
1741137780.149071,946,29.790699005126953
1741138588.397961,951,29.9182186126709
1741139274.154696,956,29.860523223876953
1741139707.738522,961,29.966012954711914
1741140486.462097,966,29.90641212463379
1741141251.091873,971,29.905376434326172
1741142215.216231,976,29.958662033081055
1741142877.045599,981,30.093017578125
1741143492.622994,986,30.189851760864258
1741144154.359567,991,30.1917667388916
1741145108.215266,996,30.213802337646484
1741145866.541858,1001,30.29988670349121
1741146587.997332,1006,30.372074127197266
1741147456.899858,1011,30.422283172607422
1741149219.82844,1016,30.465415954589844
1741149911.100864,1021,30.449010848999023
1741150699.387547,1026,30.462055206298828
1741151513.358868,1031,30.457622528076172
1741152216.037916,1036,30.50367546081543
1741152878.834725,1041,30.538713455200195
1741155479.880631,1046,30.563236236572266
1741156356.965035,1051,30.560832977294922
1741156956.107608,1056,30.565828323364258
1741157680.137963,1061,30.659400939941406
1741158496.954987,1066,30.659433364868164
1741159362.571202,1071,30.711116790771484
1741160132.915739,1076,30.772031784057617
1741162063.671652,1081,30.773422241210938
1741162910.844412,1086,30.84603500366211
1741163798.146589,1091,30.788860321044922
1741175380.927605,1096,30.833316802978516
1741176097.643359,1101,30.87071990966797
1741176788.539242,1106,30.905765533447266
1741178245.429539,1111,30.856754302978516
1741178960.838357,1116,30.907516479492188
1741179517.788837,1121,30.930429458618164
1741180214.05901,1126,30.982330322265625
1741180936.8549,1131,31.020051956176758
1741181619.881544,1136,31.089529037475586
1741182193.25387,1141,31.124008178710938
1741182868.764041,1146,31.150196075439453
1741183575.324351,1151,31.184812545776367
1741184142.537814,1156,31.213459014892578
1741184596.203219,1161,31.203998565673828
1741185222.520296,1166,31.200355529785156
1741185932.306001,1171,31.226898193359375
1741186785.0728,1176,31.23215675354004
1741187531.24596,1181,31.242435455322266
1741188132.932787,1186,31.244211196899414
1741188863.283866,1191,31.249019622802734
1741189563.552473,1196,31.198320388793945
1741190187.931142,1201,31.20916748046875
1741190889.521681,1206,31.216550827026367
1741193360.524871,1211,31.244136810302734
1741194184.280844,1216,31.232545852661133
1741194829.645622,1221,31.291250228881836
1741195450.572797,1226,31.313812255859375
1741196120.643023,1231,31.355024337768555
1741196838.028862,1236,31.412866592407227
1741197616.099755,1241,31.412126541137695
1741198379.236614,1246,31.398761749267578
1741198980.800218,1251,31.463945388793945
1741199536.024958,1256,31.45189666748047
1741200350.733255,1261,31.46100616455078
1741201123.09006,1266,31.48395538330078
1741201767.639761,1271,31.55828285217285
1741202375.473247,1276,31.558116912841797
1741203179.549692,1281,31.596878051757812
1741203882.142073,1286,31.667007446289062
1741204485.987395,1291,31.701396942138672
1741205210.828921,1296,31.701763153076172
1741206011.979764,1301,31.70189666748047
1741206616.343297,1306,31.651504516601562
1741207322.154199,1311,31.684253692626953
1741207984.403877,1316,31.68514060974121
1741208575.377288,1321,31.716503143310547
1741209264.989901,1326,31.757619857788086
1741209864.895911,1331,31.78432273864746
1741210680.117829,1336,31.778026580810547
1741211286.577074,1341,31.75521469116211
1741211926.3632,1346,31.725046157836914
1741212467.227299,1351,31.675928115844727
1741213058.302032,1356,31.703121185302734
1741213826.159225,1361,31.668270111083984
1741214555.1782,1366,31.65973472595215
1741215326.640904,1371,31.622539520263672
1741216700.895048,1376,31.638072967529297
1741217480.697738,1381,31.69528579711914
1741218221.958908,1386,31.74736785888672
1741219066.697459,1391,31.7857608795166
1741221094.062219,1396,31.800552368164062
1741221645.549676,1401,31.80760955810547
1741222420.353716,1406,31.831682205200195
1741223188.540623,1411,31.835351943969727
1741223950.878762,1416,31.86163330078125
1741224827.213161,1421,31.875545501708984
1741225573.060277,1426,31.919269561767578
1741226340.161542,1431,31.928457260131836
1741227088.500276,1436,31.929275512695312
1741227817.482434,1441,31.927734375
1741228576.706854,1446,31.962799072265625
1741230125.150046,1451,31.96515464782715
1741230889.807887,1456,31.96993064880371
1741231675.696422,1461,31.994247436523438
1741232412.357367,1466,31.971168518066406
1741233167.200592,1471,32.01890563964844
1741235654.188941,1476,32.0139274597168
1741236381.395298,1481,32.00825881958008
1741237168.940959,1486,32.03350830078125
1741237981.529717,1491,32.02292251586914
1741238746.175698,1496,31.981138229370117
1741239382.319881,1501,32.01081848144531
1741240099.111083,1506,32.04686737060547
1741240771.551965,1511,32.01552200317383
1741241596.936784,1516,32.01171112060547
1741242494.382329,1521,32.03506851196289
1741243245.644314,1526,32.1024169921875
1741244072.286055,1531,32.090030670166016
1741244768.439386,1536,32.136329650878906
1741245646.224351,1541,32.097137451171875
1741246361.882719,1546,32.149574279785156
1741247197.235357,1551,32.10232162475586
1741247987.592868,1556,32.12772750854492
1741248726.371265,1561,32.11636734008789
1741249407.322599,1566,32.164546966552734
1741250075.002453,1571,32.171512603759766
1741250808.996077,1576,32.178924560546875
1741251531.739601,1581,32.19063186645508
1741252253.101694,1586,32.145694732666016
1741253353.89525,1591,32.16480255126953
1741254100.64962,1596,32.18434143066406
1741254665.501338,1601,32.21923065185547
1741255482.5678,1606,32.19004440307617
1741256212.179452,1611,32.22761917114258
1741256946.198673,1616,32.22334671020508
1741257724.13525,1621,32.22804641723633
1741258616.473703,1626,32.2192497253418
1741259295.932651,1631,32.240394592285156
1741260013.680727,1636,32.24373245239258
1741260751.121762,1641,32.236446380615234
1741264847.053776,1646,32.240447998046875
1741265593.737638,1651,32.25804901123047
1741266328.780352,1656,32.270633697509766
1741267107.755264,1661,32.26121139526367
1741267833.44504,1666,32.22969055175781
1741268552.551472,1671,32.16638946533203
1741269323.22949,1676,32.083824157714844
1741270032.163397,1681,32.129066467285156
1741270691.310645,1686,32.183101654052734
1741271444.065112,1691,32.196800231933594
1741272248.987619,1696,32.267906188964844
1741272999.116497,1701,32.30958938598633
1741273785.841352,1706,32.24394607543945
1741274584.245186,1711,32.21992492675781
1741275280.677404,1716,32.20582962036133
1741276084.203121,1721,32.182456970214844
1741276719.445874,1726,32.20551300048828
1741277522.665655,1731,32.180686950683594
1741278231.544062,1736,32.23518371582031
1741278941.397391,1741,32.19962692260742
1741279774.758832,1746,32.22785186767578
1741280720.9557,1751,32.26702880859375
1741281388.773093,1756,32.24380111694336
1741282205.527683,1761,32.2130126953125
1741283039.968076,1766,32.22026443481445
1741283794.485366,1771,32.183345794677734
1741284591.898761,1776,32.2118034362793
1741285353.078221,1781,32.28573226928711
1741286142.187693,1786,32.30758285522461
1741288628.794208,1791,32.336273193359375
1741289341.240201,1796,32.289337158203125
1741291143.029797,1801,32.31303405761719
1741291816.214574,1806,32.308753967285156
1741292585.850927,1811,32.26472854614258
1741294489.281281,1816,32.2758674621582
1741295222.567009,1821,32.33453369140625
1741296052.236884,1826,32.36641311645508
1741296801.357106,1831,32.37668991088867
1741297612.992657,1836,32.35745620727539
1741298284.74092,1841,32.31587600708008
1741299048.864831,1846,32.27132034301758
1741299868.146099,1851,32.315181732177734
1741300696.934114,1856,32.36302185058594
1741301462.439064,1861,32.39252853393555
1741302256.72462,1866,32.36502456665039
1741302917.735484,1871,32.299747467041016
1741303573.2976,1876,32.26831817626953
1741304199.173701,1881,32.311893463134766
1741304976.315783,1886,32.30819320678711
1741306734.505502,1891,32.317893981933594
1741307519.963293,1896,32.265960693359375
1741308184.843901,1901,32.235595703125
1741309020.229348,1906,32.23652648925781
1741309823.217635,1911,32.21772384643555
1741310639.020971,1916,32.2689094543457
1741311417.314078,1921,32.2452507019043
1741312195.572356,1926,32.23634719848633
1741312913.94645,1931,32.24204635620117
1741313634.424099,1936,32.20303726196289
1741315859.072467,1941,32.19001388549805
1741316626.645657,1946,32.16702651977539
1741317276.797874,1951,32.20298767089844
1741318058.633166,1956,32.20410919189453
1741318807.259497,1961,32.1682014465332
1741319577.119498,1966,32.095001220703125
1741320426.268849,1971,32.09487533569336
1741321209.749721,1976,32.110877990722656
1741322098.008029,1981,32.11298370361328
1741322952.653491,1986,32.07476806640625
1741323791.545547,1991,32.01515197753906
1741326373.060308,1996,31.98455238342285
1741327261.99563,2001,31.928699493408203


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_avg_return.csv <==
Wall time,Step,Value
1740931841.034112,1,-1.9497214555740356
1740932120.530839,4,-0.8070822954177856
1740932160.208452,5,-0.6876657605171204
1740932643.3722,11,1.0247236490249634
1740932712.394556,12,1.3121616840362549
1740932967.122838,15,2.183502197265625
1740933013.264641,16,2.579106330871582
1740933161.473816,19,3.6230530738830566
1740933208.080346,20,3.9711594581604004
1740933271.036291,21,4.223272323608398
1740935159.166921,23,4.812897682189941
1740935198.294975,24,5.017624378204346
1740935332.845,27,5.0609235763549805
1740935410.047277,29,5.024538993835449
1740935776.795167,34,4.648707389831543
1740937589.568365,37,4.326618671417236
1740937624.695325,38,4.580813884735107
1740937907.623968,39,4.44324254989624
1740937946.282246,40,4.261391639709473
1740937995.825282,41,4.067171096801758
1740938609.414877,48,4.486239910125732
1740938645.63037,49,4.502912998199463
1740938689.01994,50,4.631075382232666
1740938995.044777,52,4.804876327514648
1740939079.50317,53,4.7508087158203125
1740939193.765555,55,5.012015342712402
1740939398.004773,58,5.15084171295166
1740939692.138615,61,5.144502639770508
1740939774.764094,62,5.25766658782959
1740939873.113759,63,5.546193599700928
1740940064.352297,64,5.570328712463379
1740940337.796957,66,5.913854122161865
1740940527.555884,67,6.059333801269531
1740940690.940888,68,6.007421016693115
1740940882.956083,70,5.958797931671143
1740941088.868684,71,5.900369167327881
1740941428.791094,74,6.093801975250244
1740941978.89603,78,6.117368698120117
1740942215.627417,80,6.192668914794922
1740942327.224131,81,6.300389289855957
1740942590.81967,83,6.6122145652771
1740944503.400279,84,6.837430953979492
1740944730.178622,86,6.857219696044922
1740945171.121072,90,6.769824504852295
1740945483.783981,93,6.81955623626709
1740945841.27572,96,7.2757720947265625
1740946288.063873,100,7.22784423828125
1740946483.128327,101,7.370987892150879
1740947037.802938,106,7.344773292541504
1740947126.812125,107,7.3516645431518555
1740947222.597354,108,7.482217788696289
1740947694.19918,112,7.839576244354248
1740948305.0417,116,7.9815545082092285
1740948717.830273,120,8.049325942993164
1740949135.393715,124,7.77060604095459
1740949430.19236,126,7.821634292602539
1740949521.094632,127,8.02203369140625
1740949953.527533,130,8.140302658081055
1740950063.626082,131,8.162991523742676
1740950162.13434,132,8.022151947021484
1740950567.482281,135,8.320379257202148
1740950835.155838,137,8.300718307495117
1740950927.875106,138,8.288061141967773
1740951612.099122,144,8.757257461547852
1740951966.101796,146,8.909101486206055
1740952062.557587,147,8.797598838806152
1740952265.612979,148,8.82122802734375
1740955348.148343,154,9.163551330566406
1740955740.606247,157,9.288755416870117
1740955977.015692,159,9.251091957092285
1740956072.306414,160,9.220672607421875
1740956180.823021,161,9.115702629089355
1740956650.263902,164,8.9888916015625
1740957013.089672,167,9.057771682739258
1740957297.223067,169,9.0697603225708
1740957578.674736,171,8.970288276672363
1740957675.29196,172,9.078520774841309
1740958033.178376,175,9.162907600402832
1740958226.086971,176,9.265932083129883
1740958333.892585,177,9.153173446655273
1740958427.799045,178,9.346406936645508
1740960451.626769,180,9.265921592712402
1740962316.588428,181,9.286733627319336
1740962674.420269,184,9.25672435760498
1740962765.984532,185,9.376461029052734
1740962863.608143,186,9.496407508850098
1740963024.616265,187,9.57318115234375
1740963371.443402,190,9.56501579284668
1740963475.225082,191,9.549978256225586
1740963582.291949,192,9.755457878112793
1740964358.336978,198,9.930526733398438
1740964452.359662,199,10.121604919433594
1740964613.179566,200,10.17778205871582
1740964715.829208,201,10.133163452148438
1740964986.511369,203,10.20195484161377
1740965080.260622,204,10.379703521728516
1740965191.410256,205,10.459904670715332
1740965458.139385,207,10.635696411132812
1740965646.216445,209,10.72179126739502
1740966028.402264,211,10.908637046813965
1740966308.92524,213,10.84298324584961
1740966470.644905,215,10.773628234863281
1740966620.562513,216,10.663079261779785
1740966710.189141,217,10.8270263671875
1740966908.586848,219,10.997771263122559
1740967003.207358,220,11.070025444030762
1740967118.107973,221,11.165769577026367
1740967243.927403,222,11.149478912353516
1740967504.036659,224,10.967872619628906
1740967595.785257,225,11.31147575378418
1740968504.030317,233,11.648621559143066
1740968860.912032,236,11.405542373657227
1740970633.564893,237,11.71414566040039
1740970715.278665,238,11.58054256439209
1740970888.26324,239,11.810323715209961
1740970974.419772,240,11.826841354370117
1740971247.269779,242,11.54979133605957
1740971564.551771,244,11.534900665283203
1740971654.078566,245,11.5906343460083
1740971825.810291,246,11.654693603515625
1740972211.983157,249,11.847881317138672
1740972509.645439,252,12.184282302856445
1740972604.440174,253,12.225473403930664
1740972786.589327,254,12.249823570251465
1740973005.719792,256,12.255794525146484
1740973279.806997,258,12.275274276733398
1740973455.984682,259,12.434118270874023
1740973743.027427,261,12.643030166625977
1740974552.119396,268,12.953792572021484
1740974711.631479,269,13.012473106384277
1740974892.421748,270,12.990453720092773
1740976094.443235,274,13.30760383605957
1740976181.411241,275,13.322972297668457
1740976454.644737,277,13.516654968261719
1740976657.007316,279,13.585497856140137
1740976917.601285,281,13.669689178466797
1740977197.749475,283,13.610685348510742
1740977286.352201,284,13.431195259094238
1740977532.875545,286,13.635704040527344
1740977665.191521,287,13.62120246887207
1740978116.498445,292,13.83308219909668
1740978211.335989,293,13.86618423461914
1740978484.737315,295,13.850991249084473
1740978591.74218,296,14.12247085571289
1740978867.231181,298,13.991497039794922
1740980353.769155,304,14.40868854522705
1740980544.65996,306,14.389734268188477
1740980637.599252,307,14.500295639038086
1740980797.645396,308,14.468476295471191
1740981029.642549,310,14.472990036010742
1740981669.666861,314,14.677498817443848
1740981767.651308,315,14.536212921142578
1740982300.405648,316,14.628890037536621
1740982391.282438,317,14.713720321655273
1740982846.28885,320,14.67491340637207
1740983190.655363,323,14.826170921325684
1740983831.754473,327,14.959454536437988
1740984017.629061,328,15.075589179992676
1740984140.756541,329,15.216620445251465
1740984615.524522,334,15.32706069946289
1740984709.710722,335,15.145565032958984
1740984848.237828,336,15.250213623046875
1740984942.05659,337,15.450228691101074
1740985479.183387,341,15.384941101074219
1740985650.804184,342,15.443172454833984
1740985744.353068,343,15.401002883911133
1740985833.576796,344,15.322906494140625
1740986213.234733,347,15.560089111328125
1740986403.986138,349,15.662129402160645
1740986571.962162,350,15.742081642150879
1740986739.155267,351,15.815685272216797
1740987041.364488,354,15.714191436767578
1740987374.670986,356,15.672052383422852
1740987744.621547,359,16.086902618408203
1740987850.509606,360,15.899231910705566
1740988049.992602,361,15.938783645629883
1740988223.443072,362,16.195682525634766
1740988264.244953,363,16.201030731201172
1740988353.761681,364,16.369892120361328
1740988557.400777,366,16.19127655029297
1740988704.266693,367,16.12683868408203
1740991435.580639,374,16.02414894104004
1740991611.216311,375,16.209949493408203
1740992358.297581,382,16.499988555908203
1740992495.754599,383,16.56410789489746
1740992769.603287,385,16.545602798461914
1740992961.812445,386,16.614391326904297
1740993137.316976,387,16.601491928100586
1740993235.427456,388,16.394405364990234
1740993504.737042,390,16.61751365661621
1740993611.028385,391,16.73554039001465
1740993786.5117,392,16.701290130615234
1740993954.258851,393,16.8828125
1740994050.925088,394,16.987533569335938
1740994342.49343,396,16.984115600585938
1740994438.572908,397,16.805953979492188
1740994633.059246,398,16.749557495117188
1740994916.71291,400,17.02007293701172
1740995318.007823,403,17.25507354736328
1740995688.058389,405,17.491859436035156
1740997259.784241,408,17.706235885620117
1740997440.185774,409,17.79660415649414
1740997633.104864,410,17.863832473754883
1740997738.220245,411,17.898984909057617
1740998302.020335,415,18.2584228515625
1740998576.291706,417,18.133609771728516
1740998668.880496,418,18.293750762939453
1740999011.186048,420,18.475276947021484
1740999726.389851,422,18.428775787353516
1741000106.059162,425,18.491418838500977
1741000389.885888,427,18.47334098815918
1741000572.429021,428,18.361825942993164
1741002026.27242,430,18.62954330444336
1741002197.35996,431,18.72142219543457
1741002292.790645,432,18.609683990478516
1741002422.04745,433,18.87912368774414
1741002592.3526,435,18.872838973999023
1741002705.346073,436,18.86438751220703
1741002877.073942,437,19.117481231689453
1741002968.534164,438,18.81700897216797
1741003142.337797,439,19.00433349609375
1741003328.532853,440,18.910093307495117
1741003771.226521,443,19.40335464477539
1741003864.938469,444,19.514352798461914
1741004043.360497,445,19.326704025268555
1741004176.529341,446,19.540542602539062
1741004827.116017,447,19.441246032714844
1741004923.477713,448,19.600582122802734
1741005204.852424,450,19.68706703186035
1741005370.954237,452,19.914514541625977
1741005561.428137,454,20.06467628479004
1741005704.195743,455,19.998779296875
1741006220.929991,459,20.105478286743164
1741006390.079552,460,20.206283569335938
1741006636.402734,462,20.27269172668457
1741006730.868104,463,20.40192413330078
1741006928.075979,465,20.533740997314453
1741007332.780053,468,20.50709342956543
1741007424.042587,469,20.851205825805664
1741007697.052176,471,21.04128074645996
1741007869.063424,472,21.03824234008789
1741009909.790066,474,21.01824188232422
1741009997.445093,475,21.041324615478516
1741010103.568813,476,21.308368682861328
1741010482.339302,478,21.007659912109375
1741010655.162931,479,21.305156707763672
1741010900.469802,481,21.443056106567383
1741011006.318483,482,21.64217758178711
1741011205.348452,483,21.691753387451172
1741011359.560455,484,21.433935165405273
1741011458.421373,485,21.59429359436035
1741012191.367355,491,21.607778549194336
1741012341.396314,492,21.718994140625
1741012565.657409,495,22.009933471679688
1741012719.801051,496,21.993072509765625
1741012976.058641,498,22.27564811706543
1741013017.405659,499,22.388341903686523
1741013059.256181,500,22.215482711791992
1741013302.618531,503,22.427658081054688
1741013449.110505,504,22.3518009185791
1741013547.780332,505,22.339977264404297
1741013779.109657,507,22.376649856567383
1741013836.815572,508,22.254562377929688
1741014013.49024,509,22.300172805786133
1741016065.393831,511,22.446670532226562
1741016157.130665,512,22.627073287963867
1741016279.662339,513,22.568836212158203
1741016504.742661,515,22.700122833251953
1741017061.539399,520,22.67398452758789
1741017327.676547,524,22.712934494018555
1741017680.49882,528,22.827924728393555
1741017761.033332,530,22.975421905517578
1741078526.60317,531,23.02690887451172
1741078683.834991,532,23.137866973876953
1741078765.548445,533,23.082374572753906
1741078832.277355,534,23.33154296875
1741079167.204582,536,23.342044830322266
1741079251.335412,537,23.253490447998047
1741079424.05204,538,23.380084991455078
1741079509.875671,539,23.13826560974121
1741079593.328161,540,23.339622497558594
1741079687.512422,541,23.34980583190918
1741080104.327191,544,23.650146484375
1741080478.593011,547,23.66013526916504
1741080736.164122,549,23.713281631469727
1741080866.968465,550,23.679777145385742
1741080953.130713,552,23.670761108398438
1741081116.924882,553,23.600231170654297
1741081907.582055,558,23.901321411132812
1741083168.124926,561,23.878684997558594
1741083685.711073,564,23.975967407226562
1741083998.834352,567,23.950441360473633
1741084230.020587,569,24.214982986450195
1741084327.428431,570,24.102684020996094
1741084721.059429,573,24.198251724243164
1741084896.64432,574,24.152347564697266
1741085237.500892,576,24.267642974853516
1741085323.22344,577,24.193138122558594
1741085495.117005,578,24.23952865600586
1741085814.191742,581,24.20855712890625
1741086356.679392,585,24.454540252685547
1741086451.735633,586,24.518226623535156
1741087232.391402,590,24.532560348510742
1741087300.015371,591,24.329051971435547
1741087475.218147,592,24.506916046142578
1741087557.62028,593,24.579912185668945
1741087843.718018,595,24.558486938476562
1741087917.384891,596,24.597339630126953
1741088098.457503,597,24.43997573852539
1741088285.68408,598,24.59722137451172
1741088727.900881,601,24.586074829101562
1741088970.602017,603,24.749080657958984
1741089321.273673,606,24.985416412353516
1741089848.756087,608,25.071271896362305
1741089941.796659,609,24.91074562072754
1741090473.618968,612,24.942825317382812
1741090563.629532,613,24.812419891357422
1741090847.441967,615,24.807973861694336
1741091198.269309,617,25.073875427246094
1741091342.900291,619,25.22793960571289
1741091648.524641,622,25.132976531982422
1741091779.557409,623,25.139616012573242
1741091973.41495,625,25.233686447143555
1741092404.596984,628,25.086414337158203
1741092443.781279,629,25.104097366333008
1741093086.134928,633,25.355852127075195
1741093234.691383,635,25.46654510498047
1741093414.349797,636,25.487613677978516
1741093564.366059,637,25.479164123535156
1741093648.888751,638,25.37917137145996
1741093789.731629,639,25.464879989624023
1741094267.401303,643,25.66149139404297
1741094443.82445,644,25.626676559448242
1741094621.264281,645,25.63058853149414
1741094808.917626,646,25.78441047668457
1741094868.41928,647,25.715309143066406
1741095145.028136,650,25.695201873779297
1741095492.10563,652,25.75
1741095535.518424,653,26.054759979248047
1741095633.321869,654,25.919986724853516
1741095798.111513,655,25.998624801635742
1741096611.037678,663,26.04799461364746
1741097043.584577,666,26.183792114257812
1741097137.252998,667,26.263267517089844
1741097764.279783,672,26.424556732177734
1741097797.409646,673,26.280065536499023
1741097932.964499,674,26.36341094970703
1741098066.878642,675,26.267250061035156
1741098246.20668,677,26.279613494873047
1741098521.217646,679,26.235244750976562
1741098875.229614,681,26.336776733398438
1741099712.430357,687,26.564411163330078
1741099800.017439,688,26.56644058227539
1741099978.440018,689,26.689319610595703
1741100083.40456,690,26.621326446533203
1741100352.232389,692,26.608549118041992
1741100522.445399,693,26.7089900970459
1741100861.202914,695,26.726821899414062
1741100956.607415,696,26.75484848022461
1741101480.34687,700,26.843780517578125
1741101623.756039,701,27.033113479614258
1741103664.705384,707,27.1015625
1741103747.293967,708,27.281749725341797
1741103787.385712,709,27.347116470336914
1741104130.812478,712,27.108489990234375
1741104220.770486,713,27.051362991333008
1741104351.210302,714,27.164764404296875
1741104553.659061,717,27.137435913085938
1741104642.940949,718,27.241531372070312
1741104808.715288,719,27.26443099975586
1741104980.497105,720,27.26119613647461
1741105043.953504,721,27.20233917236328
1741105209.607479,722,27.269649505615234
1741105291.61025,723,27.36764144897461
1741105623.090414,725,27.297515869140625
1741105798.412818,726,27.247802734375
1741105984.537381,728,27.30061912536621
1741106398.997995,732,27.448530197143555
1741106656.625027,734,27.46297836303711
1741106740.442742,735,27.54552459716797
1741106917.391184,736,27.433141708374023
1741107090.546749,737,27.475433349609375
1741108381.777496,742,27.569442749023438
1741108639.683866,744,27.668750762939453
1741108862.300362,746,27.55875015258789
1741108895.80065,747,27.688230514526367
1741109214.07546,751,27.60952377319336
1741109386.519652,753,27.611801147460938
1741109817.947062,756,27.902332305908203
1741109902.598829,757,27.807353973388672
1741110300.147188,760,27.777069091796875
1741110734.954383,763,27.75320053100586
1741110975.258667,765,27.73839569091797
1741111081.009514,766,27.779163360595703
1741111164.639929,767,27.960006713867188
1741111419.011148,769,28.001972198486328
1741111489.480641,770,28.088775634765625
1741111588.649358,771,27.881736755371094
1741111757.215715,772,28.115093231201172
1741111841.872152,773,27.98276138305664
1741112396.961215,777,28.209716796875
1741112823.670611,780,28.304153442382812
1741112893.517057,781,28.169925689697266
1741113121.874974,783,28.210262298583984
1741113309.305133,784,28.257442474365234
1741113576.863662,786,28.233203887939453
1741113751.47828,788,28.31787872314453
1741114066.241402,791,28.21139144897461
1741114132.675117,792,28.214923858642578
1741114496.652828,796,28.330350875854492
1741114665.746653,797,28.19186019897461
1741114712.192431,798,28.319011688232422
1741114853.031926,799,28.310199737548828
1741115607.49782,805,28.38332748413086
1741115876.047646,807,28.482097625732422
1741116400.058671,811,28.500635147094727
1741116487.813284,812,28.497142791748047
1741116665.143451,813,28.688594818115234
1741116938.58595,815,28.560989379882812
1741117141.354308,817,28.651473999023438
1741117330.870315,818,28.56363296508789
1741119160.81275,819,28.565898895263672
1741119332.675564,820,28.63652992248535
1741119714.317892,823,28.69584083557129
1741119959.944091,825,28.530738830566406
1741120027.279332,826,28.72971534729004
1741120330.450541,828,28.586902618408203
1741120457.505836,830,28.476163864135742
1741120658.189935,831,28.572917938232422
1741120755.356677,832,28.51512908935547
1741121093.397761,835,28.549129486083984
1741121251.217051,836,28.515865325927734
1741121294.812306,837,28.63286590576172
1741121866.852167,841,28.71167755126953
1741122304.093257,844,28.705955505371094
1741122833.874728,849,28.66710090637207
1741123135.393597,851,28.84851837158203
1741123590.46763,854,28.835542678833008
1741123687.20959,855,28.767711639404297
1741124099.831168,858,28.851295471191406
1741124340.095589,860,28.857921600341797
1741124531.388134,861,28.939353942871094
1741126080.165265,873,29.160770416259766
1741127521.623805,874,28.989356994628906
1741127690.118132,875,29.08251190185547
1741127883.464854,877,29.007461547851562
1741128031.464078,878,28.958173751831055
1741128211.849469,880,28.90582275390625
1741128257.735395,881,28.866336822509766
1741128492.194324,883,28.712793350219727
1741128582.77811,884,28.778968811035156
1741128682.813065,885,28.825115203857422
1741129119.722825,888,28.91809844970703
1741129622.489624,891,28.866069793701172
1741129874.027522,893,29.00084686279297
1741129912.310051,894,28.97526741027832
1741129947.769793,895,28.784116744995117
1741130088.647576,896,28.646766662597656
1741131042.86529,898,28.717832565307617
1741131201.390739,899,28.680316925048828
1741131317.677518,900,28.71051597595215
1741131581.853944,902,28.80036735534668
1741132148.184178,906,28.846342086791992
1741132309.050359,907,28.858224868774414
1741132561.190249,909,28.84135627746582
1741132816.562772,911,28.92179298400879
1741133258.550238,914,28.924148559570312
1741133786.883585,918,28.978811264038086
1741133881.301453,919,29.044361114501953
1741134072.381601,920,28.918691635131836
1741134138.865057,921,29.131189346313477
1741134324.749371,922,28.968772888183594
1741134417.713734,923,29.051105499267578
1741135060.051263,927,29.02777099609375
1741135348.637661,929,29.12582778930664
1741135547.710062,930,29.008079528808594
1741135878.56416,932,29.193748474121094
1741135974.143187,933,29.090707778930664
1741136443.337319,936,29.0887451171875
1741137601.693505,944,29.400917053222656
1741137695.137218,945,29.434457778930664
1741137806.337788,946,29.541595458984375
1741138179.874375,948,29.464153289794922
1741138468.950558,950,29.58541488647461
1741138615.747937,951,29.599525451660156
1741138804.772757,953,29.3685359954834
1741138957.928811,954,29.47781753540039
1741139153.738464,955,29.45474624633789
1741139301.207034,956,29.507091522216797
1741139627.04266,960,29.641483306884766
1741139734.808026,961,29.661245346069336
1741139936.011294,962,29.533893585205078
1741140513.021543,966,29.434459686279297
1741140999.631474,969,29.58133888244629
1741141167.647978,970,29.423879623413086
1741141476.072195,972,29.643171310424805
1741141829.360107,974,29.682865142822266
1741142441.363934,977,29.514739990234375
1741142496.850907,978,29.615055084228516
1741142740.244885,980,29.693552017211914
1741142904.015818,981,29.812515258789062
1741143164.882883,983,29.947080612182617
1741143198.813501,984,29.931875228881836
1741143650.172989,987,29.960416793823242
1741143789.796425,988,30.002605438232422
1741143975.851545,989,29.966712951660156
1741144124.764349,990,30.134105682373047
1741144334.729445,992,30.043716430664062
1741144534.160714,993,30.07256317138672
1741144736.655435,994,29.96343421936035
1741144922.460368,995,30.020309448242188
1741145134.549773,996,29.98678207397461
1741145496.831165,999,30.138872146606445
1741146111.016216,1003,30.113292694091797
1741146221.223077,1004,30.165767669677734
1741146614.226661,1006,30.32184600830078
1741147300.498113,1010,30.02170181274414
1741147485.224687,1011,30.21337127685547
1741147684.527492,1012,30.317914962768555
1741149438.407514,1017,30.132640838623047
1741150241.033444,1023,30.332460403442383
1741150346.639511,1024,30.256908416748047
1741150725.96614,1026,30.24964141845703
1741150767.207893,1027,30.285869598388672
1741150972.007683,1028,30.377050399780273
1741151701.640441,1032,30.350048065185547
1741151881.80259,1033,30.394878387451172
1741152243.08294,1036,30.30864715576172
1741152748.466675,1039,30.280818939208984
1741155049.607072,1043,30.424787521362305
1741155506.857231,1046,30.470897674560547
1741155701.077075,1047,30.35800552368164
1741155801.491009,1048,30.411476135253906
1741155984.418226,1049,30.25998306274414
1741156177.1767,1050,30.341073989868164
1741156384.265878,1051,30.280284881591797
1741156649.256659,1053,30.356637954711914
1741156839.004075,1055,30.314334869384766
1741156982.335772,1056,30.415328979492188
1741157542.456865,1059,30.586729049682617
1741157576.380688,1060,30.539405822753906
1741157708.042202,1061,30.385726928710938
1741158029.005562,1063,30.535341262817383
1741158235.514024,1064,30.369384765625
1741158721.172793,1067,30.43947982788086
1741158812.296106,1068,30.545059204101562
1741158987.91836,1069,30.49892234802246
1741159191.511838,1070,30.717824935913086
1741159561.742468,1072,30.52682876586914
1741159747.48991,1073,30.451847076416016
1741159836.813902,1074,30.51335906982422
1741159978.270608,1075,30.561216354370117
1741160159.329324,1076,30.648784637451172
1741161587.695029,1078,30.578227996826172
1741161783.512835,1079,30.528522491455078
1741162090.564313,1081,30.49285888671875
1741163032.038028,1087,30.491357803344727
1741163425.907197,1089,30.598899841308594
1741174775.510976,1091,30.50750160217285
1741174857.741303,1092,30.552589416503906
1741175072.881456,1094,30.625137329101562
1741175407.142356,1096,30.634267807006836
1741175562.512061,1097,30.494075775146484
1741175722.698595,1098,30.688220977783203
1741175843.432222,1099,30.52471160888672
1741175929.636287,1100,30.612564086914062
1741176124.942509,1101,30.600704193115234
1741176470.605932,1103,30.651784896850586
1741176633.974769,1105,30.688186645507812
1741177700.88034,1106,30.64548110961914
1741178030.367744,1109,30.689620971679688
1741178272.217236,1111,30.478469848632812
1741178442.609285,1112,30.50616455078125
1741178586.822367,1113,30.51004981994629
1741178843.018287,1115,30.64311981201172
1741179118.90371,1117,30.65253448486328
1741179245.71042,1118,30.65856170654297
1741179373.74607,1119,30.790769577026367
1741179499.426249,1120,30.714797973632812
1741179544.642907,1121,30.60927963256836
1741179625.604065,1122,30.72055435180664
1741179973.365556,1124,30.734302520751953
1741180142.271608,1125,30.742998123168945
1741180506.646685,1128,30.803466796875
1741180597.578082,1129,30.810096740722656
1741181126.125617,1133,30.83357810974121
1741181292.766731,1134,30.76544761657715
1741181646.214594,1136,30.898914337158203
1741181780.907685,1138,30.833080291748047
1741181857.900465,1139,30.87073516845703
1741182035.675738,1140,30.88629913330078
1741182220.358288,1141,30.783660888671875
1741182304.209412,1142,30.939361572265625
1741182390.588029,1143,30.884502410888672
1741183508.143189,1150,31.048664093017578
1741183602.047591,1151,30.889270782470703
1741183865.540683,1153,31.02806282043457
1741183996.193389,1154,30.953121185302734
1741184333.582246,1158,31.00844955444336
1741184577.350921,1160,31.000070571899414
1741184622.914143,1161,30.94099998474121
1741184832.921546,1163,30.949480056762695
1741185146.814193,1165,31.070964813232422
1741185778.643935,1170,31.053077697753906
1741185959.680502,1171,30.940759658813477
1741186289.892236,1173,30.960552215576172
1741186468.405573,1174,31.116647720336914
1741186638.026553,1175,31.05535125732422
1741186941.564359,1177,31.095224380493164
1741187024.515896,1178,31.087886810302734
1741187557.958849,1181,31.081466674804688
1741187648.388536,1182,31.119243621826172
1741187886.188543,1184,31.179767608642578
1741188159.238161,1186,31.029237747192383
1741188336.013487,1187,31.056182861328125
1741188513.424981,1188,31.12067413330078
1741188675.676799,1189,30.979530334472656
1741188712.217587,1190,31.067840576171875
1741188890.347146,1191,31.097713470458984
1741189309.075048,1194,31.010847091674805
1741189898.828227,1199,30.941123962402344
1741190040.500819,1200,31.01446533203125
1741190297.994752,1202,30.99013900756836
1741190424.671856,1203,30.970056533813477
1741190578.434756,1204,30.986770629882812
1741193387.278876,1211,31.060869216918945
1741193562.28672,1212,31.025636672973633
1741193709.87729,1213,31.190975189208984
1741193876.372476,1214,31.083431243896484
1741194210.93694,1216,31.110559463500977
1741194509.982296,1218,31.020633697509766
1741194856.414841,1221,31.199295043945312
1741195648.199596,1227,31.221933364868164
1741195740.086749,1228,31.30535888671875
1741195831.071157,1229,31.109262466430664
1741196147.230785,1231,31.120031356811523
1741196236.117405,1232,31.26259994506836
1741196322.84575,1233,31.257652282714844
1741196499.608441,1234,31.20998764038086
1741196689.025135,1235,31.1745662689209
1741197097.425361,1238,31.222885131835938
1741197275.791734,1239,31.170482635498047
1741197457.491043,1240,31.198287963867188
1741197642.890591,1241,31.230972290039062
1741198059.362428,1244,31.183446884155273
1741198224.838823,1245,31.31171417236328
1741198405.623088,1246,31.370094299316406
1741198559.402033,1247,31.239376068115234
1741198618.373113,1248,31.25016975402832
1741199562.192694,1256,31.235448837280273
1741199889.462812,1258,31.249860763549805
1741200069.772376,1259,31.381694793701172
1741200377.065011,1261,31.34579086303711
1741200798.405146,1264,31.270404815673828
1741200968.651418,1265,31.303220748901367
1741201643.7019,1270,31.450313568115234
1741202299.146671,1275,31.42228126525879
1741202922.411116,1279,31.455860137939453
1741203206.153094,1281,31.46621322631836
1741203447.769799,1283,31.41811752319336
1741203536.404152,1284,31.417518615722656
1741203908.934142,1286,31.348039627075195
1741204649.545132,1292,31.499034881591797
1741204953.903557,1294,31.52816390991211
1741205606.436802,1298,31.56186866760254
1741206148.34598,1302,31.512632369995117
1741206268.875522,1303,31.50688934326172
1741206384.374339,1304,31.552967071533203
1741207348.637854,1311,31.449777603149414
1741207428.276444,1312,31.467079162597656
1741207570.828302,1313,31.494441986083984
1741207674.575672,1314,31.3707332611084
1741207842.270762,1315,31.54146385192871
1741209290.752688,1326,31.498050689697266
1741209464.795711,1327,31.486248016357422
1741209555.075031,1328,31.449037551879883
1741209891.247409,1331,31.460786819458008
1741210363.835062,1334,31.50949478149414
1741210861.766804,1337,31.534812927246094
1741211633.408735,1344,31.520572662353516
1741211771.402689,1345,31.468671798706055
1741211952.049991,1346,31.438892364501953
1741212127.999957,1347,31.45367431640625
1741212289.741299,1348,31.435710906982422
1741212493.601074,1351,31.478164672851562
1741212824.096669,1353,31.468706130981445
1741213040.992105,1355,31.51361656188965
1741213084.076698,1356,31.563278198242188
1741213579.805202,1359,31.48114013671875
1741213667.550763,1360,31.489789962768555
1741213852.730818,1361,31.47682762145996
1741214061.670089,1363,31.50135612487793
1741214758.5554,1367,31.586997985839844
1741216085.917791,1372,31.490108489990234
1741216239.828241,1373,31.558372497558594
1741217131.444695,1379,31.490236282348633
1741217329.173857,1380,31.589101791381836
1741217507.643139,1381,31.601696014404297
1741217912.528352,1384,31.664512634277344
1741218795.570322,1389,31.650310516357422
1741219093.732961,1391,31.66466522216797
1741220598.226196,1392,31.613920211791992
1741220745.209406,1393,31.697860717773438
1741220989.649953,1395,31.641624450683594
1741221672.376535,1401,31.540164947509766
1741222809.669228,1408,31.690954208374023
1741223109.76494,1410,31.668455123901367
1741223629.984593,1414,31.720657348632812
1741224330.448663,1418,31.696969985961914
1741224672.366493,1420,31.68202018737793
1741224853.649781,1421,31.7429141998291
1741225413.567131,1425,31.663475036621094
1741225598.668565,1426,31.623119354248047
1741225749.448921,1427,31.788101196289062
1741226033.298888,1429,31.850605010986328
1741226196.212424,1430,31.707887649536133
1741226366.554549,1431,31.796171188354492
1741226514.060985,1432,31.775718688964844
1741226667.174611,1433,31.79314422607422
1741226838.908912,1434,31.66018295288086
1741227266.942689,1437,31.707767486572266
1741227589.507817,1439,31.764049530029297
1741227742.258577,1440,31.708709716796875
1741227987.929159,1442,31.676498413085938
1741228076.974649,1443,31.645854949951172
1741228253.318274,1444,31.666067123413086
1741228435.135566,1445,31.659305572509766
1741228602.520098,1446,31.645343780517578
1741228745.320305,1447,31.813297271728516
1741228840.141756,1448,31.781145095825195
1741230151.567187,1451,31.73065948486328
1741230327.210974,1452,31.873960494995117
1741230743.787798,1455,31.792844772338867
1741231523.613382,1460,31.79822540283203
1741231702.026667,1461,31.794578552246094
1741232034.075291,1463,31.716087341308594
1741232196.451995,1464,31.69281768798828
1741232342.445963,1465,31.75164031982422
1741232437.708677,1466,31.806392669677734
1741232870.891615,1469,31.82247543334961
1741233026.619654,1470,31.881683349609375
1741235335.965816,1474,31.824302673339844
1741235491.992299,1475,31.80823516845703
1741235679.72139,1476,31.922657012939453
1741235822.014075,1477,31.841575622558594
1741236304.866834,1480,31.90682601928711
1741236407.706506,1481,31.942108154296875
1741236550.605457,1482,31.79893684387207
1741236735.639669,1483,31.823545455932617
1741236912.307817,1484,31.882966995239258
1741237194.465559,1486,31.898086547851562
1741237354.198927,1487,31.82269287109375
1741238180.713704,1492,31.90284538269043
1741238593.89582,1495,31.85161590576172
1741238934.822717,1497,31.819198608398438
1741239020.331718,1498,31.85733413696289
1741239570.16162,1502,31.946128845214844
1741239654.260072,1503,31.931079864501953
1741239812.023878,1504,31.892152786254883
1741240124.586385,1506,31.94900894165039
1741241622.234339,1516,31.85318946838379
1741242174.316278,1519,31.974529266357422
1741242678.415185,1522,31.96735191345215
1741243271.14221,1526,31.960145950317383
1741243425.718595,1527,32.064239501953125
1741244098.784522,1531,32.045677185058594
1741244261.0309,1532,32.13999938964844
1741244406.745156,1533,31.971891403198242
1741244554.054571,1534,32.03755187988281
1741245173.49996,1538,31.9990234375
1741245562.099569,1540,31.950162887573242
1741246120.298103,1544,32.04267501831055
1741246217.222772,1545,31.978635787963867
1741246387.729526,1546,31.943965911865234
1741246737.7477,1548,31.990890502929688
1741247382.253598,1552,32.0378303527832
1741247539.43104,1553,32.03746032714844
1741247853.84857,1555,32.07740020751953
1741248014.487971,1556,32.045799255371094
1741248145.362904,1557,32.06364822387695
1741248233.691013,1558,31.812458038330078
1741248753.399509,1561,32.02713394165039
1741248933.483847,1563,31.871109008789062
1741249102.258035,1564,32.04560089111328
1741249255.091951,1565,31.956775665283203
1741249432.895984,1566,32.05887222290039
1741249520.734272,1567,31.919462203979492
1741250101.445142,1571,31.98140525817871
1741250250.375933,1572,32.10155487060547
1741250579.080609,1574,31.810325622558594
1741251072.28769,1578,32.06084442138672
1741251675.594205,1582,31.94072723388672
1741252997.98779,1588,32.088008880615234
1741253133.514366,1589,31.99236297607422
1741253282.829221,1590,32.03311538696289
1741253541.576011,1592,32.15155792236328
1741253707.64419,1593,32.070011138916016
1741253791.457711,1594,32.11367416381836
1741254125.990114,1596,32.06536102294922
1741255030.37685,1603,32.12282943725586
1741255192.525213,1604,32.13528823852539
1741255507.942133,1606,32.169349670410156
1741255675.034509,1607,32.14154815673828
1741255832.408303,1608,32.2109260559082
1741256531.886489,1613,32.06849670410156
1741256800.275874,1615,32.10587692260742
1741257134.487871,1617,32.11385726928711
1741257462.989142,1619,32.185157775878906
1741257617.241621,1620,32.25511169433594
1741258343.276404,1624,32.093868255615234
1741258641.821056,1626,32.2197265625
1741258941.727697,1628,32.21213150024414
1741259021.609627,1629,32.252601623535156
1741259158.31582,1630,32.33473205566406
1741259322.137291,1631,32.22364044189453
1741259627.488614,1633,32.045562744140625
1741259795.699086,1634,32.19081115722656
1741260039.110438,1636,32.24834060668945
1741260447.81972,1639,32.136409759521484
1741260594.016239,1640,32.180274963378906
1741264701.144312,1645,32.18260192871094
1741264957.199041,1647,32.1243782043457
1741265124.419177,1648,32.269012451171875
1741265285.821234,1649,32.21142578125
1741265793.141835,1652,32.21515655517578
1741266169.210876,1655,32.294921875
1741266602.767801,1658,32.22442626953125
1741266768.859947,1659,32.245811462402344
1741267308.370105,1662,32.147945404052734
1741267399.262394,1663,32.20506286621094
1741267548.844535,1664,32.266361236572266
1741267860.945112,1666,32.17875671386719
1741268123.842697,1668,32.19536590576172
1741268224.809094,1669,32.290496826171875
1741268383.220181,1670,32.25425720214844
1741268580.428716,1671,32.11369323730469
1741269011.191788,1674,32.26422119140625
1741269175.752278,1675,32.22856903076172
1741269350.722028,1676,32.254398345947266
1741269441.914384,1677,32.247161865234375
1741269613.512506,1678,32.231414794921875
1741269702.524847,1679,32.19847869873047
1741270227.355455,1682,32.25212860107422
1741270372.596435,1683,32.25825119018555
1741270718.75433,1686,32.324546813964844
1741270871.205557,1687,32.315223693847656
1741271040.003201,1688,32.269775390625
1741271215.085894,1689,32.24591827392578
1741271369.092045,1690,32.2540168762207
1741271471.631191,1691,32.164676666259766
1741271812.212381,1693,32.23957061767578
1741272483.889553,1698,32.27816390991211
1741272644.748953,1699,32.27875900268555
1741272828.53821,1700,32.32719039916992
1741273027.263655,1701,32.3033447265625
1741273711.372974,1705,32.35416793823242
1741273954.505645,1707,32.35456085205078
1741274611.895309,1711,32.33451843261719
1741274784.994267,1712,32.27802276611328
1741274880.446506,1713,32.19947052001953
1741274972.555087,1714,32.220863342285156
1741275774.599597,1719,32.336700439453125
1741276344.909302,1723,32.293399810791016
1741277204.594099,1729,32.298431396484375
1741277640.303393,1732,32.288516998291016
1741277986.887259,1734,32.40230178833008
1741278157.544014,1735,32.26448059082031
1741278258.606781,1736,32.169189453125
1741278353.952554,1737,32.271541595458984
1741278538.406963,1738,32.363792419433594
1741278708.300129,1739,32.20149612426758
1741278865.52962,1740,32.245948791503906
1741279147.47462,1742,32.26726531982422
1741279323.517641,1743,32.24598693847656
1741279802.294637,1746,32.320167541503906
1741281155.506942,1754,32.198665618896484
1741281242.661692,1755,32.37028884887695
1741281569.711444,1757,32.24107360839844
1741281734.13162,1758,32.29991149902344
1741282085.871108,1760,32.25707244873047
1741282746.632411,1764,32.32893753051758
1741282900.442191,1765,32.377769470214844
1741283066.935795,1766,32.30018615722656
1741283487.146057,1769,32.23054885864258
1741283653.936002,1770,32.242767333984375
1741284163.41278,1773,32.285377502441406
1741284324.215907,1774,32.241310119628906
1741284491.952916,1775,32.25083923339844
1741284619.224966,1776,32.381439208984375
1741284875.046156,1778,32.448246002197266
1741285037.891082,1779,32.22895812988281
1741285686.678274,1783,32.40879821777344
1741286010.682275,1785,32.33214569091797
1741286169.855809,1786,32.36095428466797
1741288340.113367,1789,32.27998733520508
1741288518.790989,1790,32.32530212402344
1741288766.529245,1792,32.295875549316406
1741288884.277847,1793,32.195701599121094
1741290564.852554,1797,32.228694915771484
1741290835.769314,1799,32.37981414794922
1741291444.849326,1803,32.38743209838867
1741291537.435108,1804,32.347076416015625
1741291680.928741,1805,32.258419036865234
1741291999.653455,1807,32.359214782714844
1741292161.726982,1808,32.21167755126953
1741292775.09727,1812,32.3201904296875
1741294352.730858,1815,32.30201721191406
1741294516.596484,1816,32.30248260498047
1741294828.449316,1818,32.31372833251953
1741294962.802279,1819,32.397647857666016
1741295250.736942,1821,32.36480712890625
1741295338.550125,1822,32.34798812866211
1741295674.516544,1823,32.34113311767578
1741295981.598538,1825,32.355525970458984
1741296079.479821,1826,32.394954681396484
1741296238.387861,1827,32.34364318847656
1741297456.558905,1835,32.333099365234375
1741297641.368601,1836,32.28972625732422
1741297804.995743,1837,32.387847900390625
1741297896.567423,1838,32.32490158081055
1741298058.672315,1839,32.395538330078125
1741298216.805599,1840,32.365234375
1741298464.986054,1842,32.37559509277344
1741298919.331514,1845,32.44731521606445
1741299546.165024,1849,32.35578918457031
1741300222.578919,1853,32.401145935058594
1741300395.761326,1854,32.45989227294922
1741300556.239977,1855,32.3810920715332
1741300724.490831,1856,32.36900329589844
1741301490.455656,1861,32.36640930175781
1741301643.283408,1862,32.36039352416992
1741301794.639258,1863,32.48583984375
1741301952.668161,1864,32.32963180541992
1741302106.423261,1865,32.410789489746094
1741302284.173033,1866,32.430572509765625
1741302591.286075,1868,32.27058410644531
1741302676.917555,1869,32.34986877441406
1741303027.377794,1872,32.38240051269531
1741303181.182835,1873,32.368194580078125
1741303436.110684,1875,32.31441879272461
1741303735.07936,1877,32.33995056152344
1741303914.469909,1879,32.36799621582031
1741304073.288317,1880,32.463890075683594
1741304691.970601,1884,32.359718322753906
1741306369.199678,1888,32.31167984008789
1741306666.058595,1890,32.37141036987305
1741306763.008559,1891,32.33295822143555
1741307393.634177,1895,32.358638763427734
1741307707.730508,1897,32.343021392822266
1741307844.879993,1898,32.25608825683594
1741307938.071644,1899,32.29682159423828
1741308380.511901,1902,32.21980285644531
1741308879.244975,1905,32.32616424560547
1741309166.493356,1907,32.259429931640625
1741310336.51156,1914,32.35986328125
1741310485.813308,1915,32.4002685546875
1741310814.79349,1917,32.41072463989258
1741310969.662357,1918,32.36425018310547
1741311446.377206,1921,32.30826950073242
1741311608.137146,1922,32.34848403930664
1741311916.090295,1924,32.25042724609375
1741312509.765922,1928,32.249671936035156
1741312688.737647,1929,32.25581359863281
1741312840.716325,1930,32.31327438354492
1741312942.692944,1931,32.27946472167969
1741313192.567989,1933,32.32265853881836
1741313355.052428,1934,32.357845306396484
1741313662.951437,1936,32.35250473022461
1741314162.399645,1939,32.2603759765625
1741315727.460981,1940,32.23020553588867
1741316051.330777,1942,32.21739959716797
1741316491.622658,1945,32.24964904785156
1741317096.84517,1949,32.21221160888672
1741317184.330114,1950,32.211265563964844
1741317305.784311,1951,32.17342758178711
1741317453.264376,1952,32.32756805419922
1741317633.399531,1953,32.30506896972656
1741317926.018895,1955,32.27108383178711
1741318087.285365,1956,32.34098434448242
1741318221.403406,1957,32.23517990112305
1741318380.793693,1958,32.26898193359375
1741319268.643436,1964,32.206268310546875
1741319605.679628,1966,32.22719192504883
1741319785.563451,1967,32.066158294677734
1741319966.655954,1968,32.20939254760742
1741320115.81734,1969,32.14995574951172
1741320275.298615,1970,32.12811279296875
1741320454.847819,1971,32.2508659362793
1741320617.66177,1972,32.18388366699219
1741320881.709433,1974,32.205013275146484
1741321237.468878,1976,32.02342987060547
1741321404.646813,1977,32.25518035888672
1741321559.951212,1978,32.21284484863281
1741321937.05617,1980,32.179527282714844
1741322126.680439,1981,32.27701187133789
1741322279.097225,1982,32.157012939453125
1741322622.82486,1984,32.126502990722656
1741323820.369479,1991,32.24784851074219
1741326588.120597,1997,32.198944091796875
1741327115.865329,2000,32.16026306152344


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_max_return.csv <==
Wall time,Step,Value
1740931841.183686,1,-1.4990497827529907
1740932120.532322,4,0.5357838869094849
1740932160.209893,5,0.376863956451416
1740932643.373644,11,2.2946815490722656
1740932712.395935,12,2.3686962127685547
1740932967.124189,15,3.3502681255340576
1740933013.266057,16,3.7806618213653564
1740933161.475269,19,4.615946292877197
1740933208.081818,20,4.757479190826416
1740933271.037676,21,5.128822326660156
1740935159.168302,23,5.725146293640137
1740935198.296387,24,5.71707820892334
1740935332.846341,27,5.958801746368408
1740935410.048616,29,5.929501056671143
1740935776.796531,34,5.507252216339111
1740937589.569712,37,5.606252193450928
1740937624.696695,38,5.6611247062683105
1740937907.625286,39,5.482131481170654
1740937946.283671,40,5.471144199371338
1740937995.826639,41,5.083639621734619
1740938609.4163,48,5.412459850311279
1740938645.631735,49,5.523571491241455
1740938689.02129,50,5.426959991455078
1740938995.046174,52,5.743898868560791
1740939079.504576,53,5.9995646476745605
1740939193.766949,55,5.992175102233887
1740939398.006128,58,5.883909225463867
1740939692.139979,61,6.225953102111816
1740939774.765482,62,6.420858860015869
1740939873.115108,63,6.093151569366455
1740940064.353704,64,6.206320762634277
1740940337.798305,66,6.632061004638672
1740940527.557218,67,7.096043586730957
1740940690.94226,68,6.7318291664123535
1740940882.957513,70,7.093308925628662
1740941088.870126,71,6.743399620056152
1740941428.79245,74,6.964599132537842
1740941978.897406,78,7.045881271362305
1740942215.62881,80,7.013626575469971
1740942327.225508,81,7.20068883895874
1740942590.821049,83,7.56671142578125
1740944503.401618,84,7.575382709503174
1740944730.179982,86,7.8349761962890625
1740945171.122486,90,7.572132587432861
1740945483.785349,93,7.775087356567383
1740945841.277067,96,8.076004981994629
1740946288.065232,100,7.843714714050293
1740946483.1297,101,8.309965133666992
1740947037.804253,106,8.250786781311035
1740947126.813463,107,8.57903003692627
1740947222.598677,108,8.210789680480957
1740947694.200547,112,8.536398887634277
1740948305.043029,116,8.687448501586914
1740948717.831662,120,8.819610595703125
1740949135.39506,124,8.713974952697754
1740949430.193706,126,8.55396842956543
1740949521.095985,127,8.873018264770508
1740949953.528912,130,8.880176544189453
1740950063.62747,131,8.898241996765137
1740950162.135734,132,8.741266250610352
1740950567.483655,135,8.905640602111816
1740950835.157178,137,9.003562927246094
1740950927.876459,138,9.028462409973145
1740951612.100476,144,9.707239151000977
1740951966.103111,146,9.845589637756348
1740952062.558959,147,10.13926887512207
1740952265.614435,148,9.786971092224121
1740955348.149779,154,9.931760787963867
1740955740.607647,157,10.24278736114502
1740955977.017033,159,10.156408309936523
1740956072.307782,160,10.024749755859375
1740956180.824398,161,10.211230278015137
1740956650.265271,164,9.873638153076172
1740957013.091017,167,9.938056945800781
1740957297.224458,169,10.173040390014648
1740957578.67606,171,9.702147483825684
1740957675.293334,172,10.092497825622559
1740958033.179734,175,9.82174015045166
1740958226.088329,176,10.190396308898926
1740958333.89399,177,9.784431457519531
1740958427.800377,178,10.17954158782959
1740960451.628237,180,10.104212760925293
1740962316.589773,181,10.067726135253906
1740962674.421651,184,10.065690994262695
1740962765.985869,185,10.154303550720215
1740962863.6095,186,10.257553100585938
1740963024.617648,187,10.612709045410156
1740963371.444771,190,10.40917682647705
1740963475.226426,191,10.314291954040527
1740963582.29333,192,10.696735382080078
1740964358.338335,198,11.05177116394043
1740964452.360999,199,11.085125923156738
1740964613.180942,200,11.109025955200195
1740964715.830563,201,10.737798690795898
1740964986.512783,203,11.158510208129883
1740965080.261964,204,11.16384506225586
1740965191.411693,205,11.251747131347656
1740965458.140776,207,11.30158805847168
1740965646.217827,209,11.330015182495117
1740966028.403586,211,11.581277847290039
1740966308.926598,213,11.715413093566895
1740966470.646277,215,11.486827850341797
1740966620.563866,216,11.27152156829834
1740966710.190497,217,11.650358200073242
1740966908.588197,219,11.794856071472168
1740967003.208786,220,11.907444953918457
1740967118.109362,221,12.095176696777344
1740967243.928735,222,12.04747486114502
1740967504.038021,224,11.628796577453613
1740967595.786603,225,11.87900447845459
1740968504.031651,233,12.433228492736816
1740968860.913396,236,12.162805557250977
1740970633.566185,237,12.359883308410645
1740970715.28,238,12.222762107849121
1740970888.264587,239,12.538752555847168
1740970974.421103,240,12.398666381835938
1740971247.27116,242,12.16553783416748
1740971564.553163,244,12.54256820678711
1740971654.079931,245,12.631475448608398
1740971825.811617,246,12.382837295532227
1740972211.984491,249,12.632055282592773
1740972509.646854,252,12.924383163452148
1740972604.441546,253,13.441861152648926
1740972786.590697,254,13.356269836425781
1740973005.721115,256,12.895917892456055
1740973279.80834,258,13.173737525939941
1740973455.986041,259,13.587718963623047
1740973743.028798,261,13.398476600646973
1740974552.120769,268,13.747295379638672
1740974711.632851,269,13.922045707702637
1740974892.423093,270,13.714213371276855
1740976094.444553,274,14.060279846191406
1740976181.412603,275,14.030797004699707
1740976454.64612,277,14.222918510437012
1740976657.008719,279,14.315082550048828
1740976917.602642,281,14.619209289550781
1740977197.75083,283,14.323784828186035
1740977286.35355,284,14.34390926361084
1740977532.876886,286,14.558633804321289
1740977665.192914,287,14.438989639282227
1740978116.499807,292,14.541923522949219
1740978211.337382,293,14.7093505859375
1740978484.738685,295,14.625055313110352
1740978591.743555,296,14.988700866699219
1740978867.232498,298,14.736190795898438
1740980353.770502,304,15.173670768737793
1740980544.661329,306,15.167357444763184
1740980637.600574,307,15.212559700012207
1740980797.646818,308,15.350847244262695
1740981029.643939,310,15.58984375
1740981669.668192,314,15.344677925109863
1740981767.652664,315,15.168560981750488
1740982300.406954,316,15.362161636352539
1740982391.283767,317,15.478407859802246
1740982846.290183,320,15.976552963256836
1740983190.656702,323,15.726996421813965
1740983831.755826,327,15.791274070739746
1740984017.630412,328,15.934000968933105
1740984140.757879,329,16.091995239257812
1740984615.525874,334,16.144454956054688
1740984709.712059,335,15.993267059326172
1740984848.239165,336,16.02742576599121
1740984942.057962,337,16.325923919677734
1740985479.184724,341,16.222745895385742
1740985650.805547,342,16.194669723510742
1740985744.354414,343,16.477100372314453
1740985833.578144,344,16.211946487426758
1740986213.23607,347,16.704660415649414
1740986403.98753,349,16.806201934814453
1740986571.963498,350,16.878934860229492
1740986739.156631,351,16.72084617614746
1740987041.365818,354,16.58202362060547
1740987374.672343,356,16.726423263549805
1740987744.622901,359,16.783315658569336
1740987850.510958,360,16.58279037475586
1740988049.993969,361,16.922021865844727
1740988223.444469,362,17.044677734375
1740988264.246301,363,17.112960815429688
1740988353.763018,364,17.20839500427246
1740988557.402124,366,17.04213523864746
1740988704.268033,367,17.095455169677734
1740991435.581949,374,16.809795379638672
1740991611.217649,375,17.1518611907959
1740992358.298947,382,17.576519012451172
1740992495.755944,383,17.503812789916992
1740992769.604703,385,17.438493728637695
1740992961.813805,386,17.367698669433594
1740993137.318342,387,17.505483627319336
1740993235.428783,388,17.29344367980957
1740993504.738435,390,17.53807258605957
1740993611.029779,391,17.602670669555664
1740993786.513073,392,17.50178337097168
1740993954.260225,393,17.7666072845459
1740994050.926461,394,17.819164276123047
1740994342.494774,396,18.031335830688477
1740994438.57424,397,17.87350845336914
1740994633.060606,398,17.633054733276367
1740994916.714266,400,17.979333877563477
1740995318.009173,403,18.184314727783203
1740995688.059728,405,18.244808197021484
1740997259.785621,408,18.504457473754883
1740997440.187069,409,18.69414520263672
1740997633.106292,410,18.674135208129883
1740997738.221622,411,18.86865234375
1740998302.021718,415,19.461017608642578
1740998576.293045,417,18.964649200439453
1740998668.881854,418,19.29934310913086
1740999011.187391,420,19.267471313476562
1740999726.391229,422,19.427766799926758
1741000106.060482,425,19.507898330688477
1741000389.887258,427,19.529415130615234
1741000572.430396,428,19.253257751464844
1741002026.273751,430,19.512357711791992
1741002197.361305,431,19.680418014526367
1741002292.79201,432,19.410430908203125
1741002422.048846,433,19.596067428588867
1741002592.353982,435,19.846942901611328
1741002705.347446,436,19.781652450561523
1741002877.075367,437,19.99688148498535
1741002968.535495,438,20.09430503845215
1741003142.339162,439,20.026952743530273
1741003328.534216,440,19.82052993774414
1741003771.227864,443,20.4158992767334
1741003864.939843,444,20.487253189086914
1741004043.361889,445,20.79754066467285
1741004176.530719,446,20.65294647216797
1741004827.117364,447,20.52678871154785
1741004923.479042,448,20.94470977783203
1741005204.853762,450,20.771690368652344
1741005370.955577,452,21.112760543823242
1741005561.429547,454,21.012880325317383
1741005704.197114,455,21.03038787841797
1741006220.931429,459,21.087400436401367
1741006390.080925,460,21.080516815185547
1741006636.404078,462,21.23508644104004
1741006730.86946,463,21.29667854309082
1741006928.077286,465,21.613059997558594
1741007332.781411,468,21.30301284790039
1741007424.043964,469,21.697898864746094
1741007697.053553,471,21.896453857421875
1741007869.064788,472,22.023197174072266
1741009909.791396,474,21.917482376098633
1741009997.446437,475,22.222280502319336
1741010103.570164,476,22.311161041259766
1741010482.340669,478,22.03717803955078
1741010655.164256,479,22.262067794799805
1741010900.471158,481,22.518735885620117
1741011006.319845,482,22.621112823486328
1741011205.349785,483,22.596311569213867
1741011359.561827,484,22.247154235839844
1741011458.422738,485,22.664152145385742
1741012191.368726,491,22.44723129272461
1741012341.397678,492,22.741130828857422
1741012565.658753,495,22.924177169799805
1741012719.802368,496,22.99609375
1741012976.059999,498,23.266380310058594
1741013017.407,499,23.34528923034668
1741013059.25755,500,23.227937698364258
1741013302.619866,503,23.35047721862793
1741013449.111854,504,23.306455612182617
1741013547.781669,505,23.482053756713867
1741013779.111015,507,23.30939483642578
1741013836.816922,508,22.893123626708984
1741014013.491624,509,23.223487854003906
1741016065.395191,511,23.573354721069336
1741016157.132076,512,23.432025909423828
1741016279.66368,513,23.461196899414062
1741016504.743999,515,23.652576446533203
1741017061.540801,520,23.756074905395508
1741017327.677893,524,23.696548461914062
1741017680.500248,528,23.777189254760742
1741017761.034722,530,23.847558975219727
1741078526.752689,531,23.93625831604004
1741078683.836411,532,24.358394622802734
1741078765.549821,533,24.142715454101562
1741078832.278783,534,24.17151641845703
1741079167.205968,536,24.284780502319336
1741079251.336883,537,23.99156379699707
1741079424.05341,538,24.4549617767334
1741079509.877045,539,24.158954620361328
1741079593.329605,540,24.149261474609375
1741079687.51385,541,24.601945877075195
1741080104.328593,544,24.49723243713379
1741080478.594366,547,24.654958724975586
1741080736.165535,549,24.870908737182617
1741080866.969856,550,24.674951553344727
1741080953.132166,552,24.57943344116211
1741081116.926244,553,24.483753204345703
1741081907.583451,558,24.625051498413086
1741083168.126279,561,25.02451515197754
1741083685.712425,564,25.055788040161133
1741083998.835721,567,25.24888038635254
1741084230.021939,569,24.992815017700195
1741084327.429856,570,25.0564022064209
1741084721.060795,573,25.391401290893555
1741084896.64569,574,25.25002670288086
1741085237.502284,576,25.13628387451172
1741085323.224845,577,25.138187408447266
1741085495.118366,578,25.43166732788086
1741085814.193139,581,25.043123245239258
1741086356.680724,585,25.785104751586914
1741086451.736993,586,25.58714485168457
1741087232.392757,590,25.456941604614258
1741087300.016714,591,25.252716064453125
1741087475.21953,592,25.528766632080078
1741087557.62167,593,25.569347381591797
1741087843.719332,595,25.555339813232422
1741087917.386274,596,25.64019203186035
1741088098.458868,597,25.428945541381836
1741088285.685487,598,25.471588134765625
1741088727.902301,601,25.54657745361328
1741088970.603426,603,25.73794174194336
1741089321.275054,606,26.04376792907715
1741089848.75744,608,25.957500457763672
1741089941.797993,609,26.078067779541016
1741090473.620374,612,26.002206802368164
1741090563.630887,613,25.774843215942383
1741090847.443387,615,25.65894889831543
1741091198.270617,617,25.838958740234375
1741091342.901672,619,26.212871551513672
1741091648.526022,622,26.078590393066406
1741091779.558769,623,26.030427932739258
1741091973.416298,625,26.413803100585938
1741092404.598284,628,26.134334564208984
1741092443.782625,629,25.949472427368164
1741093086.136279,633,26.221675872802734
1741093234.692709,635,26.42125129699707
1741093414.351159,636,26.52557945251465
1741093564.367426,637,26.23504066467285
1741093648.890136,638,26.441484451293945
1741093789.732994,639,26.523040771484375
1741094267.402595,643,26.27440071105957
1741094443.825746,644,26.74967384338379
1741094621.265681,645,26.468149185180664
1741094808.918984,646,26.7600040435791
1741094868.420646,647,26.790794372558594
1741095145.029479,650,26.787397384643555
1741095492.106984,652,26.874828338623047
1741095535.519725,653,26.799856185913086
1741095633.323228,654,27.094074249267578
1741095798.112948,655,26.988943099975586
1741096611.039042,663,27.05402374267578
1741097043.585943,666,27.042030334472656
1741097137.254355,667,27.300262451171875
1741097764.281134,672,27.562360763549805
1741097797.411015,673,27.215539932250977
1741097932.965943,674,27.382831573486328
1741098066.879989,675,27.244245529174805
1741098246.208002,677,27.14105987548828
1741098521.219017,679,27.134410858154297
1741098875.230982,681,27.34971809387207
1741099712.43177,687,27.812429428100586
1741099800.01879,688,27.50508689880371
1741099978.441399,689,27.658193588256836
1741100083.405872,690,27.76760482788086
1741100352.233736,692,27.561634063720703
1741100522.446771,693,27.88221549987793
1741100861.204304,695,27.709592819213867
1741100956.608797,696,27.697166442871094
1741101480.348196,700,28.00136375427246
1741101623.757435,701,27.973037719726562
1741103664.706799,707,27.92864990234375
1741103747.295314,708,28.102779388427734
1741103787.387072,709,28.076759338378906
1741104130.813823,712,27.965837478637695
1741104220.771835,713,27.749284744262695
1741104351.211685,714,27.951475143432617
1741104553.660439,717,27.956981658935547
1741104642.94231,718,28.10968017578125
1741104808.716655,719,28.227916717529297
1741104980.498406,720,28.335590362548828
1741105043.95486,721,28.052692413330078
1741105209.608861,722,28.29826545715332
1741105291.611599,723,28.070016860961914
1741105623.091767,725,28.310287475585938
1741105798.414184,726,27.970823287963867
1741105984.538718,728,27.92753791809082
1741106398.999368,732,28.044031143188477
1741106656.626398,734,28.488157272338867
1741106740.4441,735,28.323936462402344
1741106917.392537,736,28.178592681884766
1741107090.5481,737,28.400646209716797
1741108381.778873,742,28.624670028686523
1741108639.685195,744,28.47499656677246
1741108862.301856,746,28.384552001953125
1741108895.802001,747,28.806373596191406
1741109214.07682,751,28.486000061035156
1741109386.521057,753,28.535972595214844
1741109817.94843,756,29.000019073486328
1741109902.600174,757,28.889623641967773
1741110300.148504,760,28.711135864257812
1741110734.955709,763,28.818632125854492
1741110975.260008,765,28.643247604370117
1741111081.010884,766,28.49684715270996
1741111164.641332,767,28.847251892089844
1741111419.012494,769,29.013885498046875
1741111489.481964,770,28.974538803100586
1741111588.650743,771,29.144254684448242
1741111757.217105,772,28.986454010009766
1741111841.87353,773,29.02058219909668
1741112396.962561,777,29.11428451538086
1741112823.671985,780,29.21892738342285
1741112893.518374,781,29.0948429107666
1741113121.87639,783,29.545339584350586
1741113309.306479,784,29.155344009399414
1741113576.864985,786,29.019062042236328
1741113751.479594,788,29.210105895996094
1741114066.242764,791,29.18185806274414
1741114132.676472,792,29.293987274169922
1741114496.65419,796,29.164487838745117
1741114665.748025,797,29.10517120361328
1741114712.193761,798,29.056621551513672
1741114853.033255,799,29.239465713500977
1741115607.499175,805,29.134700775146484
1741115876.048991,807,29.262575149536133
1741116400.060062,811,29.58949851989746
1741116487.814657,812,29.27286720275879
1741116665.144802,813,29.314193725585938
1741116938.587261,815,29.18730354309082
1741117141.355632,817,29.319549560546875
1741117330.871656,818,29.448150634765625
1741119160.814191,819,29.34381866455078
1741119332.676879,820,29.54683494567871
1741119714.319217,823,29.395795822143555
1741119959.945448,825,29.15157699584961
1741120027.280669,826,29.533510208129883
1741120330.451894,828,29.36756706237793
1741120457.507207,830,29.34125328063965
1741120658.191253,831,29.071361541748047
1741120755.358068,832,29.380840301513672
1741121093.39917,835,29.20400047302246
1741121251.218413,836,29.393299102783203
1741121294.813637,837,29.345760345458984
1741121866.853515,841,29.43012046813965
1741122304.094679,844,29.417850494384766
1741122833.876102,849,29.473642349243164
1741123135.394977,851,29.68448257446289
1741123590.469028,854,29.510173797607422
1741123687.210967,855,29.31303596496582
1741124099.832549,858,29.53632354736328
1741124340.096948,860,29.741535186767578
1741124531.389483,861,29.611438751220703
1741126080.166606,873,30.114215850830078
1741127521.625188,874,29.770587921142578
1741127690.119477,875,29.855119705200195
1741127883.4662,877,29.652706146240234
1741128031.465406,878,29.740001678466797
1741128211.850802,880,29.88712501525879
1741128257.736763,881,29.628555297851562
1741128492.195678,883,29.663463592529297
1741128582.77946,884,29.344600677490234
1741128682.814377,885,29.720064163208008
1741129119.724185,888,29.558002471923828
1741129622.490942,891,29.522476196289062
1741129874.028891,893,29.653806686401367
1741129912.311384,894,29.691232681274414
1741129947.771115,895,29.486148834228516
1741130088.648957,896,29.296398162841797
1741131042.866653,898,29.184398651123047
1741131201.392073,899,29.551305770874023
1741131317.678859,900,29.39791488647461
1741131581.855291,902,29.448820114135742
1741132148.185546,906,29.494400024414062
1741132309.051685,907,29.442285537719727
1741132561.191634,909,29.389738082885742
1741132816.564136,911,29.830535888671875
1741133258.551579,914,29.681303024291992
1741133786.884929,918,29.783010482788086
1741133881.302819,919,29.636890411376953
1741134072.382961,920,29.32725715637207
1741134138.866434,921,29.82912254333496
1741134324.75074,922,29.64218521118164
1741134417.715086,923,29.666122436523438
1741135060.052625,927,29.583805084228516
1741135348.638997,929,29.732542037963867
1741135547.711414,930,29.705347061157227
1741135878.565467,932,29.87897300720215
1741135974.144511,933,29.884765625
1741136443.33863,936,29.769908905029297
1741137601.694864,944,30.156471252441406
1741137695.13857,945,30.216402053833008
1741137806.339135,946,30.261310577392578
1741138179.875733,948,30.217063903808594
1741138468.951925,950,30.082548141479492
1741138615.749265,951,30.119138717651367
1741138804.774132,953,29.913063049316406
1741138957.930221,954,29.96436309814453
1741139153.739828,955,30.08578872680664
1741139301.208384,956,30.17472267150879
1741139627.043993,960,30.294103622436523
1741139734.809349,961,30.241222381591797
1741139936.01263,962,30.01636505126953
1741140513.022902,966,30.096696853637695
1741140999.632808,969,30.151987075805664
1741141167.649293,970,30.02448272705078
1741141476.073626,972,30.200864791870117
1741141829.361472,974,30.305606842041016
1741142441.365298,977,30.39049530029297
1741142496.852268,978,30.5819149017334
1741142740.246306,980,30.291324615478516
1741142904.017129,981,30.50837516784668
1741143164.884249,983,30.577213287353516
1741143198.814874,984,30.60342025756836
1741143650.174336,987,30.87299156188965
1741143789.797799,988,30.71063995361328
1741143975.852902,989,30.704387664794922
1741144124.765693,990,30.753019332885742
1741144334.730873,992,30.883859634399414
1741144534.162091,993,30.798145294189453
1741144736.656815,994,30.738723754882812
1741144922.461743,995,30.657730102539062
1741145134.551191,996,30.76760482788086
1741145496.832483,999,30.817386627197266
1741146111.017605,1003,30.767114639282227
1741146221.224465,1004,30.847978591918945
1741146614.228,1006,31.094268798828125
1741147300.49946,1010,30.80192756652832
1741147485.226058,1011,30.992618560791016
1741147684.528864,1012,30.959918975830078
1741149438.408867,1017,30.984291076660156
1741150241.034833,1023,31.02782440185547
1741150346.640892,1024,31.08379364013672
1741150725.967487,1026,30.897939682006836
1741150767.209257,1027,31.288162231445312
1741150972.009053,1028,31.11000633239746
1741151701.641785,1032,30.97613525390625
1741151881.803976,1033,31.185874938964844
1741152243.08428,1036,31.06460952758789
1741152748.468005,1039,31.126079559326172
1741155049.608402,1043,31.161632537841797
1741155506.858598,1046,31.22669219970703
1741155701.078465,1047,31.30910301208496
1741155801.492387,1048,31.0334415435791
1741155984.419559,1049,31.107086181640625
1741156177.178086,1050,31.204633712768555
1741156384.267231,1051,30.9141902923584
1741156649.258015,1053,31.140975952148438
1741156839.005411,1055,31.021499633789062
1741156982.337161,1056,31.129098892211914
1741157542.458204,1059,31.402706146240234
1741157576.382085,1060,31.242965698242188
1741157708.043559,1061,31.1208438873291
1741158029.006897,1063,31.313968658447266
1741158235.515368,1064,31.018444061279297
1741158721.174234,1067,31.2713680267334
1741158812.297461,1068,31.245712280273438
1741158987.91971,1069,31.31709861755371
1741159191.513182,1070,31.40970802307129
1741159561.743841,1072,31.244564056396484
1741159747.491276,1073,31.081645965576172
1741159836.815247,1074,31.302446365356445
1741159978.272011,1075,31.48419952392578
1741160159.330683,1076,31.314207077026367
1741161587.696371,1078,31.340415954589844
1741161783.514182,1079,31.31687355041504
1741162090.565685,1081,31.294870376586914
1741163032.039366,1087,31.17733383178711
1741163425.908569,1089,31.46523094177246
1741174775.659778,1091,31.146299362182617
1741174857.742751,1092,31.253158569335938
1741175072.882868,1094,31.29033088684082
1741175407.143811,1096,31.362680435180664
1741175562.513471,1097,31.230085372924805
1741175722.699915,1098,31.455812454223633
1741175843.433556,1099,31.176593780517578
1741175929.637633,1100,31.288883209228516
1741176124.943874,1101,31.47125816345215
1741176470.607385,1103,31.201913833618164
1741176633.976191,1105,31.37946891784668
1741177700.88171,1106,31.39267921447754
1741178030.369078,1109,31.59221839904785
1741178272.21857,1111,31.176864624023438
1741178442.610644,1112,31.104015350341797
1741178586.823774,1113,30.962242126464844
1741178843.019721,1115,31.290855407714844
1741179118.905128,1117,31.406818389892578
1741179245.711743,1118,31.131017684936523
1741179373.747446,1119,31.656023025512695
1741179499.427597,1120,31.337358474731445
1741179544.64426,1121,31.47899055480957
1741179625.605439,1122,31.452486038208008
1741179973.366927,1124,31.407136917114258
1741180142.272978,1125,31.44211196899414
1741180506.648151,1128,31.441776275634766
1741180597.579501,1129,31.423742294311523
1741181126.127065,1133,31.675762176513672
1741181292.76811,1134,31.497032165527344
1741181646.215966,1136,31.642967224121094
1741181780.909099,1138,31.528987884521484
1741181857.90192,1139,31.458635330200195
1741182035.677143,1140,31.696767807006836
1741182220.359636,1141,31.34958267211914
1741182304.210758,1142,31.806074142456055
1741182390.589493,1143,31.625913619995117
1741183508.144518,1150,31.744308471679688
1741183602.048987,1151,31.549467086791992
1741183865.542041,1153,31.659658432006836
1741183996.194747,1154,31.686206817626953
1741184333.583598,1158,31.75572395324707
1741184577.352273,1160,31.800912857055664
1741184622.915483,1161,31.740352630615234
1741184832.922886,1163,31.791627883911133
1741185146.815529,1165,31.725679397583008
1741185778.645278,1170,31.716136932373047
1741185959.681889,1171,31.807485580444336
1741186289.893573,1173,31.728723526000977
1741186468.406917,1174,31.8525447845459
1741186638.027916,1175,31.673799514770508
1741186941.565714,1177,31.699317932128906
1741187024.517261,1178,31.836545944213867
1741187557.960257,1181,31.819347381591797
1741187648.389913,1182,31.89466094970703
1741187886.189911,1184,31.84267807006836
1741188159.239546,1186,31.768735885620117
1741188336.014789,1187,31.868749618530273
1741188513.42634,1188,31.770769119262695
1741188675.678154,1189,31.483875274658203
1741188712.218952,1190,31.775665283203125
1741188890.348493,1191,31.950902938842773
1741189309.076445,1194,31.57025146484375
1741189898.829523,1199,31.718578338623047
1741190040.502132,1200,31.37332534790039
1741190297.996084,1202,31.705341339111328
1741190424.673157,1203,31.34893035888672
1741190578.436064,1204,31.768325805664062
1741193387.28021,1211,31.694597244262695
1741193562.288092,1212,31.647706985473633
1741193709.878678,1213,31.82042694091797
1741193876.373865,1214,31.874544143676758
1741194210.938275,1216,31.808387756347656
1741194509.983703,1218,31.956912994384766
1741194856.416228,1221,31.78910255432129
1741195648.200949,1227,31.97547721862793
1741195740.088118,1228,31.868698120117188
1741195831.072584,1229,31.961711883544922
1741196147.232109,1231,31.786348342895508
1741196236.118751,1232,31.941442489624023
1741196322.847115,1233,31.899349212646484
1741196499.609809,1234,31.970365524291992
1741196689.026524,1235,31.875577926635742
1741197097.4267,1238,31.799985885620117
1741197275.793082,1239,31.926790237426758
1741197457.492407,1240,31.933265686035156
1741197642.891979,1241,31.842655181884766
1741198059.363797,1244,31.971160888671875
1741198224.840199,1245,31.887283325195312
1741198405.624525,1246,31.861000061035156
1741198559.403403,1247,32.07543182373047
1741198618.374451,1248,31.920269012451172
1741199562.19403,1256,31.834035873413086
1741199889.464134,1258,31.977108001708984
1741200069.773717,1259,32.07614517211914
1741200377.066385,1261,32.06620788574219
1741200798.406532,1264,31.90144920349121
1741200968.652736,1265,31.983301162719727
1741201643.703252,1270,32.022499084472656
1741202299.148053,1275,31.98741912841797
1741202922.412474,1279,32.05027389526367
1741203206.154442,1281,31.95514678955078
1741203447.771112,1283,32.0744514465332
1741203536.405529,1284,32.046302795410156
1741203908.935489,1286,32.003150939941406
1741204649.546457,1292,31.998815536499023
1741204953.904924,1294,32.202919006347656
1741205606.438222,1298,32.146270751953125
1741206148.347339,1302,32.04318618774414
1741206268.876891,1303,32.013023376464844
1741206384.375769,1304,32.0798225402832
1741207348.639259,1311,32.1391716003418
1741207428.277801,1312,32.11834716796875
1741207570.829666,1313,32.05672073364258
1741207674.576995,1314,31.91916275024414
1741207842.27214,1315,32.2514533996582
1741209290.754044,1326,31.951473236083984
1741209464.797179,1327,32.14986801147461
1741209555.076391,1328,32.25332260131836
1741209891.248754,1331,32.12876510620117
1741210363.836424,1334,32.15664291381836
1741210861.768096,1337,32.15230178833008
1741211633.410099,1344,32.20223617553711
1741211771.404072,1345,32.08259963989258
1741211952.0513,1346,32.15049743652344
1741212128.001288,1347,32.151187896728516
1741212289.742646,1348,32.17348861694336
1741212493.602376,1351,32.062110900878906
1741212824.098051,1353,32.16103744506836
1741213040.993528,1355,32.24031448364258
1741213084.078048,1356,32.13735580444336
1741213579.806544,1359,32.192745208740234
1741213667.552092,1360,32.19015121459961
1741213852.732171,1361,32.1444091796875
1741214061.671444,1363,32.0613899230957
1741214758.556723,1367,32.262237548828125
1741216085.91914,1372,32.107696533203125
1741216239.829522,1373,32.12983703613281
1741217131.446039,1379,32.079402923583984
1741217329.17521,1380,32.17534255981445
1741217507.644526,1381,32.136348724365234
1741217912.52975,1384,32.27689743041992
1741218795.571694,1389,32.116146087646484
1741219093.734299,1391,32.18598937988281
1741220598.227562,1392,32.25068664550781
1741220745.210754,1393,32.22591018676758
1741220989.651343,1395,32.15037536621094
1741221672.377879,1401,32.0982551574707
1741222809.670605,1408,32.134010314941406
1741223109.766297,1410,32.296531677246094
1741223629.985908,1414,32.27864456176758
1741224330.450072,1418,32.30391311645508
1741224672.367845,1420,32.42045974731445
1741224853.651158,1421,32.33955764770508
1741225413.568525,1425,32.32917785644531
1741225598.669948,1426,32.27571105957031
1741225749.450265,1427,32.35625457763672
1741226033.300277,1429,32.322784423828125
1741226196.213791,1430,32.305908203125
1741226366.5559,1431,32.4100456237793
1741226514.062365,1432,32.42293930053711
1741226667.175939,1433,32.49119567871094
1741226838.910238,1434,32.293697357177734
1741227266.944044,1437,32.255985260009766
1741227589.509131,1439,32.36766815185547
1741227742.259962,1440,32.5223503112793
1741227987.930548,1442,32.290626525878906
1741228076.976032,1443,32.38783645629883
1741228253.319603,1444,32.23688507080078
1741228435.136889,1445,32.44554138183594
1741228602.521438,1446,32.30567932128906
1741228745.321661,1447,32.42005157470703
1741228840.143106,1448,32.349056243896484
1741230151.568537,1451,32.36574935913086
1741230327.212312,1452,32.45912551879883
1741230743.789137,1455,32.45389938354492
1741231523.614696,1460,32.56829833984375
1741231702.028006,1461,32.397098541259766
1741232034.076633,1463,32.33694076538086
1741232196.453374,1464,32.34706497192383
1741232342.447354,1465,32.3742561340332
1741232437.709988,1466,32.381805419921875
1741232870.89295,1469,32.37174987792969
1741233026.620979,1470,32.440311431884766
1741235335.96716,1474,32.459434509277344
1741235491.993668,1475,32.34255599975586
1741235679.722748,1476,32.484737396240234
1741235822.015381,1477,32.4890022277832
1741236304.868195,1480,32.382450103759766
1741236407.707881,1481,32.57135009765625
1741236550.606803,1482,32.26228332519531
1741236735.641086,1483,32.42148208618164
1741236912.309178,1484,32.44902801513672
1741237194.466904,1486,32.615413665771484
1741237354.200245,1487,32.39109802246094
1741238180.715084,1492,32.53264617919922
1741238593.897153,1495,32.382591247558594
1741238934.824095,1497,32.468177795410156
1741239020.333109,1498,32.381858825683594
1741239570.16299,1502,32.55707550048828
1741239654.261435,1503,32.43486404418945
1741239812.02529,1504,32.3974609375
1741240124.587731,1506,32.6369514465332
1741241622.235727,1516,32.53921890258789
1741242174.317661,1519,32.539764404296875
1741242678.416549,1522,32.48972702026367
1741243271.143556,1526,32.60544967651367
1741243425.719949,1527,32.61959457397461
1741244098.78588,1531,32.74445724487305
1741244261.03226,1532,32.63435745239258
1741244406.746531,1533,32.68992614746094
1741244554.055962,1534,32.706268310546875
1741245173.501329,1538,32.61035919189453
1741245562.100914,1540,32.689414978027344
1741246120.299467,1544,32.614646911621094
1741246217.22414,1545,32.641571044921875
1741246387.730894,1546,32.4954948425293
1741246737.74905,1548,32.64802169799805
1741247382.254955,1552,32.6043586730957
1741247539.432388,1553,32.53491973876953
1741247853.849918,1555,32.573875427246094
1741248014.489348,1556,32.5748291015625
1741248145.364275,1557,32.60881805419922
1741248233.692371,1558,32.32332992553711
1741248753.400865,1561,32.543487548828125
1741248933.485226,1563,32.435630798339844
1741249102.259403,1564,32.5821647644043
1741249255.093314,1565,32.60285568237305
1741249432.897377,1566,32.54074478149414
1741249520.735566,1567,32.53074264526367
1741250101.446484,1571,32.45479965209961
1741250250.377276,1572,32.59138107299805
1741250579.081973,1574,32.54118728637695
1741251072.289012,1578,32.669986724853516
1741251675.595526,1582,32.53773498535156
1741252997.989156,1588,32.680904388427734
1741253133.515732,1589,32.4842643737793
1741253282.830589,1590,32.60031509399414
1741253541.577379,1592,32.624046325683594
1741253707.645533,1593,32.64411163330078
1741253791.459149,1594,32.613712310791016
1741254125.991466,1596,32.5146598815918
1741255030.378206,1603,32.58045959472656
1741255192.526578,1604,32.824031829833984
1741255507.943509,1606,32.678794860839844
1741255675.035844,1607,32.720726013183594
1741255832.409687,1608,32.702938079833984
1741256531.88786,1613,32.62803649902344
1741256800.277218,1615,32.690399169921875
1741257134.489242,1617,32.69804763793945
1741257462.990508,1619,32.72549819946289
1741257617.242926,1620,32.73478317260742
1741258343.277765,1624,32.61408615112305
1741258641.822412,1626,32.78233337402344
1741258941.729069,1628,32.77016067504883
1741259021.61103,1629,32.68042755126953
1741259158.317155,1630,32.86414337158203
1741259322.138643,1631,32.937320709228516
1741259627.490006,1633,32.761436462402344
1741259795.700414,1634,32.72336959838867
1741260039.111735,1636,32.711055755615234
1741260447.821053,1639,32.750885009765625
1741260594.017558,1640,32.83285903930664
1741264701.145702,1645,32.89165496826172
1741264957.200426,1647,32.68244171142578
1741265124.420552,1648,32.88652420043945
1741265285.82262,1649,32.80561065673828
1741265793.14323,1652,32.895179748535156
1741266169.212288,1655,32.86984634399414
1741266602.769199,1658,32.884620666503906
1741266768.861274,1659,32.959869384765625
1741267308.371489,1662,32.80746078491211
1741267399.263706,1663,32.78940200805664
1741267548.845912,1664,32.819637298583984
1741267860.946465,1666,32.87630844116211
1741268123.844158,1668,32.802982330322266
1741268224.810467,1669,32.918212890625
1741268383.221551,1670,32.861202239990234
1741268580.430046,1671,32.80107498168945
1741269011.193171,1674,32.76710891723633
1741269175.75375,1675,32.75748062133789
1741269350.723406,1676,32.75807571411133
1741269441.915777,1677,32.998512268066406
1741269613.513877,1678,32.791015625
1741269702.52627,1679,32.724037170410156
1741270227.356848,1682,32.851478576660156
1741270372.597794,1683,32.81407928466797
1741270718.75568,1686,32.86650466918945
1741270871.206949,1687,32.938232421875
1741271040.004563,1688,32.86043167114258
1741271215.087266,1689,32.87753677368164
1741271369.093461,1690,32.89212417602539
1741271471.632591,1691,32.74835968017578
1741271812.213798,1693,32.804595947265625
1741272483.890937,1698,32.848426818847656
1741272644.750379,1699,32.927730560302734
1741272828.539575,1700,32.9970588684082
1741273027.265032,1701,33.020965576171875
1741273711.374318,1705,32.8999137878418
1741273954.507031,1707,32.914794921875
1741274611.896622,1711,32.917633056640625
1741274784.995638,1712,32.90528106689453
1741274880.447883,1713,32.82992935180664
1741274972.556543,1714,32.8499755859375
1741275774.600944,1719,32.87404251098633
1741276344.91067,1723,32.897525787353516
1741277204.595461,1729,32.77739334106445
1741277640.304814,1732,32.81764602661133
1741277986.888634,1734,32.829566955566406
1741278157.545369,1735,33.00899887084961
1741278258.60817,1736,32.65431594848633
1741278353.953855,1737,32.86090087890625
1741278538.408338,1738,32.97005844116211
1741278708.301471,1739,32.814918518066406
1741278865.530932,1740,32.735015869140625
1741279147.475975,1742,32.882080078125
1741279323.518994,1743,32.672630310058594
1741279802.295955,1746,32.7371826171875
1741281155.508325,1754,32.75459289550781
1741281242.663003,1755,32.89051055908203
1741281569.712808,1757,32.888240814208984
1741281734.132962,1758,32.99216842651367
1741282085.872472,1760,32.82335662841797
1741282746.633788,1764,32.88322448730469
1741282900.443544,1765,32.902835845947266
1741283066.93712,1766,32.84620666503906
1741283487.147406,1769,32.80719757080078
1741283653.93737,1770,32.79839324951172
1741284163.414062,1773,32.879146575927734
1741284324.217289,1774,32.724483489990234
1741284491.954267,1775,32.79267883300781
1741284619.226305,1776,32.974449157714844
1741284875.047483,1778,32.94001007080078
1741285037.892403,1779,32.826995849609375
1741285686.679599,1783,32.97109603881836
1741286010.6836,1785,32.876041412353516
1741286169.857127,1786,32.9478874206543
1741288340.114731,1789,32.98127365112305
1741288518.792345,1790,32.87076187133789
1741288766.5306,1792,32.75654220581055
1741288884.279188,1793,32.70966339111328
1741290564.853907,1797,32.90666961669922
1741290835.770685,1799,33.03618621826172
1741291444.850687,1803,33.203800201416016
1741291537.436425,1804,32.95329284667969
1741291680.930112,1805,32.903526306152344
1741291999.654848,1807,32.87992477416992
1741292161.728311,1808,32.76609802246094
1741292775.098638,1812,32.881736755371094
1741294352.732225,1815,32.774837493896484
1741294516.597857,1816,33.12540817260742
1741294828.450653,1818,32.820953369140625
1741294962.803643,1819,32.90802764892578
1741295250.738303,1821,33.067405700683594
1741295338.551489,1822,33.03055191040039
1741295674.51789,1823,32.96833801269531
1741295981.599856,1825,32.92100143432617
1741296079.481116,1826,32.913063049316406
1741296238.389272,1827,32.88737106323242
1741297456.560251,1835,32.89561462402344
1741297641.369925,1836,32.85629653930664
1741297804.997099,1837,32.99134063720703
1741297896.568769,1838,32.992183685302734
1741298058.673652,1839,32.95344924926758
1741298216.80692,1840,32.97801971435547
1741298464.987417,1842,33.02171325683594
1741298919.332864,1845,33.04533386230469
1741299546.166346,1849,33.074188232421875
1741300222.580245,1853,32.99867630004883
1741300395.762681,1854,32.919677734375
1741300556.241347,1855,33.05610656738281
1741300724.492199,1856,32.97703170776367
1741301490.456988,1861,33.07350540161133
1741301643.284779,1862,33.08259963989258
1741301794.640614,1863,32.90699005126953
1741301952.669488,1864,32.819786071777344
1741302106.42461,1865,32.999855041503906
1741302284.174383,1866,32.88914489746094
1741302591.287406,1868,32.812034606933594
1741302676.91892,1869,32.93748092651367
1741303027.379164,1872,32.85087966918945
1741303181.184151,1873,33.060909271240234
1741303436.112034,1875,33.034088134765625
1741303735.08074,1877,32.95241928100586
1741303914.47123,1879,32.94026184082031
1741304073.289689,1880,32.85929489135742
1741304691.971969,1884,32.9959602355957
1741306369.201043,1888,32.8925895690918
1741306666.059955,1890,32.918758392333984
1741306763.009906,1891,32.947364807128906
1741307393.63549,1895,33.17049026489258
1741307707.731842,1897,32.879276275634766
1741307844.881333,1898,32.91568374633789
1741307938.07298,1899,32.99153137207031
1741308380.513256,1902,33.067840576171875
1741308879.246306,1905,32.87325668334961
1741309166.494671,1907,32.83021926879883
1741310336.5129,1914,32.9772834777832
1741310485.814652,1915,32.94071960449219
1741310814.794879,1917,32.89397430419922
1741310969.663723,1918,32.8956184387207
1741311446.378563,1921,32.89118957519531
1741311608.138512,1922,32.861656188964844
1741311916.091677,1924,32.99104309082031
1741312509.767259,1928,33.00588607788086
1741312688.738966,1929,32.86504364013672
1741312840.717699,1930,32.73521041870117
1741312942.694295,1931,32.701637268066406
1741313192.569335,1933,33.007232666015625
1741313355.05379,1934,32.93915557861328
1741313662.952818,1936,32.82447814941406
1741314162.400964,1939,32.830528259277344
1741315727.462312,1940,32.90866470336914
1741316051.332139,1942,32.73580551147461
1741316491.624018,1945,32.78279495239258
1741317096.84652,1949,32.755767822265625
1741317184.331438,1950,32.65940856933594
1741317305.785659,1951,32.78152847290039
1741317453.265757,1952,32.91897964477539
1741317633.400843,1953,32.956581115722656
1741317926.02025,1955,32.837646484375
1741318087.286724,1956,32.913387298583984
1741318221.40476,1957,32.71702194213867
1741318380.795037,1958,32.8059196472168
1741319268.644822,1964,32.80270767211914
1741319605.680952,1966,32.993438720703125
1741319785.564862,1967,32.643211364746094
1741319966.657316,1968,32.77002716064453
1741320115.818706,1969,32.79507827758789
1741320275.299975,1970,32.82107925415039
1741320454.849169,1971,32.8658332824707
1741320617.663133,1972,32.76805877685547
1741320881.710801,1974,32.804630279541016
1741321237.470217,1976,32.64601135253906
1741321404.648157,1977,32.779441833496094
1741321559.952575,1978,32.909576416015625
1741321937.057498,1980,32.8756103515625
1741322126.681799,1981,32.74140930175781
1741322279.098584,1982,32.84498596191406
1741322622.826187,1984,32.74619674682617
1741323820.370876,1991,32.79896926879883
1741326588.121958,1997,32.67451477050781
1741327115.866696,2000,32.82737731933594


==> tikz/results_base/GNN_Plot_data-HAWK_2025_02_17-run03-relexi_run_014/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_min_return.csv <==
Wall time,Step,Value
1740931841.109521,1,-2.6161444187164307
1740932120.531547,4,-2.2265141010284424
1740932160.209169,5,-2.0673115253448486
1740932643.372921,11,-0.4526561498641968
1740932712.395265,12,-0.05703076720237732
1740932967.123522,15,0.8626952767372131
1740933013.265341,16,0.7778071761131287
1740933161.474546,19,2.4264512062072754
1740933208.081125,20,3.1874802112579346
1740933271.036977,21,3.5199027061462402
1740935159.167617,23,3.947640895843506
1740935198.295708,24,4.149324417114258
1740935332.845673,27,4.339993953704834
1740935410.047956,29,4.169188976287842
1740935776.795855,34,3.6254055500030518
1740937589.569049,37,3.118882179260254
1740937624.69602,38,3.5980186462402344
1740937907.624632,39,3.2987923622131348
1740937946.282953,40,3.0376670360565186
1740937995.82596,41,2.8502144813537598
1740938609.415588,48,3.3552184104919434
1740938645.631074,49,3.524815320968628
1740938689.020607,50,3.4277303218841553
1740938995.045477,52,3.840881586074829
1740939079.5039,53,3.3004181385040283
1740939193.76627,55,4.089488506317139
1740939398.005447,58,4.2862162590026855
1740939692.139283,61,4.56072998046875
1740939774.764792,62,4.182783603668213
1740939873.114437,63,4.807507038116455
1740940064.353,64,5.017872333526611
1740940337.797642,66,5.353725910186768
1740940527.556544,67,5.246759414672852
1740940690.941581,68,5.372058868408203
1740940882.956806,70,5.002864360809326
1740941088.86937,71,5.209562301635742
1740941428.791783,74,5.094226360321045
1740941978.89673,78,5.331873893737793
1740942215.62813,80,5.486610412597656
1740942327.22482,81,5.563660621643066
1740942590.820366,83,5.610881328582764
1740944503.400963,84,6.04013204574585
1740944730.179307,86,6.010237693786621
1740945171.121794,90,6.109294891357422
1740945483.784684,93,5.856532573699951
1740945841.276395,96,6.4734601974487305
1740946288.064552,100,6.545768737792969
1740946483.129021,101,6.528567314147949
1740947037.803594,106,6.540630340576172
1740947126.812798,107,6.594292163848877
1740947222.598022,108,6.4617791175842285
1740947694.199862,112,6.9391608238220215
1740948305.042361,116,7.213883876800537
1740948717.83098,120,6.663059234619141
1740949135.39439,124,7.1770219802856445
1740949430.193039,126,7.083255767822266
1740949521.095312,127,6.975831985473633
1740949953.528218,130,7.336761474609375
1740950063.62679,131,7.623955249786377
1740950162.135033,132,7.378549575805664
1740950567.48298,135,7.4571733474731445
1740950835.156503,137,7.5189008712768555
1740950927.875783,138,7.322226524353027
1740951612.09981,144,7.825494289398193
1740951966.102449,146,8.002251625061035
1740952062.558277,147,8.009565353393555
1740952265.613707,148,7.955007553100586
1740955348.149097,154,8.551321029663086
1740955740.606951,157,8.415970802307129
1740955977.016354,159,8.536091804504395
1740956072.307094,160,8.675520896911621
1740956180.823714,161,8.4798583984375
1740956650.264601,164,8.060968399047852
1740957013.090335,167,8.36856460571289
1740957297.223759,169,8.212355613708496
1740957578.675394,171,8.025355339050293
1740957675.292656,172,8.358816146850586
1740958033.179077,175,8.3485689163208
1740958226.087652,176,8.5817289352417
1740958333.893283,177,8.678298950195312
1740958427.799713,178,8.883526802062988
1740960451.627478,180,8.630439758300781
1740962316.589093,181,8.730453491210938
1740962674.420962,184,8.671740531921387
1740962765.985197,185,8.64422607421875
1740962863.608835,186,8.969573974609375
1740963024.616955,187,8.800703048706055
1740963371.444094,190,8.915471076965332
1740963475.225757,191,8.966866493225098
1740963582.29263,192,8.897078514099121
1740964358.337664,198,9.350944519042969
1740964452.360324,199,9.455353736877441
1740964613.18024,200,9.55636978149414
1740964715.829893,201,9.294264793395996
1740964986.512091,203,9.683456420898438
1740965080.261306,204,9.630733489990234
1740965191.410974,205,9.751531600952148
1740965458.140052,207,10.124313354492188
1740965646.217146,209,10.238814353942871
1740966028.402923,211,10.195819854736328
1740966308.92594,213,10.253687858581543
1740966470.645604,215,9.744256973266602
1740966620.563196,216,9.911476135253906
1740966710.189832,217,9.978809356689453
1740966908.587516,219,10.354656219482422
1740967003.208069,220,10.324554443359375
1740967118.108685,221,10.52391242980957
1740967243.928075,222,10.41976547241211
1740967504.037324,224,10.446349143981934
1740967595.785932,225,10.73377799987793
1740968504.030997,233,10.962117195129395
1740968860.91273,236,10.75193977355957
1740970633.565532,237,11.180706024169922
1740970715.279332,238,10.953434944152832
1740970888.263917,239,11.10402774810791
1740970974.42044,240,11.108107566833496
1740971247.270458,242,10.655477523803711
1740971564.552469,244,10.889029502868652
1740971654.079254,245,10.827129364013672
1740971825.810958,246,11.011054039001465
1740972211.983823,249,11.25858211517334
1740972509.646155,252,11.484957695007324
1740972604.440869,253,11.429618835449219
1740972786.590004,254,11.739883422851562
1740973005.720443,256,11.721707344055176
1740973279.807671,258,11.477286338806152
1740973455.985356,259,11.854110717773438
1740973743.028113,261,12.122103691101074
1740974552.120078,268,12.231171607971191
1740974711.632173,269,12.364114761352539
1740974892.422403,270,12.250536918640137
1740976094.443895,274,12.734684944152832
1740976181.411927,275,12.754112243652344
1740976454.645405,277,12.934134483337402
1740976657.007998,279,12.909242630004883
1740976917.601959,281,12.91812515258789
1740977197.750145,283,12.946478843688965
1740977286.35288,284,12.8592529296875
1740977532.876217,286,12.808184623718262
1740977665.192223,287,12.951825141906738
1740978116.499133,292,13.306851387023926
1740978211.336715,293,13.348454475402832
1740978484.738003,295,13.450393676757812
1740978591.742874,296,13.454363822937012
1740978867.231839,298,13.424140930175781
1740980353.769833,304,13.97189998626709
1740980544.660653,306,13.55886173248291
1740980637.599915,307,13.978251457214355
1740980797.646121,308,13.896507263183594
1740981029.643222,310,13.922111511230469
1740981669.667526,314,14.139089584350586
1740981767.651972,315,13.9315185546875
1740982300.40631,316,13.764538764953613
1740982391.283107,317,14.078898429870605
1740982846.289519,320,13.932506561279297
1740983190.656025,323,13.993247032165527
1740983831.755145,327,14.339444160461426
1740984017.629736,328,14.622841835021973
1740984140.757207,329,14.51390552520752
1740984615.525191,334,14.386329650878906
1740984709.711399,335,14.505498886108398
1740984848.238485,336,14.755743980407715
1740984942.057263,337,14.754809379577637
1740985479.184052,341,14.759387016296387
1740985650.804861,342,14.803906440734863
1740985744.353744,343,14.628410339355469
1740985833.577464,344,14.796259880065918
1740986213.235394,347,15.068892478942871
1740986403.986852,349,15.166986465454102
1740986571.96283,350,15.1170654296875
1740986739.155963,351,15.211641311645508
1740987041.365147,354,15.21236801147461
1740987374.671664,356,15.210851669311523
1740987744.622228,359,15.358990669250488
1740987850.510279,360,15.350561141967773
1740988049.993282,361,15.4520845413208
1740988223.443789,362,15.505002975463867
1740988264.245626,363,15.689494132995605
1740988353.762345,364,15.554117202758789
1740988557.401447,366,15.516000747680664
1740988704.267356,367,15.55920124053955
1740991435.581286,374,15.435619354248047
1740991611.216973,375,15.685288429260254
1740992358.298259,382,15.840163230895996
1740992495.755279,383,16.015838623046875
1740992769.604025,385,15.795129776000977
1740992961.813137,386,16.02056121826172
1740993137.317662,387,16.043357849121094
1740993235.428122,388,15.828723907470703
1740993504.737757,390,16.07162094116211
1740993611.029079,391,16.106565475463867
1740993786.512387,392,16.16621971130371
1740993954.259527,393,16.326271057128906
1740994050.925802,394,16.53544044494629
1740994342.494105,396,16.28028106689453
1740994438.573563,397,16.116317749023438
1740994633.059942,398,16.37168312072754
1740994916.713584,400,16.555004119873047
1740995318.008503,403,16.480701446533203
1740995688.059069,405,16.77149772644043
1740997259.784939,408,16.872661590576172
1740997440.186417,409,17.08963394165039
1740997633.105577,410,17.081363677978516
1740997738.220924,411,17.323047637939453
1740998302.021024,415,17.413801193237305
1740998576.292385,417,17.496488571166992
1740998668.881173,418,17.651981353759766
1740999011.186729,420,17.954261779785156
1740999726.390522,422,17.822874069213867
1741000106.059843,425,17.64338493347168
1741000389.886587,427,18.03436279296875
1741000572.429708,428,17.773517608642578
1741002026.273084,430,17.910484313964844
1741002197.360644,431,18.117164611816406
1741002292.791317,432,17.594202041625977
1741002422.048142,433,18.1335391998291
1741002592.353284,435,18.048038482666016
1741002705.346767,436,18.198896408081055
1741002877.074641,437,18.231531143188477
1741002968.53484,438,18.111915588378906
1741003142.338465,439,18.547515869140625
1741003328.533527,440,18.36477279663086
1741003771.227194,443,18.814682006835938
1741003864.939152,444,18.76612663269043
1741004043.361181,445,18.745752334594727
1741004176.530013,446,18.960853576660156
1741004827.116693,447,18.933759689331055
1741004923.47839,448,18.963193893432617
1741005204.85309,450,19.01856231689453
1741005370.954928,452,19.33370018005371
1741005561.428862,454,19.386198043823242
1741005704.196417,455,19.421524047851562
1741006220.930696,459,19.509000778198242
1741006390.080257,460,19.312206268310547
1741006636.403408,462,19.49374771118164
1741006730.868784,463,19.65680503845215
1741006928.076632,465,19.88385581970215
1741007332.780733,468,19.933509826660156
1741007424.043285,469,20.132612228393555
1741007697.052866,471,20.362133026123047
1741007869.064103,472,20.320903778076172
1741009909.790736,474,20.42459487915039
1741009997.445772,475,20.48960304260254
1741010103.569487,476,20.49808120727539
1741010482.33996,478,20.42179298400879
1741010655.163597,479,20.356218338012695
1741010900.47049,481,20.83583641052246
1741011006.319167,482,20.822834014892578
1741011205.349124,483,20.889677047729492
1741011359.561138,484,21.08855438232422
1741011458.42205,485,21.181583404541016
1741012191.368015,491,21.070301055908203
1741012341.396987,492,21.078025817871094
1741012565.658077,495,21.32072639465332
1741012719.801708,496,21.269210815429688
1741012976.059314,498,21.728063583374023
1741013017.406322,499,21.716711044311523
1741013059.256864,500,21.758243560791016
1741013302.619197,503,21.72498321533203
1741013449.111183,504,21.802249908447266
1741013547.780986,505,21.826704025268555
1741013779.11035,507,21.74347496032715
1741013836.816244,508,21.661109924316406
1741014013.490928,509,21.819490432739258
1741016065.394517,511,21.80136489868164
1741016157.131343,512,21.86712646484375
1741016279.663006,513,21.751293182373047
1741016504.743336,515,22.09316635131836
1741017061.540116,520,22.042985916137695
1741017327.677213,524,22.076461791992188
1741017680.499537,528,22.27891731262207
1741017761.034029,530,22.2750244140625
1741078526.67855,531,22.285873413085938
1741078683.835706,532,22.483531951904297
1741078765.549137,533,22.609651565551758
1741078832.278084,534,22.464778900146484
1741079167.205279,536,22.70224952697754
1741079251.336142,537,22.716405868530273
1741079424.052732,538,22.567413330078125
1741079509.876346,539,22.532978057861328
1741079593.328884,540,22.57050323486328
1741079687.513133,541,22.632795333862305
1741080104.327925,544,22.795883178710938
1741080478.59368,547,22.697940826416016
1741080736.164846,549,23.0476131439209
1741080866.96917,550,23.01641273498535
1741080953.131463,552,22.83024787902832
1741081116.925569,553,23.05484390258789
1741081907.582772,558,23.105268478393555
1741083168.125596,561,23.321489334106445
1741083685.71175,564,23.460649490356445
1741083998.835047,567,23.198150634765625
1741084230.021274,569,23.502901077270508
1741084327.429143,570,23.32425880432129
1741084721.060122,573,23.46641731262207
1741084896.645019,574,23.567350387573242
1741085237.501567,576,23.53993797302246
1741085323.224154,577,23.531925201416016
1741085495.117685,578,23.683982849121094
1741085814.192461,581,23.525264739990234
1741086356.680073,585,23.6534423828125
1741086451.73633,586,23.896400451660156
1741087232.392082,590,23.912336349487305
1741087300.016051,591,23.811010360717773
1741087475.21885,592,23.54238510131836
1741087557.620985,593,23.978256225585938
1741087843.718679,595,23.962757110595703
1741087917.385593,596,23.68302345275879
1741088098.458183,597,23.85491180419922
1741088285.684803,598,23.99660301208496
1741088727.901589,601,23.99416160583496
1741088970.602729,603,24.00164222717285
1741089321.274382,606,24.285104751586914
1741089848.756768,608,24.24107551574707
1741089941.797338,609,24.022661209106445
1741090473.619678,612,24.292375564575195
1741090563.630208,613,24.132312774658203
1741090847.442676,615,24.1123104095459
1741091198.269976,617,24.419506072998047
1741091342.901,619,24.370853424072266
1741091648.525337,622,24.27158546447754
1741091779.558101,623,24.387178421020508
1741091973.415621,625,24.40873146057129
1741092404.597638,628,24.581939697265625
1741092443.781962,629,24.744041442871094
1741093086.135605,633,24.818212509155273
1741093234.692048,635,24.729795455932617
1741093414.350479,636,24.695371627807617
1741093564.366758,637,24.779163360595703
1741093648.889456,638,24.747711181640625
1741093789.732321,639,24.741893768310547
1741094267.401956,643,25.122089385986328
1741094443.82511,644,24.811182022094727
1741094621.26497,645,25.161279678344727
1741094808.918298,646,25.115766525268555
1741094868.419969,647,25.120079040527344
1741095145.028815,650,24.75801658630371
1741095492.106312,652,25.124988555908203
1741095535.519085,653,25.30235481262207
1741095633.322559,654,25.317598342895508
1741095798.112284,655,25.140928268432617
1741096611.038383,663,25.366519927978516
1741097043.585261,666,25.612144470214844
1741097137.253671,667,25.508548736572266
1741097764.280447,672,25.675670623779297
1741097797.410331,673,25.74581527709961
1741097932.965217,674,25.773984909057617
1741098066.879322,675,25.563514709472656
1741098246.207344,677,25.462663650512695
1741098521.218332,679,25.50577163696289
1741098875.230296,681,25.71076011657715
1741099712.431058,687,25.884244918823242
1741099800.018118,688,25.998004913330078
1741099978.440699,689,25.989696502685547
1741100083.405217,690,26.11679458618164
1741100352.233065,692,26.013343811035156
1741100522.44609,693,26.084016799926758
1741100861.203606,695,26.08324432373047
1741100956.608115,696,26.195171356201172
1741101480.347517,700,26.30571937561035
1741101623.75672,701,26.22063446044922
1741103664.706118,707,26.341920852661133
1741103747.294664,708,26.673511505126953
1741103787.386398,709,26.538021087646484
1741104130.813146,712,26.4737491607666
1741104220.771168,713,26.457304000854492
1741104351.210993,714,26.521181106567383
1741104553.659735,717,26.544675827026367
1741104642.941623,718,26.627939224243164
1741104808.715955,719,26.638219833374023
1741104980.497753,720,26.37706756591797
1741105043.954169,721,26.72518539428711
1741105209.608167,722,26.501840591430664
1741105291.610928,723,26.5400447845459
1741105623.091101,725,26.73499870300293
1741105798.413493,726,26.657745361328125
1741105984.538057,728,26.784761428833008
1741106398.998671,732,26.777441024780273
1741106656.625691,734,26.8140869140625
1741106740.443418,735,26.885746002197266
1741106917.391864,736,26.71762466430664
1741107090.547434,737,26.934795379638672
1741108381.778178,742,27.071264266967773
1741108639.684549,744,27.093786239624023
1741108862.301177,746,26.96147346496582
1741108895.801347,747,27.018096923828125
1741109214.076144,751,26.931474685668945
1741109386.520343,753,26.8489990234375
1741109817.947755,756,27.127973556518555
1741109902.599496,757,27.304046630859375
1741110300.147851,760,27.09479522705078
1741110734.955039,763,27.239261627197266
1741110975.259333,765,27.248807907104492
1741111081.010191,766,27.328643798828125
1741111164.640631,767,27.388769149780273
1741111419.011842,769,27.390239715576172
1741111489.481301,770,27.254682540893555
1741111588.650076,771,27.3703556060791
1741111757.216413,772,27.20189094543457
1741111841.872871,773,27.267135620117188
1741112396.961891,777,27.443069458007812
1741112823.67129,780,27.587669372558594
1741112893.517706,781,27.567045211791992
1741113121.875705,783,27.329801559448242
1741113309.305821,784,27.39972496032715
1741113576.86432,786,27.391359329223633
1741113751.478936,788,27.53228187561035
1741114066.242083,791,27.403350830078125
1741114132.675802,792,27.509763717651367
1741114496.653502,796,27.766921997070312
1741114665.747352,797,27.524925231933594
1741114712.193097,798,27.6573486328125
1741114853.032579,799,27.672531127929688
1741115607.498486,805,27.658016204833984
1741115876.04832,807,27.933795928955078
1741116400.059359,811,27.810731887817383
1741116487.813977,812,27.931644439697266
1741116665.144124,813,27.997791290283203
1741116938.586601,815,27.97748374938965
1741117141.35497,817,28.09956169128418
1741117330.870989,818,27.901935577392578
1741119160.813488,819,27.934423446655273
1741119332.676218,820,27.981426239013672
1741119714.318547,823,28.114900588989258
1741119959.94476,825,28.07370376586914
1741120027.280003,826,27.725994110107422
1741120330.45122,828,27.88961410522461
1741120457.506529,830,27.936277389526367
1741120658.190591,831,27.91340446472168
1741120755.357355,832,27.8767032623291
1741121093.398484,835,27.857105255126953
1741121251.217738,836,28.04160499572754
1741121294.81298,837,27.9716854095459
1741121866.85285,841,28.21372413635254
1741122304.094009,844,28.213525772094727
1741122833.875413,849,28.091571807861328
1741123135.394291,851,28.10088348388672
1741123590.468322,854,28.218059539794922
1741123687.210278,855,28.20228385925293
1741124099.831881,858,28.295963287353516
1741124340.096265,860,28.174053192138672
1741124531.388811,861,28.166025161743164
1741126080.16593,873,28.522367477416992
1741127521.62449,874,28.49267578125
1741127690.118815,875,28.42950439453125
1741127883.465518,877,28.358190536499023
1741128031.464735,878,28.315406799316406
1741128211.850142,880,28.232559204101562
1741128257.736081,881,28.272350311279297
1741128492.195004,883,28.152986526489258
1741128582.7788,884,28.3306884765625
1741128682.813723,885,28.325727462768555
1741129119.723514,888,28.31166648864746
1741129622.490281,891,28.3472900390625
1741129874.028201,893,28.312244415283203
1741129912.310716,894,28.370784759521484
1741129947.770444,895,28.167980194091797
1741130088.648282,896,27.96589469909668
1741131042.865995,898,28.11117935180664
1741131201.391403,899,28.163528442382812
1741131317.678205,900,28.013032913208008
1741131581.854622,902,28.146392822265625
1741132148.184865,906,28.248811721801758
1741132309.051021,907,28.139680862426758
1741132561.190954,909,28.287433624267578
1741132816.563467,911,28.345264434814453
1741133258.550926,914,28.287609100341797
1741133786.88425,918,28.36369514465332
1741133881.302133,919,28.440959930419922
1741134072.382277,920,28.365156173706055
1741134138.865731,921,28.50046730041504
1741134324.75007,922,28.3416690826416
1741134417.714409,923,28.377077102661133
1741135060.051945,927,28.349212646484375
1741135348.638326,929,28.53691291809082
1741135547.710727,930,28.59602928161621
1741135878.564815,932,28.62982749938965
1741135974.143848,933,28.451087951660156
1741136443.337976,936,28.47838592529297
1741137601.694175,944,28.90019989013672
1741137695.13791,945,28.626646041870117
1741137806.338458,946,28.783702850341797
1741138179.875061,948,28.82113265991211
1741138468.951237,950,29.048900604248047
1741138615.748591,951,28.9400691986084
1741138804.773439,953,28.784666061401367
1741138957.929551,954,28.986156463623047
1741139153.739145,955,28.757787704467773
1741139301.207701,956,28.752574920654297
1741139627.043332,960,28.985931396484375
1741139734.808677,961,28.86592674255371
1741139936.011968,962,28.49264144897461
1741140513.02223,966,28.86590576171875
1741140999.632152,969,29.029897689819336
1741141167.648638,970,28.755887985229492
1741141476.072949,972,29.128332138061523
1741141829.360787,974,29.092283248901367
1741142441.364588,977,29.009077072143555
1741142496.851581,978,28.728511810302734
1741142740.245627,980,29.081619262695312
1741142904.01648,981,29.192481994628906
1741143164.883554,983,29.371591567993164
1741143198.814185,984,29.44593620300293
1741143650.173658,987,29.18956756591797
1741143789.797108,988,29.32234764099121
1741143975.852229,989,29.332271575927734
1741144124.765019,990,29.37189292907715
1741144334.730162,992,29.268463134765625
1741144534.1614,993,29.449556350708008
1741144736.656126,994,29.181577682495117
1741144922.461072,995,29.432071685791016
1741145134.550518,996,29.411558151245117
1741145496.831827,999,29.541481018066406
1741146111.016919,1003,29.519426345825195
1741146221.223772,1004,29.6566219329834
1741146614.227337,1006,29.591394424438477
1741147300.498804,1010,29.557571411132812
1741147485.22536,1011,29.546945571899414
1741147684.528168,1012,29.514585494995117
1741149438.408194,1017,29.65438461303711
1741150241.034155,1023,29.775775909423828
1741150346.640197,1024,29.6707763671875
1741150725.966822,1026,29.608901977539062
1741150767.208551,1027,29.784643173217773
1741150972.00836,1028,29.7166748046875
1741151701.641109,1032,29.481861114501953
1741151881.803265,1033,29.806272506713867
1741152243.083613,1036,29.624544143676758
1741152748.467331,1039,29.775381088256836
1741155049.607736,1043,29.796085357666016
1741155506.857928,1046,29.728551864624023
1741155701.07781,1047,29.78795051574707
1741155801.491684,1048,29.863670349121094
1741155984.418894,1049,29.617095947265625
1741156177.177389,1050,29.639188766479492
1741156384.266542,1051,29.56864356994629
1741156649.257334,1053,29.66379165649414
1741156839.004748,1055,29.672496795654297
1741156982.336459,1056,29.82269859313965
1741157542.45753,1059,29.875320434570312
1741157576.381381,1060,29.963726043701172
1741157708.042882,1061,29.925399780273438
1741158029.006233,1063,29.828197479248047
1741158235.514698,1064,29.660869598388672
1741158721.173527,1067,29.843263626098633
1741158812.29679,1068,29.946142196655273
1741158987.919043,1069,29.734596252441406
1741159191.512504,1070,29.781572341918945
1741159561.743143,1072,29.840158462524414
1741159747.49059,1073,29.5683536529541
1741159836.814569,1074,29.80226707458496
1741159978.271298,1075,29.93962860107422
1741160159.330008,1076,29.856544494628906
1741161587.695691,1078,30.027545928955078
1741161783.513506,1079,29.869516372680664
1741162090.565015,1081,29.877117156982422
1741163032.038709,1087,29.96540641784668
1741163425.907891,1089,30.017202377319336
1741174775.586413,1091,29.969690322875977
1741174857.742032,1092,29.910158157348633
1741175072.88218,1094,29.892839431762695
1741175407.143068,1096,29.924922943115234
1741175562.512764,1097,29.88017463684082
1741175722.699267,1098,30.087188720703125
1741175843.432892,1099,29.8475284576416
1741175929.636954,1100,29.990028381347656
1741176124.943212,1101,29.83340835571289
1741176470.606668,1103,29.91021728515625
1741176633.975484,1105,29.955705642700195
1741177700.88103,1106,30.01519012451172
1741178030.368428,1109,29.886428833007812
1741178272.217901,1111,29.88336181640625
1741178442.609967,1112,29.82843589782715
1741178586.823065,1113,29.754634857177734
1741178843.018991,1115,30.09958839416504
1741179118.90443,1117,30.026290893554688
1741179245.711079,1118,29.928735733032227
1741179373.746767,1119,30.152822494506836
1741179499.426922,1120,29.91486930847168
1741179544.643586,1121,30.107698440551758
1741179625.604738,1122,30.14446449279785
1741179973.366253,1124,30.178064346313477
1741180142.2723,1125,29.988515853881836
1741180506.647415,1128,30.225391387939453
1741180597.578783,1129,30.212467193603516
1741181126.126373,1133,30.08971405029297
1741181292.76744,1134,30.197568893432617
1741181646.215293,1136,30.282167434692383
1741181780.908408,1138,30.16566276550293
1741181857.901217,1139,30.35483741760254
1741182035.676461,1140,30.28479766845703
1741182220.358963,1141,30.270936965942383
1741182304.210089,1142,30.078842163085938
1741182390.588788,1143,30.210981369018555
1741183508.143856,1150,30.401565551757812
1741183602.0483,1151,30.281288146972656
1741183865.541376,1153,30.56838607788086
1741183996.194069,1154,30.376110076904297
1741184333.58292,1158,30.23097038269043
1741184577.351594,1160,30.392623901367188
1741184622.914821,1161,30.348085403442383
1741184832.922226,1163,30.379030227661133
1741185146.814865,1165,30.511476516723633
1741185778.644617,1170,30.553260803222656
1741185959.681217,1171,30.295148849487305
1741186289.892904,1173,30.333337783813477
1741186468.406252,1174,30.47953224182129
1741186638.027256,1175,30.491186141967773
1741186941.565041,1177,30.469432830810547
1741187024.516587,1178,30.505619049072266
1741187557.959562,1181,30.437515258789062
1741187648.389257,1182,30.420955657958984
1741187886.189235,1184,30.447397232055664
1741188159.23887,1186,30.341617584228516
1741188336.014147,1187,30.4737606048584
1741188513.425666,1188,30.415550231933594
1741188675.677484,1189,30.398603439331055
1741188712.21829,1190,30.478792190551758
1741188890.347819,1191,30.43993377685547
1741189309.075761,1194,30.396257400512695
1741189898.828874,1199,30.286884307861328
1741190040.501482,1200,30.390172958374023
1741190297.995427,1202,30.39640998840332
1741190424.672513,1203,30.467988967895508
1741190578.435423,1204,30.30316162109375
1741193387.279526,1211,30.319913864135742
1741193562.287407,1212,30.35149574279785
1741193709.877997,1213,30.427852630615234
1741193876.373142,1214,30.382741928100586
1741194210.937621,1216,30.30501937866211
1741194509.982974,1218,30.406009674072266
1741194856.415518,1221,30.494400024414062
1741195648.200271,1227,30.47271156311035
1741195740.087444,1228,30.87893295288086
1741195831.071898,1229,30.51743507385254
1741196147.231458,1231,30.486467361450195
1741196236.11807,1232,30.573566436767578
1741196322.846437,1233,30.645536422729492
1741196499.609118,1234,30.763469696044922
1741196689.025867,1235,30.62224769592285
1741197097.426027,1238,30.57252311706543
1741197275.79242,1239,30.403820037841797
1741197457.491734,1240,30.637462615966797
1741197642.8913,1241,30.681673049926758
1741198059.363108,1244,30.70541763305664
1741198224.839513,1245,30.56886863708496
1741198405.623825,1246,30.797636032104492
1741198559.402718,1247,30.628803253173828
1741198618.373772,1248,30.6680965423584
1741199562.193378,1256,30.621484756469727
1741199889.463472,1258,30.636667251586914
1741200069.77304,1259,30.697616577148438
1741200377.065735,1261,30.62221336364746
1741200798.40583,1264,30.76218032836914
1741200968.652073,1265,30.610326766967773
1741201643.70257,1270,30.802316665649414
1741202299.147388,1275,30.755088806152344
1741202922.411775,1279,30.884777069091797
1741203206.15376,1281,30.92520523071289
1741203447.770464,1283,30.853939056396484
1741203536.404876,1284,30.76968765258789
1741203908.93481,1286,30.788156509399414
1741204649.54579,1292,31.006959915161133
1741204953.904236,1294,30.970256805419922
1741205606.437521,1298,30.96092987060547
1741206148.346664,1302,31.034317016601562
1741206268.876231,1303,30.785314559936523
1741206384.375016,1304,30.918697357177734
1741207348.638549,1311,30.84469223022461
1741207428.2771,1312,30.854337692260742
1741207570.82897,1313,30.72976303100586
1741207674.576355,1314,30.913528442382812
1741207842.271495,1315,30.74165916442871
1741209290.753381,1326,30.96368408203125
1741209464.796467,1327,30.853322982788086
1741209555.075702,1328,30.924829483032227
1741209891.248071,1331,30.935251235961914
1741210363.835752,1334,30.921852111816406
1741210861.767451,1337,30.68035888671875
1741211633.409415,1344,30.87299346923828
1741211771.403426,1345,31.037708282470703
1741211952.050646,1346,30.81293487548828
1741212128.000632,1347,30.923986434936523
1741212289.741956,1348,30.739044189453125
1741212493.601732,1351,30.82147789001465
1741212824.097348,1353,30.712350845336914
1741213040.992837,1355,30.933862686157227
1741213084.077402,1356,30.87288475036621
1741213579.805881,1359,30.903194427490234
1741213667.551445,1360,30.845741271972656
1741213852.731522,1361,30.756587982177734
1741214061.670763,1363,30.900863647460938
1741214758.556052,1367,31.037412643432617
1741216085.918479,1372,30.87630844116211
1741216239.828874,1373,30.955108642578125
1741217131.445378,1379,30.839275360107422
1741217329.174523,1380,30.98293685913086
1741217507.643862,1381,30.886613845825195
1741217912.529084,1384,31.12188720703125
1741218795.571002,1389,30.948060989379883
1741219093.73363,1391,30.978145599365234
1741220598.226884,1392,31.020233154296875
1741220745.210083,1393,31.12917137145996
1741220989.650644,1395,31.015247344970703
1741221672.377223,1401,31.063323974609375
1741222809.669892,1408,31.19118309020996
1741223109.765611,1410,31.112375259399414
1741223629.985251,1414,31.123075485229492
1741224330.449383,1418,31.21422576904297
1741224672.367181,1420,31.08310317993164
1741224853.650507,1421,31.163793563842773
1741225413.567838,1425,31.0344295501709
1741225598.669284,1426,31.161224365234375
1741225749.449604,1427,31.25684356689453
1741226033.299575,1429,31.259323120117188
1741226196.21312,1430,31.21405792236328
1741226366.555223,1431,31.141963958740234
1741226514.0617,1432,31.092872619628906
1741226667.175285,1433,31.204524993896484
1741226838.909578,1434,31.17395782470703
1741227266.943368,1437,31.1127986907959
1741227589.50847,1439,31.189796447753906
1741227742.259259,1440,31.114910125732422
1741227987.92989,1442,31.21295738220215
1741228076.97538,1443,31.046363830566406
1741228253.318932,1444,31.179195404052734
1741228435.136239,1445,31.224597930908203
1741228602.520768,1446,31.120750427246094
1741228745.320973,1447,31.113117218017578
1741228840.142433,1448,31.099328994750977
1741230151.567858,1451,31.12407684326172
1741230327.211642,1452,31.2122745513916
1741230743.788471,1455,31.247758865356445
1741231523.614041,1460,31.249393463134766
1741231702.027339,1461,31.08759880065918
1741232034.075954,1463,31.222322463989258
1741232196.452679,1464,31.1810359954834
1741232342.446654,1465,31.257661819458008
1741232437.709335,1466,31.218225479125977
1741232870.892285,1469,31.2616024017334
1741233026.620324,1470,31.36077880859375
1741235335.966508,1474,31.244226455688477
1741235491.992987,1475,31.303735733032227
1741235679.722064,1476,31.232521057128906
1741235822.014726,1477,31.22811508178711
1741236304.86752,1480,31.14006996154785
1741236407.707238,1481,31.30721664428711
1741236550.606141,1482,31.137590408325195
1741236735.640404,1483,31.132017135620117
1741236912.3085,1484,31.309444427490234
1741237194.46623,1486,31.22168731689453
1741237354.199596,1487,31.194658279418945
1741238180.714438,1492,31.34822654724121
1741238593.896493,1495,31.13530731201172
1741238934.823429,1497,31.1270694732666
1741239020.332435,1498,31.27773094177246
1741239570.162327,1502,31.36359977722168
1741239654.260756,1503,31.26742935180664
1741239812.02457,1504,31.36235237121582
1741240124.587046,1506,31.247777938842773
1741241622.235021,1516,31.26969337463379
1741242174.316966,1519,31.152511596679688
1741242678.415901,1522,31.163843154907227
1741243271.14289,1526,31.384841918945312
1741243425.719272,1527,31.48910903930664
1741244098.785211,1531,31.42890739440918
1741244261.031593,1532,31.452152252197266
1741244406.745835,1533,31.448266983032227
1741244554.055267,1534,31.355417251586914
1741245173.500637,1538,31.22212791442871
1741245562.100239,1540,31.354665756225586
1741246120.298787,1544,31.44974708557129
1741246217.22347,1545,31.533130645751953
1741246387.730206,1546,31.31649398803711
1741246737.748374,1548,31.471847534179688
1741247382.254278,1552,31.383214950561523
1741247539.431714,1553,31.53220558166504
1741247853.849239,1555,31.510879516601562
1741248014.488677,1556,31.44098663330078
1741248145.363579,1557,31.427093505859375
1741248233.691695,1558,31.260650634765625
1741248753.400195,1561,31.342065811157227
1741248933.484528,1563,31.372886657714844
1741249102.25871,1564,31.541576385498047
1741249255.092631,1565,31.42266845703125
1741249432.896693,1566,31.469839096069336
1741249520.734912,1567,31.434288024902344
1741250101.445804,1571,31.41732406616211
1741250250.376605,1572,31.546157836914062
1741250579.081297,1574,31.316665649414062
1741251072.288353,1578,31.46161651611328
1741251675.594852,1582,31.2359619140625
1741252997.988493,1588,31.45405387878418
1741253133.515039,1589,31.390485763549805
1741253282.829898,1590,31.43267250061035
1741253541.576692,1592,31.492916107177734
1741253707.644854,1593,31.43299674987793
1741253791.458439,1594,31.344057083129883
1741254125.990785,1596,31.51993751525879
1741255030.377523,1603,31.592222213745117
1741255192.525889,1604,31.44120216369629
1741255507.942817,1606,31.532588958740234
1741255675.035181,1607,31.466060638427734
1741255832.408986,1608,31.63006591796875
1741256531.887182,1613,31.545442581176758
1741256800.276544,1615,31.530040740966797
1741257134.488549,1617,31.455671310424805
1741257462.989838,1619,31.585893630981445
1741257617.242275,1620,31.650033950805664
1741258343.277081,1624,31.6081600189209
1741258641.821745,1626,31.57643699645996
1741258941.72839,1628,31.613534927368164
1741259021.610326,1629,31.61235809326172
1741259158.316488,1630,31.585411071777344
1741259322.13796,1631,31.698406219482422
1741259627.489329,1633,31.435806274414062
1741259795.699751,1634,31.54271697998047
1741260039.111092,1636,31.534818649291992
1741260447.820395,1639,31.565927505493164
1741260594.016911,1640,31.560129165649414
1741264701.145008,1645,31.590988159179688
1741264957.199751,1647,31.59323501586914
1741265124.419875,1648,31.662429809570312
1741265285.82193,1649,31.40756607055664
1741265793.142542,1652,31.659109115600586
1741266169.211607,1655,31.52841567993164
1741266602.768502,1658,31.49591827392578
1741266768.860615,1659,31.558725357055664
1741267308.370795,1662,31.62928581237793
1741267399.263058,1663,31.61274528503418
1741267548.845234,1664,31.544076919555664
1741267860.945798,1666,31.54888153076172
1741268123.843401,1668,31.63029670715332
1741268224.809786,1669,31.630935668945312
1741268383.220877,1670,31.470308303833008
1741268580.429391,1671,31.561084747314453
1741269011.192474,1674,31.612215042114258
1741269175.753046,1675,31.55107307434082
1741269350.72272,1676,31.52895736694336
1741269441.915085,1677,31.456661224365234
1741269613.5132,1678,31.688282012939453
1741269702.52558,1679,31.59339714050293
1741270227.356148,1682,31.540271759033203
1741270372.597117,1683,31.53662109375
1741270718.755013,1686,31.61356544494629
1741270871.206267,1687,31.77286720275879
1741271040.003889,1688,31.67665672302246
1741271215.086586,1689,31.73788833618164
1741271369.092771,1690,31.66640281677246
1741271471.631898,1691,31.54521942138672
1741271812.213118,1693,31.52741050720215
1741272483.890258,1698,31.6701717376709
1741272644.749665,1699,31.545238494873047
1741272828.538902,1700,31.515775680541992
1741273027.264351,1701,31.64513397216797
1741273711.37367,1705,31.803672790527344
1741273954.506327,1707,31.71929931640625
1741274611.895974,1711,31.667598724365234
1741274784.994967,1712,31.6428165435791
1741274880.447204,1713,31.598112106323242
1741274972.555815,1714,31.566579818725586
1741275774.600272,1719,31.62175178527832
1741276344.909994,1723,31.58877182006836
1741277204.594794,1729,31.633527755737305
1741277640.304123,1732,31.6320858001709
1741277986.887937,1734,31.75075912475586
1741278157.544699,1735,31.701791763305664
1741278258.607468,1736,31.505155563354492
1741278353.953208,1737,31.65839958190918
1741278538.407665,1738,31.70979118347168
1741278708.300802,1739,31.597572326660156
1741278865.53028,1740,31.696067810058594
1741279147.475301,1742,31.57982635498047
1741279323.518318,1743,31.699106216430664
1741279802.295306,1746,31.75931739807129
1741281155.507658,1754,31.586429595947266
1741281242.662345,1755,31.692981719970703
1741281569.712129,1757,31.74497413635254
1741281734.132288,1758,31.576143264770508
1741282085.871792,1760,31.556289672851562
1741282746.633095,1764,31.74561882019043
1741282900.442873,1765,31.68566131591797
1741283066.936466,1766,31.49362564086914
1741283487.146738,1769,31.563215255737305
1741283653.936697,1770,31.539955139160156
1741284163.413419,1773,31.656213760375977
1741284324.216614,1774,31.71234893798828
1741284491.953612,1775,31.587970733642578
1741284619.225642,1776,31.719776153564453
1741284875.046825,1778,31.933252334594727
1741285037.89174,1779,31.713909149169922
1741285686.678946,1783,31.79842185974121
1741286010.68295,1785,31.734535217285156
1741286169.856456,1786,31.72089195251465
1741288340.114067,1789,31.551259994506836
1741288518.791684,1790,31.797163009643555
1741288766.529918,1792,31.66466522216797
1741288884.278513,1793,31.57834815979004
1741290564.853224,1797,31.626327514648438
1741290835.770003,1799,31.726564407348633
1741291444.850011,1803,31.768217086791992
1741291537.435764,1804,31.726957321166992
1741291680.929424,1805,31.511472702026367
1741291999.654149,1807,31.825450897216797
1741292161.72766,1808,31.759618759155273
1741292775.097935,1812,31.65784454345703
1741294352.731534,1815,31.664289474487305
1741294516.597168,1816,31.74150848388672
1741294828.449981,1818,31.7425479888916
1741294962.80296,1819,31.744308471679688
1741295250.737644,1821,31.723371505737305
1741295338.550805,1822,31.738859176635742
1741295674.517211,1823,31.71334457397461
1741295981.599191,1825,31.7021427154541
1741296079.480465,1826,31.826200485229492
1741296238.388574,1827,31.812076568603516
1741297456.55959,1835,31.550283432006836
1741297641.369257,1836,31.70389747619629
1741297804.996433,1837,31.68984031677246
1741297896.568088,1838,31.787193298339844
1741298058.672982,1839,31.85551643371582
1741298216.806257,1840,31.73750877380371
1741298464.986732,1842,31.777687072753906
1741298919.332192,1845,31.690170288085938
1741299546.165683,1849,31.76447296142578
1741300222.579584,1853,31.644100189208984
1741300395.762,1854,31.85504722595215
1741300556.240663,1855,31.597606658935547
1741300724.491529,1856,31.845985412597656
1741301490.456311,1861,31.707735061645508
1741301643.284086,1862,31.759737014770508
1741301794.639927,1863,31.662708282470703
1741301952.66883,1864,31.820680618286133
1741302106.423948,1865,31.57558250427246
1741302284.173709,1866,31.842227935791016
1741302591.286741,1868,31.591699600219727
1741302676.918244,1869,31.72809410095215
1741303027.378472,1872,31.617225646972656
1741303181.183491,1873,31.70083236694336
1741303436.111341,1875,31.514698028564453
1741303735.080034,1877,31.686742782592773
1741303914.470571,1879,31.79514503479004
1741304073.289,1880,31.776845932006836
1741304691.971277,1884,31.74266815185547
1741306369.200349,1888,31.63007164001465
1741306666.059282,1890,31.70702362060547
1741306763.009218,1891,31.654281616210938
1741307393.634831,1895,31.797693252563477
1741307707.731177,1897,31.68166160583496
1741307844.880665,1898,31.692523956298828
1741307938.072305,1899,31.782135009765625
1741308380.512581,1902,31.58990478515625
1741308879.24564,1905,31.807540893554688
1741309166.49402,1907,31.59714698791504
1741310336.512231,1914,31.832244873046875
1741310485.813992,1915,31.726118087768555
1741310814.794202,1917,31.864608764648438
1741310969.663037,1918,31.804855346679688
1741311446.37789,1921,31.677913665771484
1741311608.13784,1922,31.642091751098633
1741311916.090974,1924,31.679431915283203
1741312509.766604,1928,31.656784057617188
1741312688.738294,1929,31.624391555786133
1741312840.717021,1930,31.651784896850586
1741312942.693622,1931,31.58673095703125
1741313192.568666,1933,31.66695213317871
1741313355.053112,1934,31.84575843811035
1741313662.952137,1936,31.5509090423584
1741314162.400297,1939,31.58702850341797
1741315727.461657,1940,31.62270736694336
1741316051.331465,1942,31.572128295898438
1741316491.623329,1945,31.559328079223633
1741317096.845866,1949,31.646865844726562
1741317184.33078,1950,31.632457733154297
1741317305.785001,1951,31.69743537902832
1741317453.265066,1952,31.625091552734375
1741317633.400173,1953,31.727962493896484
1741317926.019569,1955,31.6870174407959
1741318087.28604,1956,31.569679260253906
1741318221.404067,1957,31.5966854095459
1741318380.794355,1958,31.716663360595703
1741319268.644138,1964,31.63005256652832
1741319605.680277,1966,31.64397621154785
1741319785.56413,1967,31.47064208984375
1741319966.656633,1968,31.544475555419922
1741320115.818028,1969,31.561447143554688
1741320275.299286,1970,31.43864631652832
1741320454.848482,1971,31.495540618896484
1741320617.662439,1972,31.743331909179688
1741320881.71011,1974,31.566301345825195
1741321237.46956,1976,31.602294921875
1741321404.647502,1977,31.683732986450195
1741321559.951903,1978,31.331178665161133
1741321937.056859,1980,31.502901077270508
1741322126.681116,1981,31.615375518798828
1741322279.097898,1982,31.5727481842041
1741322622.825515,1984,31.405784606933594
1741323820.370157,1991,31.510927200317383
1741326588.121271,1997,31.435150146484375
1741327115.866008,2000,31.533239364624023


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/data.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.781093721600373,-0.911321535010645,-0.06475963195164994,2.9266002850575914
2,0.5,2.780298871669162,-0.6092527415537319,-0.0643389622370402,2.8462696145824893
3,0.75,2.739928812359676,-0.4210042957346526,-0.053742751479148865,2.7720848677170284
4,1.0,2.7382890114703238,0.1722588934967542,0.0263415823380152,2.743701849095096
5,1.25,2.749612627397675,0.4282318108930708,0.046937664349873794,2.782759796426113
6,1.5,2.7756924268777508,0.6536004017103472,0.053496176997820534,2.851606903789936
7,1.75,2.7916482725447285,0.8164787486491673,0.060884391268094334,2.9085971918774995
8,2.0,2.769269450284896,0.7247981140318006,0.06065902113914487,2.8625487933632265
9,2.25,2.737109016994651,0.7553357474706065,0.048042242725690194,2.839418578216393
10,2.5,2.704425186718951,0.4770378728040336,0.03439740339914953,2.7461756540048983
11,2.75,2.707723592514202,0.3097770764425171,0.012185939898093532,2.7253860076230096
12,3.0,2.7150747393348365,-0.047731512679683,-0.018263189742962465,2.715494271302523
13,3.25,2.739125037924861,-0.3948039983208094,-0.0557728906472524,2.767431330760886
14,3.5,2.782526091112754,-0.609964364834257,-0.063681349158287,2.8485975451247727
15,3.75,2.751591050345616,-0.8133095681951906,-0.06443114578723906,2.869272688689581
16,4.0,2.7240744834910364,-0.7736823446736496,-0.06471271316210427,2.8318132286693403
17,4.25,2.7135692184262203,-0.7545100962307862,-0.06424016753832494,2.816512628855848
18,4.5,2.680091712262471,-0.5869674299325863,-0.06026370326677954,2.7436148326504664
19,4.75,2.6694978008516403,-0.2876304897557016,-0.013009318461020734,2.68494875321464
20,5.0,2.693852741126016,-0.0292660884128614,0.029351569712162,2.69401171022012
21,5.25,2.711006793532503,0.238308129619076,0.04843446612358093,2.721460747323379
22,5.5,2.6996357995086155,0.3547086919054178,0.05374508599440253,2.7228389056464164
23,5.75,2.689109331241164,0.4572507062285587,0.048373406132062265,2.72770731635834
24,6.0,2.6828218958217125,0.4893729082776787,0.03908064464728033,2.7270898716501004
25,6.25,2.661442102505412,0.4967321316410668,0.03461062908172607,2.7074003907056503
26,6.5,2.661069250667135,0.3721273749124588,0.02076546351114907,2.686962660701742
27,6.75,2.68013310191039,0.1607356875190385,-0.010519202798604932,2.684948678317339
28,7.0,2.6836646892738707,-0.0675459202857003,-0.041434327761332136,2.684514595937721
29,7.25,2.6926410820201223,-0.3126740154328511,-0.05934411784013107,2.7107344090687677
30,7.5,2.697645136733952,-0.4356529384048951,-0.06294451157251993,2.732596341665772
31,7.75,2.6700895930098687,-0.556692214998908,-0.06297615667184193,2.7275052075000694
32,8.0,2.655980628081448,-0.5776207660900864,-0.06264970203240706,2.718065276287974
33,8.25,2.6554456804331115,-0.5741716532694235,-0.057251413663228334,2.7168115225662994
34,8.5,2.6486931260610054,-0.4542946857374402,-0.0313449278473854,2.687370264316419
35,8.75,2.6406154018391663,-0.292625476735088,0.005388649180531467,2.6567798873946367
36,9.0,2.644410115157888,-0.1722682960020986,0.019294643153746866,2.6500153250418794
37,9.25,2.654826247120292,-0.0060269420070379,0.02581690996885293,2.654833088242793
38,9.5,2.639911076961381,0.0876880315412802,0.029094450175762135,2.641367010685752
39,9.75,2.6345306913375115,0.216316631768477,0.028081171214580532,2.643396460763872
40,10.0,2.6451745647328297,0.2834278698001633,0.028027820090452803,2.660315739773941
41,10.25,2.6413176159049967,0.2644186893449176,0.01760383447011307,2.654519917304245
42,10.5,2.6450593753472997,0.210409792392978,0.0029941083242495336,2.653415041008002
43,10.75,2.653535057940012,0.1084761236361294,-0.0112096071243286,2.6557513763746456
44,11.0,2.65359202785077,0.0332373120698636,-0.0204199391106764,2.6538001750672167
45,11.25,2.6444023606349485,-0.0956953495482435,-0.029066416124502798,2.646133300659067
46,11.5,2.641858142976921,-0.1801993985227527,-0.034447655081748935,2.6479966523470964
47,11.75,2.641279141494693,-0.2177571332558576,-0.02860894550879793,2.650240304647628
48,12.0,2.640313175020632,-0.2098941018558332,-0.0140004642307758,2.6486428970666083
49,12.25,2.6412102493198937,-0.192570412913741,-0.0019500930793583332,2.648221090664868
50,12.5,2.651690151884634,-0.1823259061683139,0.0043094952901204,2.657950977287213
51,12.75,2.6382658147055995,-0.1213360298399663,0.010071643317739134,2.6410545131029624
52,13.0,2.6278544382961035,-0.0609511452173106,0.013359530518452267,2.6285612016797004
53,13.25,2.6249309496737294,0.0366237695221878,0.016192269821961668,2.625186429770092
54,13.5,2.6227138248525166,0.0939112964342687,0.017365535100301067,2.624394623274191
55,13.75,2.625063431230621,0.1168698061235671,0.013215995083252533,2.627663709375239
56,14.0,2.635155040016645,0.1202478363666582,0.007584325348337467,2.6378971979734143
57,14.25,2.643622810887884,0.0932416759960818,0.0029379526774088,2.6452666361615256
58,14.5,2.645782266621538,0.0841358648052254,0.0007936637072513334,2.647119688664554
59,14.75,2.6391030681473286,0.0607317899667001,0.0010764122319718,2.639801764265113
60,15.0,2.6308638851905326,0.0397114112899312,0.0010395288312186667,2.631163578834745
61,15.25,2.6304295205794004,-0.0001274013388375,0.0005500078356514,2.630429523664657
62,15.5,2.624515091032927,-0.0254370689235199,7.724762326688507e-06,2.624638357476129
63,15.75,2.636668856205755,-0.0235467039930648,0.0006485700529689334,2.636773995729308
64,16.0,2.643374508826437,-0.0011012899681772,0.003712813059488867,2.6433747382376573
65,16.25,2.642789714711516,0.0261085830624555,0.0072704950968424005,2.642918677200361
66,16.5,2.638215672950035,0.0383501481889129,0.010045782973368934,2.6384943947003787
67,16.75,2.626431004163781,0.0491506037030759,0.010827510307232535,2.6268908621176377
68,17.0,2.61688870104166,0.0521062617530772,0.009180506070454867,2.6174074073696256
69,17.25,2.613404641046779,0.0592723274555774,0.006671373421947134,2.61407670634334
70,17.5,2.624918332944782,0.0539181813655561,0.004905676779647666,2.625472038493532
71,17.75,2.6382136534087275,0.0308033594651162,0.0034951368967692,2.6383934748226165
72,18.0,2.6425628016943734,-0.0031596109890797,0.0016931931798656666,2.642564690606536
73,18.25,2.642704092171975,-0.0381734789558877,-0.00025313694883753333,2.642979782987017
74,18.5,2.641626256798774,-0.0423569015189919,-0.0009949565088996667,2.6419658188014075
75,18.75,2.6285995348814546,-0.0391239890854445,-3.3255419111810625e-05,2.628890678841735
76,19.0,2.6258487247706475,-0.0311125708537359,0.0007391453254967334,2.62603303814799
77,19.25,2.631035700445172,-0.0267654547947421,0.0016791662201285334,2.631171839045748
78,19.5,2.636048544114445,-0.0085812885327601,0.0028207541132966667,2.636062511671673
79,19.75,2.638517677047337,0.0296139331581343,0.0047813576335708,2.638683860777636
80,20.0,2.637751247517529,0.0793525059046488,0.0077260974794626,2.6389445738729767
81,20.25,2.631012980671743,0.1175850133061284,0.010769336173931734,2.6336392197522827
82,20.5,2.6199622388772923,0.1295794852903973,0.011836608250935868,2.6231646871958
83,20.75,2.6190104507801446,0.1169625230071417,0.010538491110006933,2.6216208675328727
84,21.0,2.624030842670425,0.0906703941144178,0.0080596767365932,2.6255968814070685
85,21.25,2.6281547495135222,0.0533259122767272,0.005166308023035466,2.6286956918423687
86,21.5,2.637499584904329,0.0111128194686715,0.0021640222209194666,2.637522996132365
87,21.75,2.6423266874373685,-0.0328073360358033,-0.0004990975139662,2.642530348821278
88,22.0,2.6385529709898274,-0.0736967502644689,-0.002814197602371333,2.6395819729113907
89,22.25,2.634694505796545,-0.1095306500588085,-0.004184524218241333,2.636970250529347
90,22.5,2.6319667691987387,-0.12579127451223,-0.004102416957418067,2.634971066047948
91,22.75,2.631984536959925,-0.1203838341658203,-0.0030032675713300666,2.634736205073407
92,23.0,2.634535700971797,-0.0839144018831706,-0.0012599508433292,2.635871769744949
93,23.25,2.637237383602507,-0.0252934073119789,0.0016154527353743333,2.637358673734774
94,23.5,2.639219686581989,0.046700310493796,0.0059832812597354,2.6396328292098032
95,23.75,2.636991894630172,0.1181475816778571,0.012121415386597266,2.639637305275395
96,24.0,2.636281204382594,0.1784129098687033,0.018252356598774534,2.642311441709466
97,24.25,2.638455763060557,0.2132430250140043,0.021619901061058,2.647059009796455
98,24.5,2.639609791031736,0.2149170352635535,0.020014890780051534,2.6483446114426044
99,24.75,2.6427108265774817,0.1850367559295578,0.015079252421855866,2.6491808382884647
100,25.0,2.647606109759839,0.1342833871130288,0.009926406666636467,2.651009268277306
101,25.25,2.649523176972787,0.0688187632352361,0.0057547806451718,2.65041677618619
102,25.5,2.649481420489153,-0.0076142449084076,0.0014909824045995334,2.649492361612455
103,25.75,2.6511980911574877,-0.0904958376768066,-0.0043343426659702665,2.6527421313037443
104,26.0,2.654368448493739,-0.1630006486687376,-0.010225411504507,2.6593685475739326
105,26.25,2.6549196043604204,-0.1950923658229715,-0.011113652338584199,2.6620779734672864
106,26.5,2.652538461144775,-0.1823794844606803,-0.0076074798901875325,2.6588009636308687
107,26.75,2.654944775679193,-0.1282862731374086,-0.0028202415754397334,2.6580423491324825
108,27.0,2.6521564948732204,-0.0478317719509806,0.002643617180486467,2.652587783977408
109,27.25,2.6499899649793908,0.0456720725197381,0.009700687602162333,2.6503835104942306
110,27.5,2.653173931955384,0.1521027855858949,0.020665121575196534,2.657530276514377
111,27.75,2.6576121478090853,0.2537113683671771,0.0322174007693926,2.6696950737155665
112,28.0,2.65974857924826,0.3225689262708791,0.037822350859642,2.679237431996031
113,28.25,2.6607317437248224,0.3479700150863076,0.036565390725930534,2.683389003380632
114,28.5,2.6614664022988435,0.3178716427603851,0.029940225183963734,2.6803816504066607
115,28.75,2.6595834876550555,0.2411503969219267,0.0200108687082926,2.670493932167424
116,29.0,2.6583407657482896,0.1405164187300851,0.010992073764403601,2.6620519323957472
117,29.25,2.6630496184324954,0.0315888017122467,0.002270746200035,2.6632369632886737
118,29.5,2.6640700556760444,-0.0851724560317204,-0.011258129030466066,2.665431223801552
119,29.75,2.667085382809381,-0.1907745507713426,-0.0259268209338188,2.6738996556373373
120,30.0,2.673740081442166,-0.2288605605010391,-0.025482741494973468,2.683516942235173
121,30.25,2.6730441734478885,-0.2124830243864209,-0.011742759495973533,2.681476121254132
122,30.5,2.672183792934082,-0.1689845007391253,-0.0010136922355740666,2.677521612370221
123,30.75,2.673319918554726,-0.0907056960861054,0.004530382342636533,2.67485829722696
124,31.0,2.675452344514863,0.0070086492106496,0.011079112688700333,2.675461524472709
125,31.25,2.6765168280617635,0.1352214306292329,0.0222648705045382,2.6799304405523703
126,31.5,2.680885236905069,0.2579250736543393,0.0346991618474324,2.6932640043402998
127,31.75,2.6857926235954235,0.3340840000177608,0.04068445414304733,2.7064911113889614
128,32.0,2.683396521669025,0.3508746117364999,0.0383693302671114,2.7062390666137874
129,32.25,2.6789534345432604,0.3038702736032104,0.028857963780562063,2.6961321643478127
130,32.5,2.677544226818513,0.2278063566738144,0.017745176951090468,2.6872176731165918
131,32.75,2.6735231021936463,0.1335627834470538,0.010285902147491734,2.6768572608723957
132,33.0,2.6720798394658285,0.0361678910761892,0.004276164496938333,2.672324603191878
133,33.25,2.6728984392244035,-0.0614171473719835,-0.0045161644617716,2.673603959527208
134,33.5,2.677500696002696,-0.1408418424267537,-0.012655425816774334,2.6812024171391986
135,33.75,2.680489126538736,-0.1655613636250984,-0.010415252298116667,2.6855972376024293
136,34.0,2.68069457914094,-0.145701275042679,-0.0023176988276342,2.6846512414436035
137,34.25,2.68158459833762,-0.0834509053099732,0.003748273787399133,2.6828827800779123
138,34.5,2.679253043228279,0.0064908874283955,0.008701014642914133,2.679260905784952
139,34.75,2.6785020768284618,0.111141061829774,0.01619678363204,2.6808069141956183
140,35.0,2.6801863620176785,0.2283699092547565,0.027786818643411,2.689898092976495
141,35.25,2.682050321069594,0.3204982626165341,0.037553071975708,2.7011318111283886
142,35.5,2.681730333447587,0.3618830475924867,0.039654930432637535,2.7060371249241446
143,35.75,2.6804018551268007,0.3447420136139547,0.03488749762376147,2.7024805569916315
144,36.0,2.6780443899268147,0.2706337112900961,0.0247894451022148,2.6916842980010003
145,36.25,2.6728104495197678,0.1762017730925274,0.014591081688801398,2.678612096572217
146,36.5,2.6679163755395456,0.0734593717950217,0.007239770765105867,2.6689275123495926
147,36.75,2.667879240384972,-0.0322810211290497,-0.0017134944597879999,2.66807453149312
148,37.0,2.667284816620226,-0.1452107508424684,-0.016234473635752932,2.671234631239462
149,37.25,2.66982092126389,-0.2196724806507443,-0.0247667754689852,2.6788429872565542
150,37.5,2.672297498538725,-0.2236404141974906,-0.018047614643971067,2.681639229195224
151,37.75,2.6722923462427035,-0.173323007977336,-0.004205314442515333,2.677907251732525
152,38.0,2.672754022333594,-0.09363136151565,0.0042155664414167335,2.67439355663292
153,38.25,2.6705280612675013,0.0117320161823261,0.011095874011516535,2.670553831365483
154,38.5,2.671607793709029,0.1317198700251956,0.022164749602476733,2.674852954382032
155,38.75,2.6723112340514734,0.25925065157679,0.03603218495845793,2.6848572088624563
156,39.0,2.6743119231483248,0.3515410398966992,0.04443244139353433,2.69731818016061
157,39.25,2.6728993222310304,0.3918593852912581,0.04504640897115067,2.701470815060556
158,39.5,2.668831039369856,0.3682001021933451,0.038231261074543,2.6941103229005257
159,39.75,2.6657241713918305,0.2834375532302389,0.0247894451022148,2.680750306262
160,40.0,2.665777846724441,0.1820262338521015,0.012101332346598265,2.671985231601623
161,40.25,2.670741491166729,0.067079135790059,0.0029704729095101335,2.6715837480973392
162,40.5,2.674240775998618,-0.0490233970976426,-0.0083121377974748,2.6746900795188746
163,40.75,2.680500207482254,-0.1570797876279235,-0.020978582402070334,2.6850987732285825
164,41.0,2.6851762165930846,-0.2048750358650094,-0.021380973358948997,2.692980708151813
165,41.25,2.680637050679804,-0.1957286372100297,-0.009593955551584534,2.6877731855388043
166,41.5,2.675862775391443,-0.151150128913231,0.0008201996485392,2.680128346590156
167,41.75,2.673260942011074,-0.0691648413144969,0.0069617349654436,2.674155537614818
168,42.0,2.6687305384615105,0.0328660461731148,0.014467819283405932,2.668932907344828
169,42.25,2.6683367129456523,0.1647167527979343,0.026728130877017933,2.673415871559437
170,42.5,2.672055409758144,0.2888324153099919,0.039240059753259,2.687620560449627
171,42.75,2.67569845694048,0.3649945941280308,0.044434636831283535,2.7004783439635927
172,43.0,2.6721194749288357,0.3846842206298852,0.042056197921435,2.699667468021863
173,43.25,2.669455245090281,0.3336412028939626,0.03231978416442866,2.6902244809325007
174,43.5,2.6695001968398784,0.2506718209045958,0.019638348370790468,2.681243678355956
175,43.75,2.665311684185457,0.1504558278210847,0.010019302368164,2.669554893606956
176,44.0,2.665730600039662,0.0404407050463286,0.0010480165947228668,2.666037337062716
177,44.25,2.667853688007661,-0.0784765773837194,-0.0129557450612386,2.669007657129133
178,44.5,2.672416937521001,-0.1794267666920661,-0.024897110958894065,2.6784335445470164
179,44.75,2.675207897445766,-0.2087260598104834,-0.0211074277758598,2.683338193854849
180,45.0,2.674395785368907,-0.188190034667023,-0.0072844742486874,2.681008822429898
181,45.25,2.676134621562943,-0.1341197609070361,0.0021139304153620668,2.6794933519218884
182,45.5,2.6734769468083224,-0.0513176139022312,0.008141533782084733,2.673969424397401
183,45.75,2.670984815854939,0.0496905661282711,0.016339652240276333,2.671446993464364
184,46.0,2.6697927631384397,0.1769434366911341,0.028957662483056337,2.675649898229298
185,46.25,2.667279457551164,0.2872080846813007,0.039721091588338205,2.682697930923408
186,46.5,2.665018521469913,0.3496845085693185,0.042567009727160134,2.68786215705178
187,46.75,2.6630669906392743,0.3574680016923817,0.038476246098677266,2.686951649893698
188,47.0,2.662032284949205,0.3009353217043133,0.027906266351540865,2.678988233262917
189,47.25,2.6617140286499827,0.2159327817991929,0.015876173973083465,2.670458488081711
190,47.5,2.6625241223947373,0.1160582078659312,0.006775092954436933,2.665052384090586
191,47.75,2.663707886207902,0.0076784970229574,-0.0037112633387247334,2.6637189533362378
192,48.0,2.66363389230569,-0.1090617032985714,-0.019228454679250665,2.6658657069263536
193,48.25,2.666803913475456,-0.1909235454956738,-0.027637737492720266,2.6736295392504634
194,48.5,2.6680270418194456,-0.2069023924188909,-0.019968581696351333,2.6760375363339883
195,48.75,2.665376875739305,-0.1784420033422066,-0.005489373579621266,2.671343377082512
196,49.0,2.6671741284003643,-0.12340369598122,0.0029574474319815336,2.6700273974980235
197,49.25,2.667071716786227,-0.0408940014464196,0.009489059448242134,2.6673852106201927
198,49.5,2.664723851179427,0.0630004843854764,0.019115218271811802,2.6654684886671087
199,49.75,2.6611373958973905,0.1856202657793987,0.03134716302156446,2.6676032544048898
200,50.0,2.6615916590479265,0.2858088017756569,0.0399265363812446,2.676893130232496
201,50.25,2.6601103165741424,0.3358158977246138,0.0410149817665418,2.681223454602166
202,50.5,2.6570973742744304,0.3260515965846134,0.0345317125320434,2.6770274746463563
203,50.75,2.6594303663907968,0.2631705353853643,0.022554509341716735,2.672419990266595
204,51.0,2.6613779648068125,0.1837424325607017,0.011746494720379468,2.667713244162981
205,51.25,2.661879399027977,0.0905853972721787,0.0037030776341756,2.663420291498978
206,51.5,2.661062528777027,-0.0108803477519514,-0.006554822127024267,2.6610847720484947
207,51.75,2.663940809211623,-0.1159812135221046,-0.0192195462683836,2.666464377574382
208,52.0,2.665565584039077,-0.1746916834359364,-0.021439716219902,2.671283786323585
209,52.25,2.6639886422327272,-0.1813736112980049,-0.0120908257861932,2.670155776882736
210,52.5,2.6661382229677,-0.1491071436420958,-0.001953434975196867,2.670304470328144
211,52.75,2.667295697736077,-0.0838274470392514,0.0047984442984064,2.6686126320690504
212,53.0,2.663614372227562,-0.0016351702964134,0.011728819459676734,2.6636148741361105
213,53.25,2.662708429926531,0.1047567768742867,0.021893995503584535,2.66476831358805
214,53.5,2.6611334961609514,0.2132733559915502,0.0330363114674886,2.6696660856305057
215,53.75,2.6594685437912355,0.2904307933418187,0.03841617206732426,2.675279981821759
216,54.0,2.658360211121272,0.3191462332748719,0.036393125851949,2.677449034115546
217,54.25,2.65990604482338,0.2899454302954475,0.028000076611836733,2.675662258177808
218,54.5,2.662447075357527,0.2258381826751319,0.017419020334879534,2.672008105121288
219,54.75,2.661468109134524,0.1441399239957818,0.009343489383657732,2.665368419867994
220,55.0,2.6637795813095937,0.0538989372506521,0.0023931106552481335,2.664324821270609
221,55.25,2.662771671978277,-0.0422354324123386,-0.0070512536913156,2.663106608613528
222,55.5,2.6630414405326324,-0.1286849687068791,-0.015939080466826735,2.6661488208960145
223,55.75,2.665445603489009,-0.1628772397592225,-0.014474523564179734,2.670417431861632
224,56.0,2.6655024003972634,-0.1543948542895654,-0.005676333482066733,2.669970190386902
225,56.25,2.666881442599528,-0.1116514933099143,0.0014804840708772,2.6692176166135413
226,56.5,2.666788656849453,-0.0408744505660217,0.006916928415497133,2.667101884257515
227,56.75,2.6650880055638506,0.0490650383547397,0.0142289797465006,2.665539618049046
228,57.0,2.6615917032513567,0.159600402254661,0.02491753051678333,2.6663725702190058
229,57.25,2.6590529628569546,0.2587015938190994,0.03469745318094886,2.671607975344229
230,57.5,2.6594056496372045,0.3182545878649548,0.038223497569561,2.6783809273550645
231,57.75,2.658105587237993,0.324068504586478,0.034897161026795666,2.6777874651605105
232,58.0,2.6575048391756977,0.2724314058993931,0.025417432188987732,2.67143235758695
233,58.25,2.660203003496507,0.1958060209063274,0.014836072921752867,2.667399485947879
234,58.5,2.6608865651125124,0.1087314908382085,0.006925574814279867,2.663107179498445
235,58.75,2.6608617132641736,0.0143969718364559,-0.0013606945673624667,2.660900661413953
236,59.0,2.661530864058213,-0.088656862936727,-0.0132823586463928,2.6630070558825487
237,59.25,2.664368445385196,-0.1690824602189868,-0.020758207887411066,2.669728093105744
238,59.5,2.6650329019936776,-0.1913098491333811,-0.015596684068441334,2.671890683969739
239,59.75,2.664218219767962,-0.1699267775892124,-0.0051215728744864,2.669631778407918
240,60.0,2.6669896160238573,-0.1133139892738132,0.0020983537348608,2.6693957503795174
241,60.25,2.665173803297412,-0.0313184774908279,0.008192873249451267,2.665357808778239
242,60.5,2.6626280804996147,0.0696492003350962,0.016837223122517266,2.663538868905874
243,60.75,2.6610048753765403,0.1877408480216743,0.028739477197329198,2.6676194580175063
244,61.0,2.6613842928146627,0.2850379452414064,0.03811305512984593,2.676604749354683
245,61.25,2.6605484146200125,0.3357665383246416,0.0400536234180132,2.6816519227512683
246,61.5,2.6596147182892134,0.3295188405081952,0.03475311646858847,2.6799502077446284
247,61.75,2.661276343957436,0.2697872482583148,0.023867892722288734,2.674916248825419
248,62.0,2.661236124255922,0.1889590603051726,0.013229577491680732,2.6679361378256594
249,62.25,2.66173799607631,0.0964330359778844,0.005357694501678134,2.6634842763163147
250,62.5,2.662365018162306,-0.004505206143434,-0.003985234225789666,2.662368829973933
251,62.75,2.6644680415525905,-0.1126084458865647,-0.0167959965765476,2.666846565991393
252,63.0,2.666815147627392,-0.1818389418272058,-0.021591382722059866,2.6730073760429
253,63.25,2.667549040133188,-0.1934437826949242,-0.013951782137155533,2.674553865335079
254,63.5,2.66770331386966,-0.1612585881659939,-0.0031634848564862667,2.672572787238629
255,63.75,2.6676207301267585,-0.0971233359480528,0.0037373543406526,2.669388188740577
256,64.0,2.6650091183074776,-0.0116552201652899,0.0101971626281738,2.665034604807056
257,64.25,2.663980105042424,0.0964480542912608,0.020171046257018998,2.6657254598398565
258,64.5,2.661700027182657,0.2130102038175539,0.032275915145874,2.6702098010520734
259,64.75,2.6625771936113565,0.3016450686928003,0.0396138901511828,2.679609497558555
260,65.0,2.6631419330722346,0.340621274325225,0.039577946066856336,2.6848366446044083
261,65.25,2.6618647241723363,0.3203338955531156,0.032552147905031796,2.681070236758691
262,65.5,2.6620352656414017,0.2539575016174147,0.021228114763895665,2.674121569440373
263,65.75,2.661410921315701,0.1694449041458845,0.011442494889100333,2.666799517706477
264,66.0,2.662534402460889,0.0731387869123866,0.0035849809646606,2.663538760078175
265,66.25,2.6615409225024447,-0.031373508304035,-0.007147471110026,2.6617258271990503
266,66.5,2.665033304607101,-0.1350574719569504,-0.019725831846396067,2.668453303956517
267,66.75,2.6688405377360205,-0.1841052038372694,-0.0206544237832228,2.6751830856864838
268,67.0,2.667550867712823,-0.1824473591950403,-0.010317131256063733,2.673782839108793
269,67.25,2.6679521293563906,-0.1445425013200588,-0.0007127086476732667,2.6718647232270496
270,67.5,2.667694664740324,-0.0740111303147608,0.005519350369771266,2.668721130372085
271,67.75,2.6638738358288783,0.0145848192591446,0.012674188862244267,2.663913761773546
272,68.0,2.661829078028536,0.1288153411351104,0.023530046145121202,2.664944170662868
273,68.25,2.661868910831346,0.240193201250966,0.03485704213380813,2.6726838332241325
274,68.5,2.6636334652584006,0.3154857528787917,0.040099446972211204,2.682251758786631
275,68.75,2.6623675315059416,0.3383355998474471,0.03799859682718907,2.683779396847135
276,69.0,2.6615745863442264,0.3003466040708045,0.0291356320182482,2.678467353030517
277,69.25,2.662666677951212,0.2296963226488624,0.017902755488952,2.672555750309084
278,69.5,2.660232948180892,0.1420827739068475,0.009215195973714134,2.664024559426633
279,69.75,2.661043657228538,0.0446059281874844,0.0010113636963069333,2.661417485947235
280,70.0,2.662122557105965,-0.0620749708945182,-0.011046998202800732,2.6628461861444346
281,70.25,2.665667782720938,-0.1546497107461215,-0.02121009926001227,2.67015004463611
282,70.5,2.668285882083677,-0.1867639439080228,-0.018156306197245866,2.674814071906896
283,70.75,2.6675481289905494,-0.1739058173438105,-0.0070889554917812,2.673210850978089
284,71.0,2.6684210929636274,-0.1255375585984187,0.0012219587806612,2.6713724577437814
285,71.25,2.665401966670296,-0.049714104207101,0.0073084911952416,2.665865551014716
286,71.5,2.6626191813453626,0.0448778601352472,0.015306369711955333,2.662997357715281
287,71.75,2.6616314652896897,0.1614274888346238,0.026869845887025134,2.6665222465172858
288,72.0,2.662047126774933,0.2636377034005159,0.0367803027232488,2.675070044657705
289,72.25,2.6633159174552,0.3241113867556953,0.039593545099099466,2.682964753252441
290,72.5,2.6630017363710667,0.3306941746591879,0.03547067691882447,2.683456145546045
291,72.75,2.662548385228233,0.2801132618591707,0.02548906952142713,2.67724248867204
292,73.0,2.6620324105854896,0.2041992518043238,0.014910340309143066,2.66985278422707
293,73.25,2.6610147362083123,0.1137348500959033,0.007112264633178667,2.663444206745118
294,73.5,2.661687794891732,0.0152119963725083,-0.0013936599716544002,2.661731264104107
295,73.75,2.6630758336243248,-0.0896385433889785,-0.013523114224274933,2.664584013330184
296,74.0,2.66710894988264,-0.1647180627777053,-0.020038438340028067,2.672190522913611
297,74.25,2.669463349883784,-0.1814641827663107,-0.013899282862742732,2.675624006843973
298,74.5,2.668324365431068,-0.1581171039911307,-0.003560873058935,2.673005038851901
299,74.75,2.6689229014788287,-0.1010257637104051,0.0031443039576212,2.670834262729801
300,75.0,2.6661782604775337,-0.0197128411041886,0.009184742346405933,2.6662511345984283
301,75.25,2.6636512270913704,0.0822219401872968,0.018164976189533867,2.6649199438319955
302,75.5,2.6616773520977475,0.197894480523607,0.029772877693176266,2.669023895002025
303,75.75,2.6634858060511317,0.2894407432215044,0.0379490454991658,2.6791663970109174
304,76.0,2.6640603738581103,0.3341054575235344,0.03882778435945507,2.6849290739809173
305,76.25,2.662535715261793,0.3211674562666182,0.03283182779947914,2.681836119155941
306,76.5,2.663274137066842,0.2587637806003228,0.022213108837604467,2.6758153567314213
307,76.75,2.662540008689247,0.1767160778623801,0.012534134089946733,2.668397996934865
308,77.0,2.6621503982006502,0.0832329556085566,0.0051269372925161994,2.6634512324311883
309,77.25,2.6621731356959253,-0.016618686323108,-0.004194215871393667,2.6622250064853987
310,77.5,2.6654276866435405,-0.1183792720672147,-0.016147006303071934,2.6680551727393307
311,77.75,2.668545555416022,-0.1746457428601207,-0.018745577583710333,2.674254385212777
312,78.0,2.6688762087324225,-0.1799809224374594,-0.010366507495443,2.674938008623637
313,78.25,2.669717556348664,-0.1462415605622946,-0.0012057940475642666,2.673719960039192
314,78.5,2.669546384505117,-0.0791388019563351,0.0047489327068130005,2.670719163259108
315,78.75,2.6657832457941466,0.0082563647107851,0.011109494914611134,2.6657960314163223
316,79.0,2.664273928346109,0.1204518466653406,0.0211804484327634,2.666995352944939
317,79.25,2.662979839192681,0.2347783896312534,0.03301986803611113,2.673309281804954
318,79.5,2.663821342752979,0.3157236684296847,0.03964483737945553,2.682466324283118
319,79.75,2.663247752610626,0.3444587920024936,0.03882461537917453,2.6854311480977064
320,80.0,2.6622246661660003,0.3131138870512513,0.031089720626672066,2.680574654697573
321,80.25,2.6627556157339893,0.2418239383019333,0.0198024672766526,2.673713949968985
322,80.5,2.661236065096657,0.1543415882906368,0.010503125687440199,2.665707920993449
323,80.75,2.6628320022704437,0.0574433343433581,0.0026404143621524003,2.663451521799505
324,81.0,2.662716051888097,-0.0482654395606513,-0.008428717032074868,2.663153455142703
325,81.25,2.665918391601841,-0.1495808433382838,-0.020246310780445732,2.670111476956485
326,81.5,2.669435800581791,-0.1930152887772316,-0.0198349592586358,2.676404751738702
327,81.75,2.668565015658076,-0.1854035988606407,-0.009113979215423266,2.6749978948149966
328,82.0,2.669193786902502,-0.1410290403991703,5.116462610506763e-05,2.6729168827845795
329,82.25,2.668162530267584,-0.0654107135617805,0.006057254349191934,2.6689641903503647
330,82.5,2.665402534119059,0.0280236644021766,0.013389421006043734,2.66554984846557
331,82.75,2.663598150159899,0.1464423941403329,0.024770927925904532,2.667620752718945
332,83.0,2.663160709220082,0.2577920734035152,0.03613944103320433,2.675608662761297
333,83.25,2.6645452202851665,0.3292840921217148,0.04091278711954747,2.684814564223933
334,83.5,2.663349253064571,0.3470314074132542,0.0383605808019638,2.685862997535584
335,83.75,2.6622556151610435,0.302406233598628,0.028926191230614934,2.6793757650945143
336,84.0,2.6630055562444865,0.2267958903593408,0.017333968232075333,2.6726456870436257
337,84.25,2.661744046514733,0.1357614915297172,0.008642681563893933,2.6652040356676263
338,84.5,2.662664459325607,0.0353467702800939,0.00026387373994413334,2.6628990625115625
339,84.75,2.6635378974634825,-0.0741803727176299,-0.012294133504231733,2.664570670656103
340,85.0,2.667391592683785,-0.1660890868485325,-0.022213709851106,2.672557481793482
341,85.25,2.6697864437620678,-0.194407399794039,-0.018280693640311534,2.676855224398657
342,85.5,2.668245742353379,-0.1766893177559121,-0.0065329273541768,2.674089463087573
343,85.75,2.66957947888861,-0.1245498528509112,0.0017049948995312,2.672483350733614
344,86.0,2.6672037053224065,-0.0448001971566625,0.007824460665384867,2.667579926328516
345,86.25,2.6643459895839694,0.0532531226608179,0.016193024814128865,2.664878129912381
346,86.5,2.6627581852016293,0.1734847445086456,0.028190113604068732,2.668403663135603
347,86.75,2.6635738696853086,0.2765654270721313,0.03811368097861607,2.677893611539107
348,87.0,2.664081770536346,0.3348192346959087,0.0406353871027628,2.685039217595607
349,87.25,2.6627509617067173,0.3370901396715205,0.036025397479534135,2.6840030637713164
350,87.5,2.662850577875236,0.2816720697740255,0.025480374693870534,2.6777065475853137
351,87.75,2.6625298787716285,0.2031268843321593,0.014608534673849732,2.670267006591317
352,88.0,2.6616102264562698,0.1098198240622277,0.0066333773235479334,2.6638748828227
353,88.25,2.6622290693516275,0.0082652482235087,-0.0025089543002346664,2.662241899608116
354,88.5,2.664190135476958,-0.1004038943177796,-0.0156277182201544,2.6660813978509563
355,88.75,2.6675296714307986,-0.1737334098140404,-0.021787385145823134,2.6731812219992337
356,89.0,2.669030876804458,-0.1875749587197783,-0.014612618833780266,2.675613983083939
357,89.25,2.6684213436256035,-0.160689304013181,-0.0034835220625002664,2.673255229030874
358,89.5,2.6688113926203068,-0.1011900372234152,0.003524899482727,2.6707290527144862
359,89.75,2.6655554620494164,-0.0187093102053243,0.009794473648071267,2.665621120780265
360,90.0,2.663634348899873,0.0862716695701139,0.0192354122797648,2.665031096555849
361,90.25,2.66178764738964,0.2036932074120041,0.031181025008360536,2.669570078222684
362,90.5,2.6630535762077456,0.2949578136943552,0.039033738275369,2.679338437303548
363,90.75,2.6633492095652125,0.3372748772971345,0.039433750013510335,2.6846197784690924
364,91.0,2.662097718396087,0.3209799533509628,0.032850034534931134,2.681378823057801
365,91.25,2.6626442095511065,0.2569452070755005,0.02177342524131133,2.675013088957717
366,91.5,2.6616442966107834,0.1744386663781643,0.011980676402648266,2.667354346540501
367,91.75,2.6619296469206786,0.0800896284550768,0.0043484053264061335,2.6631342049812887
368,92.0,2.6615872787293986,-0.0222804739683084,-0.005720254033803933,2.661680533387585
369,92.25,2.6646677991869794,-0.1261098823787464,-0.018189267565806667,2.6676503111272964
370,92.5,2.668173977332289,-0.1796643256229932,-0.020144057770570066,2.674216080127926
371,92.75,2.6680642929451968,-0.1811645017436001,-0.010680754979451467,2.674207854296513
372,93.0,2.668515986319669,-0.1450947311919044,-0.0010224859385440665,2.6724576797890154
373,93.25,2.6682167479649306,-0.0770550716350162,0.005159759583572533,2.6693291475921863
374,93.5,2.664670877974902,0.0097141434341884,0.011926150570313133,2.664688584527317
375,93.75,2.6628554864868805,0.121487207709398,0.022326168914635933,2.6656253456835053
376,94.0,2.6618435878428923,0.2336387138677506,0.03373812884092327,2.6720775315769
377,94.25,2.663275846311514,0.3119990430581847,0.03954182565212246,2.681488697797463
378,94.5,2.662684764755121,0.3384185573425627,0.03803510715564087,2.6841045576528604
379,94.75,2.66183997898119,0.3039991399174228,0.029705372949441266,2.679143062767107
380,95.0,2.662973415048816,0.2333755649693775,0.018526165435711534,2.673180046981784
381,95.25,2.661266973467937,0.1467339129169171,0.0097375555584828,2.665309127525568
382,95.5,2.6622261870237907,0.0510223405624047,0.0019946416529516,2.662715071146685
383,95.75,2.6623790874646955,-0.0526319223841081,-0.009054426724712,2.662899270461275
384,96.0,2.665740003415374,-0.1473130641576342,-0.019564664612213734,2.669807278565348
385,96.25,2.668644612084414,-0.1840373238302801,-0.017720155417919135,2.674982953622281
386,96.5,2.667902576211173,-0.1745824230695347,-0.007328661158680866,2.673608643500212
387,96.75,2.669294884906717,-0.1285899177838737,0.0008829037348429333,2.6723904186224043
388,97.0,2.6675943041940595,-0.0529463305949436,0.0067407687505086,2.668119691035628
389,97.25,2.664594631280355,0.0405584087440229,0.014285111178954401,2.664903287845159
390,97.5,2.6628921390809075,0.1573325841112383,0.025606498122215268,2.667535957846119
391,97.75,2.662578780009624,0.2625157581625238,0.036166104177633863,2.675488793293888
392,98.0,2.663370104565251,0.326903850146185,0.0399171362320582,2.6833573077643456
393,98.25,2.66241338756172,0.3372190035471881,0.036553931732972396,2.683684352270444
394,98.5,2.662069106585628,0.2881145520542401,0.026855111122131334,2.677614969211036
395,98.75,2.6625762259574555,0.2116806027163489,0.015870857983827532,2.670977505820707
396,99.0,2.6615904838166897,0.1211802877983466,0.007744820788502666,2.6643476810833926
397,99.25,2.662532615093591,0.0227194918862041,-0.0005835493405659334,2.6626295464725622
398,99.5,2.663470266855944,-0.0836364134578111,-0.0127592173715432,2.664783089124096
399,99.75,2.6668099639368763,-0.1664519328131286,-0.020787148425976402,2.671999556453973
400,100.0,2.669024631290559,-0.1888159864934481,-0.015732506910959867,2.6756950422630745


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/data_shuffled.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.781093721600373,-0.911321535010645,-0.06475963195164994,2.9266002850575914
2,0.5,2.780298871669162,-0.6092527415537319,-0.0643389622370402,2.8462696145824893
3,0.75,2.739928813911415,-0.4210043177191224,-0.0537427564462026,2.7720848725896103
4,1.0,2.738289009742957,0.1722588337790092,0.026341564953327134,2.743701843621856
5,1.25,2.7496126198867024,0.4282317971677422,0.04693765938282013,2.782759786892453
6,1.5,2.77569242774657,0.653600379219575,0.053496176997820534,2.8516068994806454
7,1.75,2.79164827315483,0.8164787300275528,0.060884391268094334,2.908597187235756
8,2.0,2.769269449776596,0.7247980907422757,0.06065902113914487,2.8625487869745765
9,2.25,2.7371090189034684,0.7553357474920719,0.04804225265979767,2.8394185800621425
10,2.5,2.7044251873912923,0.4770378340606831,0.03439740339914953,2.746175647936915
11,2.75,2.70772358815706,0.3097770965259642,0.012185947348674134,2.725386005576861
12,3.0,2.7150747365148966,-0.0477314423692135,-0.0182631649076938,2.71549426724714
13,3.25,2.7391250286702684,-0.3948039849878802,-0.05577288568019867,2.7674313196988662
14,3.5,2.7825260911328544,-0.6099642958411298,-0.063681349158287,2.84859753037105
15,3.75,2.7515910529978838,-0.813309532113316,-0.06443114578723906,2.869272681005481
16,4.0,2.724074481925532,-0.7736822790513219,-0.06471271316210427,2.83181320923466
17,4.25,2.713569217852769,-0.7545100017264569,-0.0642401625712712,2.8165126029867764
18,4.5,2.6800917118028744,-0.5869673550698333,-0.060263698299725804,2.7436148161854166
19,4.75,2.6694978027083374,-0.2876303652233036,-0.013009302318096133,2.6849487417198734
20,5.0,2.6938527460543837,-0.0292660748586147,0.029351569712162,2.694011715000952
21,5.25,2.711006808461084,0.2383083690330718,0.04843450586001074,2.7214607831592126
22,5.5,2.699635810453183,0.3547086470453975,0.053745095928510005,2.72283891065373
23,5.75,2.689109321718287,0.4572508314744273,0.04837341606616973,2.727707327965418
24,6.0,2.682821896166609,0.4893728667285918,0.039080637196699734,2.7270898645334665
25,6.25,2.661442088640525,0.4967321204572924,0.03461062163114547,2.707400375024211
26,6.5,2.6610692541763976,0.3721273849953585,0.0207654473682244,2.686962665573605
27,6.75,2.6801330956333898,0.1607355983760231,-0.010519215216239266,2.684948666715011
28,7.0,2.683664704736922,-0.0675460630592635,-0.0414343749483426,2.6845146149882506
29,7.25,2.692641093375931,-0.3126740285732313,-0.05934411287307734,2.7107344218644776
30,7.5,2.697645121756737,-0.4356530299800379,-0.06294451157251993,2.732596341479786
31,7.75,2.6700895992118454,-0.5566922996614728,-0.06297615667184193,2.7275052308513823
32,8.0,2.655980616453276,-0.5776208214237025,-0.06264970203240706,2.71806527668445
33,8.25,2.655445671256503,-0.5741716580519353,-0.057251388827959666,2.7168115146077043
34,8.5,2.648693123505416,-0.4542947253357898,-0.0313449278473854,2.687370268491634
35,8.75,2.640615402107996,-0.2926254746409054,0.005388649180531467,2.6567798874311714
36,9.0,2.644410110685343,-0.1722683920554037,0.019294619560241668,2.6500153268228885
37,9.25,2.65482623391913,-0.0060271173151002,0.025816855331261934,2.6548330754396527
38,9.5,2.6399110660220697,0.0876881120762416,0.029094450175762135,2.641367002426069
39,9.75,2.6345306962237776,0.2163165603565301,0.028081178665161133,2.643396459789909
40,10.0,2.6451745601628214,0.283427983795388,0.028027844925721468,2.660315747374904
41,10.25,2.641317614582354,0.2644185680135784,0.017603827019532465,2.65451990390228
42,10.5,2.64505936890026,0.2104098074457142,0.002994116085271,2.653415035774913
43,10.75,2.6535350579252523,0.1084759727772588,-0.011209635684887533,2.6557513701979607
44,11.0,2.653592023026789,0.0332373784370084,-0.0204199242095152,2.6538001710748254
45,11.25,2.644402354011405,-0.0956953336785026,-0.029066416124502798,2.6461332934659394
46,11.5,2.641858137127015,-0.1801993148332834,-0.034447637697060864,2.6479966408155824
47,11.75,2.6412791332195864,-0.2177570249814733,-0.028608935574690467,2.650240287504133
48,12.0,2.640313170879838,-0.2098942003943726,-0.0140004716813564,2.648642900747615
49,12.25,2.641210250869242,-0.1925703857105652,-0.0019501090670625335,2.6482210902319845
50,12.5,2.651690145443353,-0.182325998679836,0.0043094952901204,2.6579509772070646
51,12.75,2.6382658131622665,-0.1213359930302616,0.010071643317739134,2.641054509870138
52,13.0,2.6278544379379207,-0.0609511519532016,0.013359530518452267,2.628561201477806
53,13.25,2.6249309455930745,0.0366237454559835,0.016192261129617667,2.6251864253540886
54,13.5,2.622713825379365,0.0939112556487291,0.017365518957376466,2.624394622341233
55,13.75,2.625063422876499,0.1168697277614764,0.013215987632671934,2.6276636975440986
56,14.0,2.6351550405923123,0.1202477765772117,0.007584309826294534,2.637897195822997
57,14.25,2.6436228074909582,0.09324170682221,0.002937976581354933,2.645266633853286
58,14.5,2.645782261512907,0.0841358280264245,0.0007936637072513334,2.6471196823895298
59,14.75,2.639103071473597,0.060731803211687,0.0010764122319718,2.639801767895218
60,15.0,2.6308638811210034,0.0397113419653609,0.0010395129987348665,2.6311635737193835
61,15.25,2.630429519845451,-0.0001273821308756,0.0005500157906983999,2.6304295229297776
62,15.5,2.6245150902599392,-0.0254370546050664,7.74065665609669e-06,2.624638356564408
63,15.75,2.6366688515030643,-0.0235467389973247,0.0006485700529689334,2.636773991339397
64,16.0,2.6433745094625105,-0.0011013036192801,0.003712805298467467,2.6433747388794178
65,16.25,2.6427897072654147,0.0261085575205613,0.0072704950968424005,2.6429186695023024
66,16.5,2.638215673678292,0.038350147511985,0.0100457749019066,2.638494395418719
67,16.75,2.626431001228148,0.0491505961141077,0.010827501614888468,2.6268908590405244
68,17.0,2.616888695962697,0.0521062980251827,0.0091805141419172,2.61740740301376
69,17.25,2.613404640322343,0.0592723720225374,0.006671388943990067,2.614076706629615
70,17.5,2.624918329757256,0.0539182680685027,0.0049056929225722665,2.62547203708726
71,17.75,2.6382136504330216,0.0308033971385737,0.0034951368967692,2.6383934722869533
72,18.0,2.642562800332398,-0.003159560170291,0.0016931931798656666,2.6425646891838004
73,18.25,2.6427040859798443,-0.0381734255781125,-0.00025313694883753333,2.642979776024579
74,18.5,2.6416262530104104,-0.042356835793276,-0.0009949525507787333,2.6419658139597946
75,18.75,2.628599529099979,-0.0391239536986056,-3.325939178466797e-05,2.6288906725342613
76,19.0,2.625848721421491,-0.0311125935970245,0.0007391373316446667,2.626033035068525
77,19.25,2.631035695338501,-0.0267654708043065,0.0016791662201285334,2.631171834102198
78,19.5,2.6360485364647315,-0.0085813248997361,0.002820762184758933,2.6360625041403867
79,19.75,2.638517673434614,0.0296138706522615,0.0047813576335708,2.638683856463638
80,20.0,2.6377512358770225,0.0793524102229903,0.007726089408000267,2.638944559360609
81,20.25,2.6310129749532627,0.1175848629474189,0.010769311338663067,2.633639207326391
82,20.5,2.619962230333849,0.1295794447290753,0.011836600800355266,2.6231646766591323
83,20.75,2.619010444848435,0.1169624497075342,0.010538482417662934,2.621620858336839
84,21.0,2.624030836453846,0.0906703845937655,0.008059668665130934,2.6255968748654186
85,21.25,2.628154745637368,0.053325977558595,0.005166324165960134,2.628695689291326
86,21.5,2.63749957362328,0.0111127976987346,0.0021640222209194666,2.637522984759692
87,21.75,2.642326680623274,-0.0328072715243596,-0.0004991014720872,2.6425303412067915
88,22.0,2.6385529595485977,-0.0736967302106237,-0.0028141935666402,2.6395819609147204
89,22.25,2.6346944943290045,-0.109530552540726,-0.0041845083857576,2.63697023502114
90,22.5,2.6319667616082656,-0.1257912742175607,-0.004102420993149267,2.6349710584520616
91,22.75,2.631984527527928,-0.1203838077672104,-0.0030032675713300666,2.63473619444508
92,23.0,2.634535692631056,-0.0839144546284803,-0.0012599548014501332,2.635871763087612
93,23.25,2.637237374491753,-0.0252935266052876,0.0016154369028905998,2.6373586657685166
94,23.5,2.639219676638433,0.0467002540831931,0.005983273188273067,2.639632818269789
95,23.75,2.6369918813843785,0.1181474797009815,0.012121422837177867,2.639637287478493
96,24.0,2.636281197431663,0.1784128449192207,0.018252356598774534,2.642311430388911
97,24.25,2.638455748198707,0.2132428952371123,0.021619883676369935,2.6470589845282837
98,24.5,2.639609780251861,0.214916927337628,0.020014858494202266,2.6483445919399395
99,24.75,2.6427108192107127,0.1850367311576843,0.015079236278931268,2.649180829209452
100,25.0,2.6476061008498672,0.1342833863926408,0.009926398595174133,2.6510092593422816
101,25.25,2.6495231737051634,0.068818904634765,0.0057547967880964,2.650416776591148
102,25.5,2.649481408242903,-0.0076142087167781,0.0014909903208414667,2.649492349262246
103,25.75,2.651198079556473,-0.0904956860776413,-0.004334314726293067,2.6527421145378214
104,26.0,2.654368436930159,-0.1630006606648303,-0.010225403433044733,2.6593685367673707
105,26.25,2.654919590686143,-0.1950923036998357,-0.011113639920949934,2.66207795527704
106,26.5,2.652538452714316,-0.1823795060963634,-0.007607476164897267,2.658800956704358
107,26.75,2.6549447672584874,-0.1282864352629893,-0.0028202692046761335,2.6580423485463336
108,27.0,2.6521564870319025,-0.0478317966168632,0.0026436091090241997,2.6525877765821435
109,27.25,2.649989952968721,0.0456718848838024,0.009700680151581733,2.6503834952519614
110,27.5,2.65317392361948,0.1521026821252972,0.020665097981691333,2.6575302622706096
111,27.75,2.6576121363235914,0.2537112510350159,0.03221739083528513,2.6696950511315327
112,28.0,2.659748568726794,0.3225687033228022,0.03782231112321213,2.679237394709096
113,28.25,2.660731751308716,0.3479701503447815,0.03656540811061853,2.683389028440214
114,28.5,2.661466414380149,0.3178715622813661,0.029940225183963734,2.680381652858548
115,28.75,2.6595834890128898,0.2411504828253838,0.0200108451147874,2.670493941276949
116,29.0,2.658340775443736,0.1405165775375335,0.010992089907328266,2.6620519504603326
117,29.25,2.66304961958568,0.0315888786121462,0.0022707621877392,2.6632369653538923
118,29.5,2.664070057496296,-0.0851722348473931,-0.011258101711670533,2.6654312185530538
119,29.75,2.667085380307482,-0.1907744629046526,-0.025926776230335197,2.673899646872796
120,30.0,2.6737400831678477,-0.228860627771924,-0.0254827464620272,2.6835169496916853
121,30.25,2.6730441896310184,-0.2124831123690639,-0.011742770671844467,2.681476144358214
122,30.5,2.6721838043258623,-0.168984634357338,-0.0010137081456680667,2.677521632172245
123,30.75,2.673319933464411,-0.0907057702943762,0.004530382342636533,2.674858314644508
124,31.0,2.6754523516686497,0.0070085297297626,0.011079105238119733,2.675461531313482
125,31.25,2.676516838135227,0.1352212547344206,0.022264838218688934,2.679930441737872
126,31.5,2.6808852388855424,0.2579249384742803,0.0346991295615832,2.693263993365922
127,31.75,2.6857926285239557,0.3340839454096768,0.04068443924188613,2.706491109539086
128,32.0,2.683396541024979,0.3508746247258544,0.038369315365950264,2.7062390874904847
129,32.25,2.6789534537634463,0.3038704372660419,0.028857971231142667,2.6961322018913227
130,32.5,2.677544241872849,0.2278065141575499,0.017745193094015066,2.6872177014672745
131,32.75,2.6735231122370284,0.1335629602792991,0.010285925740996934,2.676857279726384
132,33.0,2.672079854223507,0.0361679897164182,0.004276180329422134,2.6723246192832275
133,33.25,2.6728984422073703,-0.0614172186538825,-0.0045161802942554,2.673603964146853
134,33.5,2.67750070914423,-0.1408419241678519,-0.012655445684989266,2.6812024345563983
135,33.75,2.6804891426839577,-0.1655616071245627,-0.0104152839630842,2.685597268728177
136,34.0,2.680694593159226,-0.1457014870279303,-0.0023177227315803336,2.6846512669460925
137,34.25,2.681584609816164,-0.0834512702562027,0.003748242122431533,2.682882802902557
138,34.5,2.679253057024462,0.0064905778004823,0.008700998499989466,2.6792609188309955
139,34.75,2.6785020830991155,0.1111406421053354,0.016196743895610134,2.6808069030599517
140,35.0,2.680186368086367,0.2283696094637161,0.027786788841088598,2.689898073571302
141,35.25,2.682050336405198,0.3204981174901531,0.037553064525127404,2.7011318091359358
142,35.5,2.681730359503505,0.3618830547594632,0.03965494781732553,2.7060371517044697
143,35.75,2.680401880828985,0.3447421974452248,0.03488751252492266,2.702480605934282
144,36.0,2.678044405585899,0.2706340498894454,0.0247894922892252,2.6916843476250136
145,36.25,2.6728104685152827,0.1762020095317547,0.014591090381145465,2.678612131079809
146,36.5,2.667916375797435,0.0734597710151429,0.007239810501535733,2.6689275235955203
147,36.75,2.6678792430613107,-0.0322807845107689,-0.0017134666753311333,2.6680745313064294
148,37.0,2.6672848105429425,-0.1452104468055779,-0.0162344376246134,2.67123460864346
149,37.25,2.669820922134545,-0.2196724060862789,-0.024766780436038933,2.6788429820097868
150,37.5,2.672297515167636,-0.2236404995450323,-0.018047646929820332,2.681639252883929
151,37.75,2.6722923631496127,-0.1733232154841634,-0.0042053619399666665,2.67790728203452
152,38.0,2.6727540333452904,-0.0936315915460779,0.0042155664414167335,2.674393575691313
153,38.25,2.6705280742573567,0.0117317353817909,0.011095857868591933,2.6705538431216427
154,38.5,2.6716077927125745,0.1317195890521244,0.022164734701315535,2.674852939550624
155,38.75,2.672311235735848,0.2592505025929448,0.03603218495845793,2.6848571961530374
156,39.0,2.6743119254060472,0.3515408873093488,0.04443244139353433,2.697318162512395
157,39.25,2.672899326830986,0.3918595001317321,0.045046423872311864,2.701470836269944
158,39.5,2.668831057053773,0.3682004437962881,0.03823132564624147,2.6941103871049057
159,39.75,2.6657241647494567,0.2834377444761799,0.0247894525527954,2.6807503198774283
160,40.0,2.6657778449727405,0.1820268154487715,0.012101380775372135,2.6719852694747277
161,40.25,2.670741481568464,0.0670793739931485,0.0029704890524347334,2.671583744483003
162,40.5,2.6742407595954862,-0.0490228681783348,-0.008312086264292333,2.674690053424185
163,40.75,2.6805001959215216,-0.1570796212883181,-0.020978574951489734,2.6850987519566942
164,41.0,2.685176203381844,-0.2048750144874676,-0.021381000677744535,2.692980693352512
165,41.25,2.6806370535774158,-0.1957286290593476,-0.009593975419799467,2.687773187835175
166,41.5,2.6758627617987183,-0.1511504461405819,0.0008201758222033333,2.680128350909628
167,41.75,2.673260937159571,-0.0691650216069661,0.006961703300476066,2.674155537428061
168,42.0,2.668730524207735,0.0328655917023112,0.014467795689900668,2.668932887495681
169,42.25,2.6683367057672527,0.1647163814650374,0.026728091140588064,2.6734158415158253
170,42.5,2.67205538969477,0.2888320194505016,0.03924002746740973,2.6876204979603657
171,42.75,2.675698450897876,0.3649943992407572,0.04443462689717607,2.700478311635628
172,43.0,2.672119490414816,0.3846842476505127,0.042056217789649936,2.699667487200077
173,43.25,2.669455246917921,0.3336413529272514,0.03231982390085853,2.6902245013531387
174,43.5,2.669500206452303,0.250672097417571,0.019638371964295666,2.6812437137777336
175,43.75,2.6653116723536656,0.1504560827596775,0.010019326582551,2.669554896162295
176,44.0,2.6657305944725254,0.0404410642442589,0.0010480483373006,2.666037336944862
177,44.25,2.6678536734614684,-0.0784762737384336,-0.012955709050098999,2.669007633661193
178,44.5,2.672416913434717,-0.1794264427964846,-0.024897083640098534,2.6784334988172733
179,44.75,2.675207891864509,-0.2087259355493756,-0.0211074277758598,2.6833381786247354
180,45.0,2.6743957790495045,-0.1881901033511905,-0.007284506534536667,2.6810088209472824
181,45.25,2.6761346184361594,-0.1341197915685827,0.0021139304153620668,2.679493350333762
182,45.5,2.673476955635891,-0.0513179417559511,0.0081415095676978,2.673969439515384
183,45.75,2.670984809632237,0.0496904011902777,0.016339636097351666,2.6714469841747954
184,46.0,2.6697927670897483,0.1769430956118799,0.028957637647787665,2.6756498796160626
185,46.25,2.667279458779736,0.2872079648597981,0.0397210841377576,2.6826979193169005
186,46.5,2.665018521954821,0.3496843952405583,0.042566999793052666,2.6878621427887657
187,46.75,2.6630669894916075,0.357468067939839,0.03847626099983847,2.686951657569696
188,47.0,2.6620322823914817,0.3009355514304067,0.027906298637390133,2.678988256526916
189,47.25,2.6617140263830508,0.2159329698271658,0.015876197566588666,2.670458501026116
190,47.5,2.6625241134549897,0.1160587417752081,0.006775156905253667,2.665052398410156
191,47.75,2.663707879871699,0.0076786782572693,-0.0037112357094883333,2.663718947522497
192,48.0,2.66363387803446,-0.1090612659071698,-0.0192284223934014,2.665865674773238
193,48.25,2.6668039057330404,-0.190923674153681,-0.0276377871632576,2.673629540715269
194,48.5,2.6680270495723337,-0.2069023878601487,-0.0199686288833618,2.6760375437112023
195,48.75,2.6653768634259443,-0.1784420779283209,-0.005489385376373866,2.6713433697789024
196,49.0,2.667174116716485,-0.123404005239583,0.002957431599497733,2.6700274001199937
197,49.25,2.667071720497789,-0.0408941771302149,0.009489035854736934,2.667385217024754
198,49.5,2.664723847905266,0.0629999882333525,0.01911520212888713,2.665468473666956
199,49.75,2.661137404465055,0.1856199928858986,0.031347140669822665,2.667603243963009
200,50.0,2.6615916491110494,0.2858084763497152,0.039926528930664,2.676893085607085
201,50.25,2.660110311417462,0.3358158026804794,0.041014974315961204,2.681223437582076
202,50.5,2.6570973636650805,0.3260516836964617,0.034531719982624,2.6770274747258798
203,50.75,2.659430347244631,0.2631707778462442,0.022554541627566,2.672419995090198
204,51.0,2.661377969377864,0.1837427683177294,0.011746518313884733,2.6677132718489265
205,51.25,2.6618793848115354,0.0905856381399204,0.0037030934666593333,2.663420285482908
206,51.5,2.661062526035936,-0.0108800334558443,-0.006554806604981401,2.6610847680223864
207,51.75,2.6639408054315705,-0.1159811294796853,-0.0192195537189642,2.666464370142378
208,52.0,2.665565571177075,-0.17469163178009,-0.021439750989278136,2.6712837701110224
209,52.25,2.6639886395265404,-0.1813737658606516,-0.012090865522623,2.670155784681662
210,52.5,2.6661381979716547,-0.1491073918989123,-0.0019534667953848665,2.670304459233523
211,52.75,2.66729568646263,-0.0838277829548188,0.004798420394460334,2.668612631353092
212,53.0,2.663614367884373,-0.0016355960885751,0.011728803316752067,2.6636148700543467
213,53.25,2.662708415927391,0.1047561831928134,0.021893930931886,2.664768276261124
214,53.5,2.661133475139194,0.2132727794586477,0.033036249379316936,2.669666018618138
215,53.75,2.65946852559923,0.290430456226076,0.0384161472320556,2.6752799271397056
216,54.0,2.658360194248017,0.3191459999820112,0.0363931184013684,2.677448989554586
217,54.25,2.659906022419571,0.2899454353508377,0.028000069161256132,2.6756622364537512
218,54.5,2.662447054594676,0.2258383633917497,0.0174190526207288,2.6720080997069093
219,54.75,2.66146809657514,0.1441400724898146,0.009343504905700666,2.665368415357372
220,55.0,2.663779569173857,0.0538992591717625,0.002393142475436067,2.6643248156497967
221,55.25,2.6627716481775314,-0.0422350330701739,-0.007051174218455933,2.6631065784824544
222,55.5,2.6630414154670663,-0.1286847324479557,-0.015939049422740933,2.666148784456344
223,55.75,2.665445578112888,-0.1628771116363129,-0.014474547157684934,2.670417398718136
224,56.0,2.6655023775701334,-0.1543947179697999,-0.005676329135894734,2.669970159715087
225,56.25,2.666881420461252,-0.1116515668114734,0.0014804761546353335,2.6692175975691605
226,56.5,2.666788639442397,-0.0408746217227038,0.006916888679067267,2.667101869475556
227,56.75,2.6650879929892795,0.0490647397633049,0.014228932559490199,2.665539599980399
228,57.0,2.661591693003265,0.1595999587868573,0.02491746842861173,2.6663725334447834
229,57.25,2.659052946426453,0.2587014230531436,0.034697445730368266,2.6716079424550534
230,57.5,2.6594056409348243,0.3182542604834882,0.03822347273429234,2.678380879813746
231,57.75,2.6581055675204293,0.3240685155532254,0.034897161026795666,2.677787446915078
232,58.0,2.6575048337686287,0.2724315447373381,0.02541747937599813,2.6714323663667026
233,58.25,2.660202994630793,0.1958060636752948,0.014836081614096934,2.667399480245629
234,58.5,2.660886553776094,0.1087319288435498,0.0069256306936343335,2.6631071860547517
235,58.75,2.660861712317113,0.0143971073101584,-0.0013606509504218668,2.660900661199899
236,59.0,2.6615308475867976,-0.0886564160808593,-0.013282307734092067,2.66300702454357
237,59.25,2.6643684334953783,-0.1690822090675225,-0.020758168150981266,2.6697280653335778
238,59.5,2.665032896357373,-0.1913096954191373,-0.015596680343151067,2.6718906673418226
239,59.75,2.6642182116506654,-0.1699266812171747,-0.005121580945948733,2.669631764172833
240,60.0,2.666989622529669,-0.113314110875417,0.002098345818618933,2.669395762041371
241,60.25,2.665173815429242,-0.0313185501135508,0.008192849035064334,2.665357821762564
242,60.5,2.662628084568828,0.0696489080490026,0.0168371833860874,2.6635388653306875
243,60.75,2.661004884657692,0.187740677370486,0.028739430010318732,2.667619455265617
244,61.0,2.661384296928277,0.2850378536073384,0.038113045195738465,2.67660474368658
245,61.25,2.6605484345789443,0.3357665668921023,0.0400536308685938,2.6816519461300303
246,61.5,2.659614731875102,0.3295190056530012,0.034753141303857135,2.679950241533154
247,61.75,2.661276345470657,0.2697874266903405,0.0238679324587186,2.674916268327263
248,62.0,2.66123614808952,0.1889592683453442,0.013229601085186,2.6679361763340506
249,62.25,2.6617379947381608,0.0964332232477061,0.005357710644602733,2.6634842817592648
250,62.5,2.662365038877544,-0.0045049267410671,-0.003985198525091,2.6623688502163576
251,62.75,2.6644680553317253,-0.1126083533416954,-0.01679598540067667,2.6668465758505038
252,63.0,2.666815155406252,-0.1818388577531871,-0.021591382722059866,2.6730073780843653
253,63.25,2.6675490749104744,-0.1934438864057966,-0.013951790829499532,2.6745539075224314
254,63.5,2.667703325649957,-0.1612588277966654,-0.0031635087604324,2.672572813456388
255,63.75,2.6676207566793284,-0.0971235556367958,0.0037373385081688,2.669388223268756
256,64.0,2.6650091459178857,-0.0116555787158904,0.010197130963206267,2.665034633985304
257,64.25,2.6639801289928915,0.0964478822753595,0.0201710226635138,2.665725477550977
258,64.5,2.661700057384276,0.2130100487978754,0.0322759076952934,2.670209818791088
259,64.75,2.662577222371386,0.3016451889338287,0.03961391498645147,2.679609539671377
260,65.0,2.663141966011187,0.3406214512525555,0.0395779783527056,2.6848366997237147
261,65.25,2.661864745525913,0.3203342104645538,0.03255218019088107,2.6810702955848966
262,65.5,2.662035275269862,0.253957889018499,0.021228147049744867,2.6741216158162704
263,65.75,2.661410940083905,0.1694452839857227,0.0114425346255302,2.6667995605713037
264,66.0,2.6625344112070604,0.0731392947941502,0.0035850365335742002,2.66353878276715
265,66.25,2.661540928439316,-0.0313732651405598,-0.007147451241811067,2.661725830269376
266,66.5,2.665033319444183,-0.1350571208948077,-0.019725803285837135,2.668453301006423
267,66.75,2.668840546775446,-0.1841052512279859,-0.020654428750276534,2.675183097965891
268,67.0,2.667550892334217,-0.1824476067864804,-0.0103171945859988,2.67378288056738
269,67.25,2.667952144922423,-0.1445427301067594,-0.0007127444259822,2.671864751147197
270,67.5,2.6676946821662946,-0.0740115347296791,0.0055193348477283995,2.6687211590069446
271,67.75,2.6638738567078413,0.0145845103760254,0.012674156576395,2.6639137809610918
272,68.0,2.661829090381967,0.128814920140931,0.023530006408691403,2.6649441626523065
273,68.25,2.6618689106153317,0.2401927991450392,0.03485698004563647,2.672683796871897
274,68.5,2.6636334825451184,0.3154858357571187,0.040099486708641004,2.6822517857014847
275,68.75,2.6623675636428845,0.3383356421734715,0.037998644014199535,2.68377943406359
276,69.0,2.661574591405917,0.3003469394030675,0.02913567175467807,2.6784673956623704
277,69.25,2.6626666837214708,0.2296967961959782,0.017902834961811668,2.672555796757664
278,69.5,2.6602329438601067,0.1420830778546952,0.009215227638681668,2.664024571322733
279,69.75,2.661043657765344,0.0446065273960394,0.0010114113489786667,2.6614174965268966
280,70.0,2.66212254407178,-0.0620747607620506,-0.011046994477510398,2.6628461682152937
281,70.25,2.665667776153801,-0.1546492742477729,-0.02121007194121673,2.670150012798928
282,70.5,2.6682858850461435,-0.1867640730448074,-0.018156358351310065,2.674814083878872
283,70.75,2.6675481357587825,-0.1739058969305421,-0.007089007024963667,2.6732108629095035
284,71.0,2.6684210963990243,-0.1255377557018386,0.0012219429481774,2.6713724704380004
285,71.25,2.6654019692743924,-0.0497146038572081,0.007308459530274067,2.665865562936077
286,71.5,2.662619186711356,0.0448776495160655,0.015306353569030734,2.6629973595310843
287,71.75,2.661631466651736,0.1614269161138738,0.02686982105175653,2.66652221320519
288,72.0,2.662047125556936,0.2636375235203872,0.03678028533856074,2.6750700257178144
289,72.25,2.6633159233583337,0.3241112608953501,0.039593569934368134,2.6829647439079825
290,72.5,2.66300174943237,0.3306943000087763,0.03547070920467373,2.683456173955177
291,72.75,2.662548388663176,0.2801136199969294,0.025489116708437603,2.677242529559221
292,73.0,2.662032405327926,0.2041994740135762,0.014910356452067668,2.669852795980221
293,73.25,2.6610147362738177,0.1137353593023564,0.0071122888475656,2.663444228554833
294,73.5,2.661687787504827,0.0152124107553488,-0.0013935963312784667,2.661731259085584
295,73.75,2.6630758138986854,-0.0896380820896683,-0.0135230707625548,2.6645839780973053
296,74.0,2.6671089487185147,-0.1647180463121203,-0.020038481801748265,2.672190520736735
297,74.25,2.669463353256634,-0.1814641548216034,-0.013899326324462868,2.6756240083138123
298,74.5,2.668324364053296,-0.1581172241167245,-0.0035608888914187334,2.673005044582371
299,74.75,2.668922904828323,-0.1010261385828038,0.003144256460169933,2.670834280256678
300,75.0,2.6661782663882776,-0.0197130458485379,0.009184726203481333,2.666251142022789
301,75.25,2.6636512289039254,0.0822213718582981,0.0181649525960286,2.664919928108845
302,75.5,2.6616773506883726,0.1978940454678813,0.029772823055585203,2.669023861339407
303,75.75,2.6634857935619727,0.2894404071300184,0.0379490305980046,2.6791663482856083
304,76.0,2.664060379413234,0.3341052954627631,0.038827794293562534,2.684929059326455
305,76.25,2.6625357151378477,0.3211675372304372,0.0328318526347478,2.6818361287288366
306,76.5,2.663274136017851,0.2587640120848671,0.022213148574034332,2.675815378072988
307,76.75,2.662540020554188,0.1767163988646843,0.012534157683451933,2.6683980300323262
308,77.0,2.6621503843981325,0.0832333235202495,0.0051269770289460665,2.663451230132692
309,77.25,2.6621731330550884,-0.0166182700524583,-0.0041941683739423335,2.662225001246116
310,77.5,2.665427669452269,-0.1183791627763684,-0.01614703362186747,2.668055150715852
311,77.75,2.6685455432353984,-0.1746452888476273,-0.0187455415725708,2.674254343408304
312,78.0,2.668876199306249,-0.1799810628593175,-0.0103665354351202,2.674938008666993
313,78.25,2.669717546423084,-0.1462415235211184,-0.0012058139157791333,2.673719948102469
314,78.5,2.669546394686855,-0.0791390931508847,0.0047489007314045996,2.670719182065073
315,78.75,2.6657832495271023,0.008255966592699,0.011109463870525332,2.665796033916259
316,79.0,2.664273939409608,0.1204515394928783,0.02118041614691413,2.666995350124067
317,79.25,2.662979818303406,0.2347777515505561,0.03301980594793953,2.6733092049582248
318,79.5,2.6638213317739914,0.3157236430407038,0.039644829928874935,2.682466310392184
319,79.75,2.6632477483534154,0.3444585411832574,0.03882463028033573,2.685431111703228
320,80.0,2.662224654633504,0.3131141820348125,0.031089767813682532,2.6805746777006245
321,80.25,2.6627556137442485,0.2418239604488446,0.0198024747272332,2.6737139499904763
322,80.5,2.6612360485082727,0.1543418163229404,0.0105031418303648,2.665707917635725
323,80.75,2.662832007861173,0.0574437277218683,0.0026404618596036667,2.6634515358730577
324,81.0,2.662716032427652,-0.0482652040045656,-0.008428677295645066,2.6631534314163834
325,81.25,2.665918368776284,-0.149580064599783,-0.020246211439371067,2.6701114105416046
326,81.5,2.669435771828692,-0.1930153933920757,-0.019834964225689533,2.6764047306050225
327,81.75,2.6685650119049518,-0.1854034253545136,-0.009114031369487399,2.6749978790452262
328,82.0,2.6691937803484524,-0.1410290791268612,5.1180521647135414e-05,2.6729168782830177
329,82.25,2.668162537792196,-0.0654108601311044,0.006057254349191934,2.668964201464827
330,82.5,2.665402542427524,0.0280236535290785,0.013389404863119068,2.665549856659265
331,82.75,2.663598157421113,0.1464420085377527,0.024770888189474732,2.6676207388010984
332,83.0,2.6631607105342883,0.2577921307231733,0.0361394335826238,2.6756086695920778
333,83.25,2.664545202529537,0.3292838369242771,0.040912779668966864,2.684814515303198
334,83.5,2.663349240602951,0.3470315662619885,0.0383605808019638,2.6858630057027417
335,83.75,2.662255600362586,0.3024064026866348,0.0289262309670448,2.679375769474641
336,84.0,2.6630055495913387,0.2267960682786122,0.017333993067344,2.6726456955123896
337,84.25,2.661744050534389,0.1357618968490227,0.008642713228861466,2.665204060328451
338,84.5,2.6626644566665774,0.0353468853643541,0.00026388963063553333,2.6628990613803745
339,84.75,2.663537895246261,-0.0741801075197081,-0.012294133504231733,2.664570661056771
340,85.0,2.6673915824587464,-0.1660891138015882,-0.022213714818159733,2.672557473263236
341,85.25,2.6697864429728178,-0.1944076028564385,-0.018280768146117465,2.676855238358966
342,85.5,2.668245741870409,-0.1766895730286348,-0.006532978887359267,2.6740894794727064
343,85.75,2.6695794604734013,-0.1245502640599565,0.0017049630793431999,2.6724833515026547
344,86.0,2.667203721690667,-0.0448005408704341,0.007824445143341999,2.66757994846693
345,86.25,2.664345996219313,0.0532526112362647,0.0161929925282796,2.6648781263264865
346,86.5,2.6627581841024472,0.1734843187019207,0.028190081318219467,2.6684036343551987
347,86.75,2.663573868433322,0.2765650584165582,0.038113666077454866,2.677893572220115
348,87.0,2.6640817690200005,0.3348191782742403,0.040635404487450864,2.685039209055424
349,87.25,2.662750964839904,0.3370902994728148,0.036025437215964,2.684003086949512
350,87.5,2.6628505648149354,0.2816723378791075,0.025480414430300333,2.6777065627998717
351,87.75,2.662529878434414,0.2031272481643566,0.014608558267354932,2.670267033931775
352,88.0,2.661610221702414,0.1098201694052301,0.0066333928455908665,2.6638748923098783
353,88.25,2.662229068100247,0.0082657050492187,-0.002508922480046733,2.6622418997750508
354,88.5,2.664190115079096,-0.1004035306550715,-0.015627678483724535,2.6660813637721508
355,88.75,2.667529658109867,-0.1737332065806343,-0.021787385145823134,2.673181195498078
356,89.0,2.6690308704898795,-0.1875750778886723,-0.014612683405478733,2.675613985139281
357,89.25,2.6684213365060065,-0.1606894313818734,-0.003483557763199,2.673255229580283
358,89.5,2.6688113850249597,-0.1011903937138572,0.0035248678177594666,2.67072905863152
359,89.75,2.665555461867773,-0.0187096603246729,0.009794450054565999,2.665621123056047
360,90.0,2.663634344046704,0.086271175471822,0.019235365092754333,2.665031075710452
361,90.25,2.6617876336354773,0.2036927685632502,0.031181002656618734,2.6695700310236696
362,90.5,2.6630535647195623,0.2949574666970668,0.0390337233742078,2.6793383876856462
363,90.75,2.663349194864572,0.3372746505702171,0.039433750013510335,2.684619735400718
364,91.0,2.662097707465237,0.3209801012905904,0.032850074271361,2.681378829914973
365,91.25,2.662644199759335,0.2569453033903726,0.021773450076580003,2.675013088462634
366,91.5,2.6616442822778223,0.1744390118681075,0.011980692545572866,2.6673543548324705
367,91.75,2.661929634909438,0.0800899370504416,0.0043484292303522,2.6631342022560256
368,92.0,2.6615872596138086,-0.0222801735745108,-0.005720242237051267,2.661680511758136
369,92.25,2.664667774313462,-0.1261094639135717,-0.0181892352799574,2.6676502664991952
370,92.5,2.668173948446096,-0.1796640689049237,-0.020144018034140267,2.674216034059684
371,92.75,2.668064270902029,-0.1811644876262202,-0.010680783540010398,2.6742078313476028
372,93.0,2.6685159712885897,-0.1450948776152121,-0.0010225296330948666,2.672457672729815
373,93.25,2.668216735761768,-0.0770552328924212,0.0051597515121101995,2.669329140049104
374,93.5,2.6646708714415084,0.0097138596618767,0.011926143119732535,2.664688576959488
375,93.75,2.662855483630462,0.1214868804775858,0.02232613662878667,2.6656253279163216
376,94.0,2.661843552885552,0.2336382995020864,0.0337380816539128,2.672077460522544
377,94.25,2.663275824977805,0.3119987497285809,0.0395417933662732,2.681488642478913
378,94.5,2.662684753262824,0.3384184178787596,0.038035092254479666,2.684104528668336
379,94.75,2.6618399636200283,0.3039992469363778,0.029705397784709865,2.6791430596484687
380,95.0,2.6629734175184305,0.2333757917334838,0.018526212622721933,2.673180069239074
381,95.25,2.6612669584759425,0.1467340873051945,0.009737579151988,2.665309122156956
382,95.5,2.6622261745945983,0.0510226697358316,0.0019946734731395997,2.6627150650273417
383,95.75,2.662379071254364,-0.0526315844212939,-0.009054370845357533,2.662899247574332
384,96.0,2.6657399737886904,-0.1473126972324782,-0.019564617425203264,2.669807228737842
385,96.25,2.668644595587363,-0.1840371263348943,-0.017720146725575068,2.6749829235767555
386,96.5,2.667902568618978,-0.1745824136458188,-0.0073286890983581335,2.6736086353088666
387,96.75,2.6692948769655347,-0.1285899388377569,0.0008828878247489334,2.6723904117034896
388,97.0,2.667594307413194,-0.0529464821970243,0.006740760679046266,2.6681196972625343
389,97.25,2.6645946259484847,0.0405582431332371,0.0142850875854492,2.664903279993404
390,97.5,2.6628921414434865,0.1573323226512816,0.025606465836366,2.6675359447835607
391,97.75,2.662578768943074,0.2625154551502291,0.03616605699062347,2.67548875254955
392,98.0,2.663370097552717,0.3269037615058377,0.0399171287814776,2.683357290005309
393,98.25,2.6624133973350617,0.3372189214387021,0.036553931732972396,2.683684351648961
394,98.5,2.662069105174408,0.2881148897021526,0.026855175693829798,2.677615004139347
395,98.75,2.662576235743511,0.211680664565815,0.015870872884988733,2.6709775204776824
396,99.0,2.661590476765456,0.1211805015649141,0.007744813337922066,2.664347683762029
397,99.25,2.662532625635027,0.0227198069864065,-0.0005835016490891334,2.6626295597022973
398,99.5,2.6634702590066865,-0.0836362152825415,-0.012759168942769334,2.6647830750588186
399,99.75,2.66680995619415,-0.1664515478192927,-0.0207870962719122,2.671999524743162
400,100.0,2.669024636901237,-0.188816165755388,-0.0157325354715188,2.675695060509763


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_avg_return.csv <==
Wall time,Step,Value
1740142995.135576,1,-4.606677532196045
1740143499.936373,6,-1.224595069885254
1740143955.016522,11,-1.0552946329116821
1740144334.321348,16,1.7230955362319946
1740144740.075714,21,7.181036472320557
1740145108.34635,26,9.52831745147705
1740145526.020219,31,11.723280906677246
1740145938.782532,36,10.697624206542969
1740146282.05357,41,8.358891487121582
1740146714.062604,46,3.560953140258789
1740147143.563176,51,0.9453842639923096
1740147714.083468,56,1.2110185623168945
1740148242.803082,61,1.988324522972107
1740148856.021058,66,2.3093440532684326
1740149366.933007,71,2.7316954135894775
1740149981.439451,76,2.897207498550415
1740150562.769858,81,3.6093056201934814
1740151043.832841,86,4.330499649047852
1740151633.010976,91,4.571011066436768
1740152269.197103,96,4.669047832489014
1740152848.449916,101,4.52819299697876
1740153517.087406,106,4.865222930908203
1740154188.809308,111,4.924994468688965
1740154744.160382,116,5.159024715423584
1740155243.638386,121,6.2773003578186035
1740155739.254313,126,6.566639423370361
1740156357.09241,131,6.897281646728516
1740156883.911672,136,7.681056499481201
1740157471.04808,141,7.6552324295043945
1740158106.97105,146,7.859053611755371
1740158858.414543,151,7.936338901519775
1740159392.670919,156,8.03645133972168
1740159972.672122,161,8.083341598510742
1740160536.519853,166,8.394593238830566
1740161135.35296,171,8.268227577209473
1740161824.657546,176,8.49113655090332
1740162348.31432,181,8.336016654968262
1740163029.551918,186,8.31285285949707
1740163657.333544,191,8.716816902160645
1740164198.043268,196,9.090442657470703
1740164894.441296,201,9.222702980041504
1740165540.670804,206,9.470756530761719
1740166205.436791,211,9.539352416992188
1740166716.063531,216,9.978923797607422
1740167354.374277,221,10.18420696258545
1740167950.585987,226,9.74429988861084
1740168672.326076,231,9.932558059692383
1740169175.696582,236,10.920766830444336
1740169749.575962,241,12.880792617797852
1740170241.385253,246,14.552799224853516
1740170744.762226,251,16.021408081054688
1740171269.754522,256,14.992093086242676
1740171812.179085,261,14.651203155517578
1740172565.634644,266,14.702139854431152
1740173318.34565,271,14.837727546691895
1740173976.690991,276,14.803714752197266
1740174716.592053,281,14.816481590270996
1740175306.359054,286,14.959218978881836
1740176040.949756,291,15.055255889892578
1740176769.88587,296,15.187668800354004
1740177512.922398,301,15.330601692199707
1740178142.066757,306,15.727221488952637
1740178793.51154,311,15.974053382873535
1740179546.217204,316,16.088661193847656
1740180283.590684,321,16.316652297973633
1740180948.77249,326,16.571731567382812
1740181707.177107,331,16.700048446655273
1740182480.995125,336,16.793006896972656
1740183066.809728,341,17.04643440246582
1740183779.581313,346,17.202627182006836
1740184412.181425,351,17.419906616210938
1740185198.469625,356,17.704349517822266
1740185815.070235,361,17.850276947021484
1740186492.17101,366,17.920249938964844
1740187234.534466,371,17.966169357299805
1740187999.792262,376,17.93223762512207
1740188844.490124,381,17.95233726501465
1740189589.13345,386,17.95892333984375
1740190319.299158,391,18.231245040893555
1740191049.048971,396,18.36831283569336
1740191803.869584,401,18.399328231811523
1740192580.161408,406,18.53777503967285
1740193297.252785,411,18.409671783447266
1740194110.226591,416,18.587907791137695
1740194744.275276,421,18.702173233032227
1740195497.880487,426,18.824575424194336
1740196236.768449,431,18.849027633666992
1740197006.648943,436,18.854063034057617
1740197903.647511,441,18.837366104125977
1740198668.3594,446,19.193645477294922
1740199449.831254,451,19.106433868408203
1740200204.717905,456,19.295745849609375
1740200997.408056,461,19.466541290283203
1740201681.264668,466,19.50760269165039
1740202509.513946,471,19.59561538696289
1740203169.151528,476,19.68024253845215
1740204067.742392,481,19.72078514099121
1740204759.049511,486,19.92812728881836
1740205466.517074,491,20.020549774169922
1740206249.438005,496,20.23596954345703
1740206991.880994,501,20.22616958618164
1740207685.772943,506,20.339643478393555
1740208357.463108,511,20.558040618896484
1740209115.137424,516,20.6817626953125
1740209851.375235,521,20.67076873779297
1740210604.426155,526,20.690658569335938
1740211371.934887,531,20.956741333007812
1740212158.344392,536,21.02324867248535
1740212967.858579,541,21.258167266845703
1740213843.526121,546,21.32316017150879
1740214633.773145,551,21.259592056274414
1740215547.531706,556,21.410158157348633
1740216366.486147,561,21.518693923950195
1740217218.521606,566,21.53582191467285
1740218118.33121,571,21.579967498779297
1740218894.567877,576,21.728477478027344
1740219704.267488,581,21.900863647460938
1740220298.721355,586,22.55418586730957
1740221067.688128,591,22.68228530883789
1740221862.131311,596,22.860265731811523
1740222626.580741,601,22.978435516357422
1740223399.588238,606,22.98729705810547
1740224187.121392,611,23.011186599731445
1740224938.295365,616,23.06321144104004
1740225756.127485,621,23.259159088134766
1740226597.058883,626,23.41608238220215
1740227301.162886,631,24.110919952392578
1740228026.433614,636,24.355514526367188
1740228899.595392,641,24.385786056518555
1740229697.498278,646,24.489120483398438
1740230586.872518,651,24.44788932800293
1740231514.599013,656,24.3807315826416
1740232287.493724,661,24.635469436645508
1740233145.993143,666,24.485139846801758
1740234018.114528,671,24.635868072509766
1740234811.442509,676,24.677227020263672
1740235769.96957,681,24.887842178344727
1740236640.651221,686,24.79563331604004
1740237544.818706,691,24.96357536315918
1740238405.830537,696,25.00558853149414
1740239347.783184,701,25.194377899169922
1740240216.570002,706,25.13410186767578
1740241002.178225,711,25.159013748168945
1740241969.374096,716,25.232715606689453
1740242895.304364,721,25.289451599121094
1740243850.197618,726,25.29043197631836
1740244655.850089,731,25.353525161743164
1740245641.247983,736,25.52701759338379
1740246548.589912,741,25.65340232849121
1740247461.380915,746,25.89676856994629
1740248377.50168,751,26.17926025390625
1740249216.390103,756,26.294023513793945
1740250203.039433,761,26.29489517211914
1740251092.372907,766,26.41375732421875
1740252054.130877,771,26.49360466003418
1740252938.083528,776,26.83203887939453
1740253744.065705,781,27.521684646606445
1740254563.840856,786,27.716337203979492
1740255360.942354,791,27.6375732421875
1740256209.360175,796,27.53299331665039
1740257145.211176,801,27.56241798400879
1740257912.531167,806,27.663223266601562
1740258651.604516,811,27.74993324279785
1740259590.876031,816,27.830190658569336
1740260504.8382,821,27.966779708862305
1740261267.466483,826,28.2790470123291
1740261954.146604,831,28.493640899658203
1740262721.172418,836,28.672739028930664
1740263454.775364,841,28.793622970581055
1740264307.815906,846,28.679847717285156
1740265131.090776,851,28.88060760498047
1740265839.112502,856,29.071680068969727
1740266687.460854,861,28.768726348876953
1740267471.394515,866,28.095731735229492
1740268327.715016,871,29.005128860473633
1740269112.909287,876,29.03114891052246
1740269872.665878,881,28.725692749023438
1740270668.307929,886,28.48024559020996
1740271536.07857,891,28.418970108032227
1740272422.282135,896,28.466798782348633
1740273210.78408,901,28.548595428466797
1740273996.58133,906,28.692058563232422
1740274865.910742,911,28.71976661682129
1740275704.149467,916,28.645008087158203
1740276731.167706,921,28.670663833618164
1740277662.833813,926,28.715639114379883
1740278637.768939,931,28.690853118896484
1740279671.059781,936,28.739795684814453
1740280546.209761,941,28.786518096923828
1740281306.325308,946,28.823740005493164
1740282146.935194,951,28.755800247192383
1740282895.719921,956,28.60637855529785
1740283785.689277,961,28.46727180480957
1740284665.380364,966,28.84193992614746
1740285551.435299,971,28.90396499633789
1740286516.685447,976,28.712486267089844
1740287336.365601,981,28.519495010375977
1740288143.650431,986,28.91823387145996
1740289038.348437,991,29.117259979248047
1740289874.538138,996,29.1905574798584
1740290807.614926,1001,29.348283767700195
1740304453.922205,1006,29.399646759033203
1740305177.798305,1011,29.323163986206055
1740305733.159218,1016,29.388648986816406
1740306468.631981,1021,29.54300880432129
1740307113.98283,1026,29.640554428100586
1740307771.869433,1031,29.811803817749023
1740308269.682582,1036,29.91497230529785
1740308680.267525,1041,30.124238967895508
1740309241.951087,1046,30.120901107788086
1740309950.288819,1051,30.256643295288086
1740310452.342838,1056,30.23321533203125
1740311166.958103,1061,30.317493438720703
1740311857.569827,1066,30.379024505615234
1740312560.823726,1071,30.4333438873291
1740313140.381777,1076,30.47344207763672
1740313776.244069,1081,30.499664306640625
1740314525.840898,1086,30.460939407348633
1740315210.727079,1091,30.522829055786133
1740315832.835393,1096,30.59205436706543
1740316504.28663,1101,30.61289405822754
1740317146.367115,1106,30.758014678955078
1740317770.411037,1111,30.7525634765625
1740318322.418355,1116,30.9925537109375
1740318798.59115,1121,30.7935733795166
1740319351.451383,1126,30.835227966308594
1740319949.332877,1131,31.285900115966797
1740320550.127228,1136,31.249156951904297
1740321102.957256,1141,31.261526107788086
1740321773.793835,1146,31.263792037963867
1740322437.981053,1151,31.366161346435547
1740323034.44708,1156,31.253028869628906
1740323539.444517,1161,31.25094223022461
1740324142.695385,1166,31.314952850341797
1740324913.332461,1171,31.245075225830078
1740325581.401781,1176,31.173612594604492
1740326345.832029,1181,31.31183624267578
1740327115.5019,1186,31.33029556274414
1740327744.204036,1191,31.3140811920166
1740328460.927192,1196,31.362497329711914
1740329118.699391,1201,31.37184715270996
1740329841.535042,1206,31.364133834838867
1740330581.923354,1211,31.43575096130371
1740331217.681845,1216,31.445884704589844
1740331912.980751,1221,31.464509963989258
1740332354.634189,1226,31.136289596557617
1740333163.922891,1231,31.18626594543457
1740333696.763554,1236,30.94007682800293
1740334259.025169,1241,30.340871810913086
1740334879.706837,1246,29.938060760498047
1740335453.881684,1251,30.566762924194336
1740336137.566195,1256,30.763320922851562
1740336947.194704,1261,30.71218490600586
1740337700.052198,1266,30.788818359375
1740338442.271315,1271,30.86760139465332
1740339301.184002,1276,30.87508773803711
1740339992.821104,1281,30.98953628540039
1740340759.911028,1286,31.015247344970703
1740341518.039045,1291,31.10531234741211
1740342341.415785,1296,31.091787338256836
1740343175.911797,1301,31.104368209838867
1740343876.027594,1306,31.167848587036133
1740344741.854771,1311,31.13980484008789
1740345470.032861,1316,30.828720092773438
1740346175.624926,1321,30.16361427307129
1740346855.247789,1326,29.87293815612793
1740347752.193803,1331,29.99086570739746
1740348492.807638,1336,29.77797508239746
1740349101.106373,1341,29.684539794921875
1740349863.993296,1346,30.257953643798828
1740350523.600114,1351,30.962507247924805
1740351192.368884,1356,31.430419921875
1740351830.618325,1361,31.640851974487305
1740352606.880041,1366,31.623565673828125
1740353299.212255,1371,31.289886474609375
1740354160.508524,1376,31.261552810668945
1740354980.575208,1381,31.299213409423828
1740355842.514071,1386,31.309879302978516
1740356493.218289,1391,31.32057762145996
1740357365.863701,1396,31.232791900634766
1740358054.945399,1401,31.126934051513672
1740358818.057415,1406,31.324920654296875
1740359503.658164,1411,31.60256004333496
1740360206.234434,1416,31.650346755981445
1740360939.647856,1421,31.488880157470703
1740361590.023478,1426,31.112424850463867
1740362238.679031,1431,30.703876495361328
1740362962.848626,1436,30.853063583374023
1740363593.058042,1441,31.25004005432129
1740364392.772131,1446,31.420879364013672
1740364985.061389,1451,31.521957397460938
1740365642.83009,1456,31.35273551940918
1740366481.571769,1461,31.201929092407227
1740367303.565493,1466,31.26624870300293
1740367966.842339,1471,31.115280151367188
1740368716.922497,1476,31.089427947998047
1740369379.185376,1481,31.122142791748047
1740370223.768366,1486,31.118928909301758
1740371058.146818,1491,31.08784294128418
1740371788.333357,1496,31.208642959594727
1740372751.615043,1501,31.290685653686523
1740373629.036534,1506,31.3378849029541
1740374503.997756,1511,31.34085464477539
1740375392.806969,1516,31.47481346130371
1740376204.439844,1521,31.544689178466797
1740377054.626218,1526,31.488107681274414
1740377644.426888,1531,31.581775665283203
1740378447.3818,1536,31.189298629760742
1740379407.911275,1541,31.21063232421875
1740380350.849931,1546,31.312694549560547
1740381248.425801,1551,31.352426528930664
1740382084.990057,1556,31.335817337036133
1740382923.771181,1561,31.46909523010254
1740383649.028724,1566,31.606754302978516
1740384645.954757,1571,31.66054344177246
1740385314.842598,1576,31.51675796508789
1740386128.577251,1581,31.628238677978516
1740387135.298986,1586,31.61273956298828
1740387904.310703,1591,31.71439552307129
1740388646.581469,1596,31.672212600708008
1740389373.615963,1601,31.25463104248047
1740390245.637668,1606,31.482746124267578
1740391143.534229,1611,31.605915069580078
1740391975.983206,1616,31.589431762695312
1740392910.372357,1621,31.649843215942383
1740393855.344087,1626,31.536909103393555
1740394580.908389,1631,31.61639404296875
1740395499.297512,1636,31.7172794342041
1740396299.513291,1641,31.664806365966797
1740397166.251289,1646,31.40155029296875
1740397972.85598,1651,31.291637420654297
1740398712.867852,1656,30.89894676208496
1740399441.76296,1661,31.511133193969727
1740400239.398983,1666,31.69124412536621
1740401189.370084,1671,31.693344116210938
1740402176.191448,1676,31.746381759643555
1740403155.77174,1681,31.77800178527832
1740404122.724065,1686,31.86229133605957
1740405097.951543,1691,31.81976890563965
1740406076.897899,1696,31.766889572143555
1740406946.040276,1701,31.787546157836914
1740407722.945993,1706,31.49599266052246
1740408543.8374,1711,31.109649658203125
1740409210.666996,1716,31.764907836914062
1740410123.167615,1721,31.699935913085938
1740410892.25875,1726,31.83538818359375
1740411864.859434,1731,31.774696350097656
1740412854.003909,1736,31.83901023864746
1740413848.058267,1741,31.841548919677734
1740414703.121503,1746,31.84013557434082
1740415768.855948,1751,31.798608779907227
1740416723.905869,1756,31.806076049804688
1740417637.378088,1761,31.861309051513672
1740418541.463972,1766,31.78093147277832
1740419396.534504,1771,31.547245025634766
1740420308.534104,1776,31.308185577392578
1740421358.679006,1781,31.555265426635742
1740422391.688518,1786,31.603710174560547
1740423255.760799,1791,31.241363525390625
1740424253.18672,1796,31.3138427734375
1740425284.019158,1801,31.455354690551758
1740426077.723029,1806,31.44037437438965
1740427080.200106,1811,31.251771926879883
1740428019.282034,1816,31.33698844909668
1740429106.318802,1821,31.352455139160156
1740430121.945297,1826,31.471088409423828
1740431107.451895,1831,31.519882202148438
1740432121.020286,1836,31.50998878479004
1740433102.839232,1841,31.550216674804688
1740434068.079492,1846,31.611539840698242
1740434984.989633,1851,31.61005973815918
1740435993.663878,1856,31.580263137817383
1740436884.671226,1861,31.429779052734375
1740437665.48574,1866,30.46184539794922
1740438527.824839,1871,29.06755256652832
1740439399.383994,1876,29.722875595092773
1740440344.798385,1881,31.285362243652344
1740441292.987048,1886,31.508689880371094
1740442246.400742,1891,31.149967193603516
1740443190.891744,1896,31.04609489440918
1740444321.762409,1901,31.149791717529297
1740445552.28736,1906,31.425077438354492
1740446680.02908,1911,31.551008224487305
1740447674.351653,1916,31.675954818725586
1740448786.591912,1921,31.736339569091797
1740449849.268745,1926,31.75444793701172
1740450967.31639,1931,31.809385299682617
1740451933.19638,1936,31.76443099975586
1740453047.522353,1941,31.67645835876465
1740454093.056992,1946,31.675273895263672
1740455188.18019,1951,31.774229049682617
1740456162.050068,1956,31.816482543945312
1740457284.319392,1961,31.847261428833008
1740458334.671916,1966,31.856292724609375
1740459416.165693,1971,31.774444580078125
1740460490.331233,1976,31.68091583251953
1740461583.971023,1981,31.71556854248047
1740462768.179299,1986,31.82021141052246
1740463950.402111,1991,31.787866592407227
1740465000.001883,1996,31.718994140625
1740465997.194214,2001,31.851964950561523


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740142995.136783,1,2.790799379348755
1740143499.938278,6,2.7697882652282715
1740143955.019446,11,2.767057418823242
1740144334.323715,16,2.757016181945801
1740144740.079299,21,2.7370102405548096
1740145108.349608,26,2.7284483909606934
1740145526.022824,31,2.7191882133483887
1740145938.785579,36,2.7224175930023193
1740146282.056583,41,2.7313685417175293
1740146714.066318,46,2.7494497299194336
1740147143.565347,51,2.759503126144409
1740147714.086361,56,2.7582688331604004
1740148242.805228,61,2.754826545715332
1740148856.022991,66,2.753239870071411
1740149366.93532,71,2.7512524127960205
1740149981.443136,76,2.7504398822784424
1740150562.772749,81,2.7472646236419678
1740151043.834726,86,2.744405746459961
1740151633.012679,91,2.7432472705841064
1740152269.19962,96,2.74282169342041
1740152848.452946,101,2.7432711124420166
1740153517.089085,106,2.7418601512908936
1740154188.81142,111,2.741612672805786
1740154744.162522,116,2.740525007247925
1740155243.64108,121,2.7360403537750244
1740155739.256344,126,2.7348132133483887
1740156357.096039,131,2.7332706451416016
1740156883.914066,136,2.730156183242798
1740157471.051765,141,2.730149745941162
1740158106.974838,146,2.7293360233306885
1740158858.41765,151,2.7291884422302246
1740159392.673971,156,2.728756904602051
1740159972.675162,161,2.728625774383545
1740160536.522197,166,2.7272493839263916
1740161135.355086,171,2.7277214527130127
1740161824.659992,176,2.726780891418457
1740162348.316658,181,2.7274935245513916
1740163029.555892,186,2.727508068084717
1740163657.33592,191,2.7258079051971436
1740164198.045545,196,2.724200487136841
1740164894.443023,201,2.7237813472747803
1740165540.673807,206,2.722661018371582
1740166205.439099,211,2.7223587036132812
1740166716.066985,216,2.720435619354248
1740167354.376999,221,2.719696283340454
1740167950.588897,226,2.72137713432312
1740168672.329106,231,2.7205629348754883
1740169175.699716,236,2.7167487144470215
1740169749.57901,241,2.709009885787964
1740170241.387647,246,2.702446222305298
1740170744.764713,251,2.696580171585083
1740171269.759996,256,2.700639486312866
1740171812.181399,261,2.7020773887634277
1740172565.638279,266,2.7020742893218994
1740173318.349465,271,2.7014033794403076
1740173976.693919,276,2.7015371322631836
1740174716.594388,281,2.7016189098358154
1740175306.361648,286,2.7009387016296387
1740176040.952595,291,2.7004804611206055
1740176769.888156,296,2.7000012397766113
1740177512.924757,301,2.699153423309326
1740178142.06904,306,2.6973884105682373
1740178793.514529,311,2.6964104175567627
1740179546.220227,316,2.6958250999450684
1740180283.592951,321,2.694756269454956
1740180948.77519,326,2.6936700344085693
1740181707.178501,331,2.6931755542755127
1740182480.997986,336,2.6926703453063965
1740183066.812032,341,2.691499710083008
1740183779.58472,346,2.6908535957336426
1740184412.183725,351,2.689720392227173
1740185198.471849,356,2.6884965896606445
1740185815.073383,361,2.6877989768981934
1740186492.174198,366,2.68725323677063
1740187234.537717,371,2.6870648860931396
1740187999.79454,376,2.6871132850646973
1740188844.493215,381,2.68679141998291
1740189589.136656,386,2.686800956726074
1740190319.302286,391,2.685668706893921
1740191049.051277,396,2.6851725578308105
1740191803.87191,401,2.6850976943969727
1740192580.163948,406,2.6844522953033447
1740193297.255774,411,2.6850390434265137
1740194110.229348,416,2.684222459793091
1740194744.276839,421,2.683849334716797
1740195497.882726,426,2.683279275894165
1740196236.770773,431,2.683058261871338
1740197006.651357,436,2.683020830154419
1740197903.649486,441,2.683238983154297
1740198668.362049,446,2.681727170944214
1740199449.833718,451,2.6821208000183105
1740200204.720145,456,2.68125057220459
1740200997.409513,461,2.680499315261841
1740201681.267537,466,2.680100202560425
1740202509.516207,471,2.6797916889190674
1740203169.154606,476,2.6793932914733887
1740204067.745505,481,2.6790943145751953
1740204759.051134,486,2.678032636642456
1740205466.520145,491,2.677598476409912
1740206249.440807,496,2.6766655445098877
1740206991.88325,501,2.676945447921753
1740207685.774417,506,2.6764075756073
1740208357.465187,511,2.675671100616455
1740209115.138979,516,2.675335645675659
1740209851.378425,521,2.675309896469116
1740210604.428494,526,2.67517352104187
1740211371.93792,531,2.6737446784973145
1740212158.347816,536,2.6733434200286865
1740212967.862255,541,2.6725590229034424
1740213843.529299,546,2.6722571849823
1740214633.776089,551,2.6723856925964355
1740215547.534587,556,2.6718850135803223
1740216366.491138,561,2.671552896499634
1740217218.523196,566,2.6713247299194336
1740218118.334226,571,2.6712229251861572
1740218894.570376,576,2.6704957485198975
1740219704.270531,581,2.6698246002197266
1740220298.724312,586,2.666982412338257
1740221067.690388,591,2.6665701866149902
1740221862.13442,596,2.6657636165618896
1740222626.584583,601,2.6651864051818848
1740223399.591432,606,2.6653430461883545
1740224187.123658,611,2.665325880050659
1740224938.298498,616,2.6647751331329346
1740225756.130554,621,2.6636767387390137
1740226597.062074,626,2.6630005836486816
1740227301.164729,631,2.660024881362915
1740228026.435101,636,2.6589906215667725
1740228899.59688,641,2.6588048934936523
1740229697.501209,646,2.6584460735321045
1740230586.874675,651,2.658555269241333
1740231514.601786,656,2.6588361263275146
1740232287.495956,661,2.6577682495117188
1740233145.99623,666,2.6578986644744873
1740234018.116846,671,2.6573703289031982
1740234811.444796,676,2.6571297645568848
1740235769.971816,681,2.6560702323913574
1740236640.652814,686,2.6563282012939453
1740237544.821816,691,2.6556663513183594
1740238405.833367,696,2.655198574066162
1740239347.786214,701,2.6542577743530273
1740240216.572594,706,2.6540005207061768
1740241002.181,711,2.6538074016571045
1740241969.375785,716,2.6536197662353516
1740242895.305759,721,2.65339732170105
1740243850.199888,726,2.6532533168792725
1740244655.852382,731,2.653122663497925
1740245641.250868,736,2.652292251586914
1740246548.592676,741,2.6517093181610107
1740247461.383244,746,2.65055251121521
1740248377.503408,751,2.649233341217041
1740249216.392281,756,2.6487791538238525
1740250203.041784,761,2.648592233657837
1740251092.374325,766,2.648193120956421
1740252054.133776,771,2.6478424072265625
1740252938.08587,776,2.646465301513672
1740253744.068782,781,2.644293785095215
1740254563.843877,786,2.6436703205108643
1740255360.944999,791,2.6433262825012207
1740256209.362618,796,2.6436667442321777
1740257145.21388,801,2.643573045730591
1740257912.534038,806,2.6432971954345703
1740258651.6069,811,2.6425507068634033
1740259590.878395,816,2.6417574882507324
1740260504.839945,821,2.6410272121429443
1740261267.468955,826,2.641072988510132
1740261954.149503,831,2.6410272121429443
1740262721.175347,836,2.641411066055298
1740263454.776718,841,2.640437602996826
1740264307.817325,846,2.6398611068725586
1740265131.093664,851,2.640815019607544
1740265839.115566,856,2.641111135482788
1740266687.463226,861,2.643070697784424
1740267471.397289,866,2.646156072616577
1740268327.717543,871,2.6418163776397705
1740269112.911471,876,2.640822172164917
1740269872.668235,881,2.640847682952881
1740270668.30938,886,2.6408867835998535
1740271536.080938,891,2.6407787799835205
1740272422.284344,896,2.6412193775177
1740273210.785742,901,2.641836643218994
1740273996.584105,906,2.640610456466675
1740274865.913066,911,2.640202045440674
1740275704.151989,916,2.6396119594573975
1740276731.171615,921,2.639551877975464
1740277662.836528,926,2.638935089111328
1740278637.772263,931,2.6387181282043457
1740279671.062778,936,2.638267993927002
1740280546.211962,941,2.638141393661499
1740281306.328358,946,2.6388869285583496
1740282146.938101,951,2.639971971511841
1740282895.7247,956,2.64151930809021
1740283785.691764,961,2.642709732055664
1740284665.383188,966,2.640388011932373
1740285551.438196,971,2.6397156715393066
1740286516.687752,976,2.64111328125
1740287336.367874,981,2.64249587059021
1740288143.653344,986,2.6402812004089355
1740289038.352129,991,2.6387505531311035
1740289874.541247,996,2.637847423553467
1740290807.617264,1001,2.63704776763916
1740304453.92348,1006,2.6365437507629395
1740305177.801246,1011,2.6366512775421143
1740305733.162149,1016,2.636615037918091
1740306468.634057,1021,2.636173963546753
1740307113.985175,1026,2.636075735092163
1740307771.871818,1031,2.635826349258423
1740308269.685773,1036,2.6357345581054688
1740308680.270349,1041,2.6351375579833984
1740309241.953331,1046,2.634937286376953
1740309950.291035,1051,2.6344807147979736
1740310452.345525,1056,2.634320020675659
1740311166.960143,1061,2.634199619293213
1740311857.573977,1066,2.633882761001587
1740312560.826753,1071,2.634153127670288
1740313140.384047,1076,2.633918523788452
1740313776.246325,1081,2.63399600982666
1740314525.843847,1086,2.634408950805664
1740315210.729103,1091,2.633809804916382
1740315832.838937,1096,2.6338751316070557
1740316504.289475,1101,2.6335370540618896
1740317146.36997,1106,2.633103370666504
1740317770.413992,1111,2.6331794261932373
1740318322.420702,1116,2.6335227489471436
1740318798.593445,1121,2.634915828704834
1740319351.453698,1126,2.6348884105682373
1740319949.335793,1131,2.6329386234283447
1740320550.129557,1136,2.6333935260772705
1740321102.959474,1141,2.633195161819458
1740321773.796873,1146,2.6333446502685547
1740322437.984127,1151,2.632887125015259
1740323034.449779,1156,2.6337485313415527
1740323539.446728,1161,2.633543014526367
1740324142.696824,1166,2.6330349445343018
1740324913.334809,1171,2.6333167552948
1740325581.404436,1176,2.633852481842041
1740326345.83344,1181,2.6332831382751465
1740327115.504205,1186,2.63274884223938
1740327744.207853,1191,2.6329140663146973
1740328460.929631,1196,2.6324100494384766
1740329118.702435,1201,2.6323726177215576
1740329841.53818,1206,2.6326916217803955
1740330581.926332,1211,2.6324644088745117
1740331217.684103,1216,2.6322617530822754
1740331912.98388,1221,2.632648229598999
1740332354.636652,1226,2.6347177028656006
1740333163.925525,1231,2.6340949535369873
1740333696.766713,1236,2.6351847648620605
1740334259.027503,1241,2.6376543045043945
1740334879.709429,1246,2.6389894485473633
1740335453.88436,1251,2.636141061782837
1740336137.568552,1256,2.6349987983703613
1740336947.197514,1261,2.6354100704193115
1740337700.054846,1266,2.6345889568328857
1740338442.274171,1271,2.634274959564209
1740339301.185775,1276,2.6341285705566406
1740339992.823626,1281,2.633878469467163
1740340759.914141,1286,2.6340465545654297
1740341518.042167,1291,2.633577823638916
1740342341.419667,1296,2.6339612007141113
1740343175.915542,1301,2.6342155933380127
1740343876.030596,1306,2.634002923965454
1740344741.856281,1311,2.634089231491089
1740345470.035159,1316,2.635329484939575
1740346175.627332,1321,2.6379916667938232
1740346855.250013,1326,2.638996124267578
1740347752.195716,1331,2.638213634490967
1740348492.810304,1336,2.638714075088501
1740349101.108742,1341,2.6390867233276367
1740349863.995966,1346,2.6363110542297363
1740350523.602373,1351,2.6331892013549805
1740351192.372103,1356,2.63124418258667
1740351830.621358,1361,2.6306920051574707
1740352606.882271,1366,2.6307077407836914
1740353299.215411,1371,2.631924629211426
1740354160.511419,1376,2.631894826889038
1740354980.578071,1381,2.6318247318267822
1740355842.51638,1386,2.6321959495544434
1740356493.220642,1391,2.632277011871338
1740357365.866876,1396,2.633180856704712
1740358054.946912,1401,2.6338484287261963
1740358818.060533,1406,2.6329398155212402
1740359503.660448,1411,2.632073163986206
1740360206.237521,1416,2.632032632827759
1740360939.650101,1421,2.6319146156311035
1740361590.026308,1426,2.6320784091949463
1740362238.682458,1431,2.632387638092041
1740362962.850703,1436,2.632155179977417
1740363593.060598,1441,2.6318142414093018
1740364392.774826,1446,2.631822109222412
1740364985.063802,1451,2.6317126750946045
1740365642.833179,1456,2.632504463195801
1740366481.574206,1461,2.6336169242858887
1740367303.568233,1466,2.633531093597412
1740367966.845328,1471,2.6344075202941895
1740368716.925006,1476,2.634495973587036
1740369379.188172,1481,2.634202718734741
1740370223.771946,1486,2.634500741958618
1740371058.14984,1491,2.6344892978668213
1740371788.336973,1496,2.6338393688201904
1740372751.617615,1501,2.6336617469787598
1740373629.038434,1506,2.6337103843688965
1740374504.000666,1511,2.633640766143799
1740375392.810063,1516,2.6329574584960938
1740376204.443007,1521,2.632606267929077
1740377054.62952,1526,2.6331300735473633
1740377644.429285,1531,2.632425308227539
1740378447.385021,1536,2.63492751121521
1740379407.913711,1541,2.6340949535369873
1740380350.852276,1546,2.633685827255249
1740381248.428702,1551,2.633338689804077
1740382084.992575,1556,2.6333069801330566
1740382923.774292,1561,2.6323649883270264
1740383649.031816,1566,2.6317806243896484
1740384645.957139,1571,2.6315360069274902
1740385314.845061,1576,2.6318798065185547
1740386128.579456,1581,2.6316001415252686
1740387135.30118,1586,2.6316962242126465
1740387904.312751,1591,2.631488800048828
1740388646.584642,1596,2.6319644451141357
1740389373.617497,1601,2.6341357231140137
1740390245.639935,1606,2.632964849472046
1740391143.537365,1611,2.632390260696411
1740391975.986214,1616,2.6327242851257324
1740392910.375959,1621,2.632465362548828
1740393855.347731,1626,2.6327030658721924
1740394580.910364,1631,2.632338285446167
1740395499.300405,1636,2.632002830505371
1740396299.516877,1641,2.6318554878234863
1740397166.253685,1646,2.632793664932251
1740397972.85948,1651,2.633239269256592
1740398712.870946,1656,2.6345691680908203
1740399441.765384,1661,2.6324565410614014
1740400239.402217,1666,2.6322906017303467
1740401189.372197,1671,2.6328446865081787
1740402176.19324,1676,2.6326754093170166
1740403155.773881,1681,2.6324479579925537
1740404122.725898,1686,2.632171392440796
1740405097.954968,1691,2.6323413848876953
1740406076.900626,1696,2.632593870162964
1740406946.042486,1701,2.632101535797119
1740407722.948741,1706,2.632493495941162
1740408543.842667,1711,2.633533477783203
1740409210.67013,1716,2.631974697113037
1740410123.16931,1721,2.6321749687194824
1740410892.261041,1726,2.632298469543457
1740411864.862185,1731,2.632558822631836
1740412854.007098,1736,2.632276773452759
1740413848.060621,1741,2.63214111328125
1740414703.124525,1746,2.631986379623413
1740415768.858232,1751,2.631927490234375
1740416723.908763,1756,2.6317784786224365
1740417637.381271,1761,2.6317954063415527
1740418541.467218,1766,2.632359743118286
1740419396.538277,1771,2.6328108310699463
1740420308.537321,1776,2.633618116378784
1740421358.68136,1781,2.6327879428863525
1740422391.69095,1786,2.6326394081115723
1740423255.763081,1791,2.6338489055633545
1740424253.190529,1796,2.6334104537963867
1740425284.022112,1801,2.632936477661133
1740426077.725698,1806,2.632948637008667
1740427080.203211,1811,2.6333420276641846
1740428019.285101,1816,2.6330137252807617
1740429106.321711,1821,2.6327834129333496
1740430121.947,1826,2.632274627685547
1740431107.454749,1831,2.632425546646118
1740432121.023362,1836,2.632370710372925
1740433102.841416,1841,2.6321780681610107
1740434068.082169,1846,2.6319687366485596
1740434984.993,1851,2.6318917274475098
1740435993.665355,1856,2.631963014602661
1740436884.673373,1861,2.6323580741882324
1740437665.488108,1866,2.635725498199463
1740438527.827655,1871,2.642425298690796
1740439399.387918,1876,2.6396100521087646
1740440344.800428,1881,2.633164882659912
1740441292.989314,1886,2.6335175037384033
1740442246.404011,1891,2.6366360187530518
1740443190.894661,1896,2.637369155883789
1740444321.766096,1901,2.6369025707244873
1740445552.289765,1906,2.6351890563964844
1740446680.032222,1911,2.634225606918335
1740447674.354773,1916,2.6334893703460693
1740448786.594185,1921,2.6331489086151123
1740449849.270977,1926,2.6329915523529053
1740450967.318625,1931,2.6326467990875244
1740451933.19865,1936,2.6328370571136475
1740453047.524701,1941,2.6331162452697754
1740454093.061655,1946,2.633523941040039
1740455188.183314,1951,2.6329543590545654
1740456162.05189,1956,2.6328163146972656
1740457284.321262,1961,2.632781982421875
1740458334.675541,1966,2.6327481269836426
1740459416.167576,1971,2.6330196857452393
1740460490.334617,1976,2.633418321609497
1740461583.973806,1981,2.6330859661102295
1740462768.182955,1986,2.632627487182617
1740463950.405627,1991,2.6325864791870117
1740465000.00388,1996,2.6334168910980225
1740465997.196423,2001,2.6321511268615723


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_avg_return.csv <==
Wall time,Step,Value
1740143035.401193,1,-4.985162734985352
1740143331.560271,4,-1.7580065727233887
1740143391.077803,5,-1.3577322959899902
1740143997.895442,11,-0.9366157650947571
1740144080.803299,12,-0.48438143730163574
1740144300.930463,15,0.8993301391601562
1740144375.309769,16,1.7308446168899536
1740144622.962222,19,3.8647286891937256
1740144698.64919,20,5.183627128601074
1740144781.902312,21,6.452164173126221
1740144921.915123,23,8.315988540649414
1740144982.548517,24,8.426620483398438
1740145200.768993,27,9.31622314453125
1740145322.556053,28,9.838452339172363
1740145784.672966,34,11.202104568481445
1740146026.689444,37,9.432619094848633
1740146075.678867,38,8.794820785522461
1740146124.927316,39,8.300766944885254
1740146246.870243,40,7.518907070159912
1740146323.671732,41,7.962063312530518
1740146857.400645,48,1.5838274955749512
1740146984.328734,49,1.4347264766693115
1740147035.628519,50,1.299470067024231
1740147237.151423,52,0.9945324063301086
1740147396.404889,53,1.2033661603927612
1740147676.026379,55,1.1156516075134277
1740147952.908183,58,1.7208726406097412
1740148286.397379,61,1.8949689865112305
1740148426.392684,62,2.221646308898926
1740148505.707977,63,2.1060361862182617
1740148664.229931,64,1.8890591859817505
1740148898.901197,66,2.306130886077881
1740149025.575327,67,2.147230863571167
1740149112.162203,68,2.5965020656585693
1740149176.826588,69,2.3883161544799805
1740149410.446774,71,2.932833433151245
1740149501.859046,72,2.8744215965270996
1740150246.09221,78,3.252192735671997
1740150468.657399,80,3.5743651390075684
1740150608.727192,81,3.9905595779418945
1740150786.373797,83,3.4722447395324707
1740150923.315981,84,3.717827558517456
1740151088.873889,86,4.645303726196289
1740151491.767881,90,4.961289405822754
1740151681.33026,91,4.492927074432373
1740152315.145902,96,4.562965393066406
1740152781.96663,100,5.124622821807861
1740152895.23489,101,4.8683013916015625
1740153217.14499,104,4.660876274108887
1740153685.51634,107,5.44172477722168
1740153792.52695,108,4.879349708557129
1740154122.147754,110,4.759576797485352
1740154672.454608,115,4.73973274230957
1740154904.491325,117,5.394676208496094
1740155367.520351,122,6.699155807495117
1740155787.797631,126,6.999621391296387
1740155932.772938,127,6.8199462890625
1740156126.885579,129,6.718144416809082
1740156407.438604,131,7.223063945770264
1740156489.541131,132,7.66206693649292
1740156620.823642,133,7.670677185058594
1740157074.255702,137,8.181146621704102
1740157165.954164,138,8.073516845703125
1740157867.633862,144,8.035961151123047
1740157965.323114,145,7.940986633300781
1740158321.796377,147,8.359081268310547
1740158413.635596,148,7.713360786437988
1740158909.004811,151,8.046060562133789
1740159702.655206,158,8.351646423339844
1740159897.576432,160,7.9776787757873535
1740160023.044006,161,8.655779838562012
1740160208.80117,163,8.515205383300781
1740160466.288787,165,9.181917190551758
1740160724.98239,167,8.51217269897461
1740161189.144872,171,8.397899627685547
1740161332.963632,172,8.8087739944458
1740161430.428537,173,8.496788024902344
1740161875.815376,176,8.685566902160645
1740161971.17891,177,8.978662490844727
1740162066.502216,178,8.954647064208984
1740162161.111613,179,9.02051067352295
1740162402.163746,181,8.910959243774414
1740162496.885754,182,8.637110710144043
1740162888.097216,185,8.773574829101562
1740163082.152596,186,8.334539413452148
1740163233.825694,187,8.260557174682617
1740163545.345359,190,8.466449737548828
1740163711.588358,191,8.709907531738281
1740163812.894065,192,9.215475082397461
1740163908.187898,193,9.52171516418457
1740164250.219534,196,8.996079444885254
1740164774.95548,200,9.863602638244629
1740164949.348216,201,9.512778282165527
1740165152.160037,203,9.563384056091309
1740165302.633159,204,9.406859397888184
1740165398.695104,205,9.962543487548828
1740165592.522136,206,9.860101699829102
1740165848.445574,208,9.742742538452148
1740166114.200135,210,9.595497131347656
1740166355.454158,212,9.815731048583984
1740166552.011579,214,10.055636405944824
1740166773.615523,216,10.288008689880371
1740166905.459556,217,10.516729354858398
1740167117.767322,219,10.284378051757812
1740167287.968224,220,10.559429168701172
1740167413.06043,221,10.704017639160156
1740167585.670234,222,10.906768798828125
1740167685.419217,223,10.409599304199219
1740167920.928181,225,10.585591316223145
1740168006.5932,226,10.350139617919922
1740168534.656956,230,10.066337585449219
1740169231.773511,236,10.857357025146484
1740169437.650214,238,12.237995147705078
1740169500.261976,239,12.629247665405273
1740169640.384516,240,12.763371467590332
1740169870.928187,242,13.729072570800781
1740169940.044073,243,14.303508758544922
1740170210.963944,245,14.400223731994629
1740170299.14245,246,15.26846981048584
1740170372.838368,247,15.378110885620117
1740170508.295707,248,15.75687026977539
1740170971.248686,253,16.094825744628906
1740171113.175507,254,15.9442138671875
1740171240.137548,255,15.564836502075195
1740171536.259882,258,15.11619758605957
1740171638.340187,259,15.260644912719727
1740171742.955894,260,15.344362258911133
1740171871.722016,261,14.844642639160156
1740172155.749521,263,15.258535385131836
1740173378.48357,271,15.589672088623047
1740173554.088175,272,15.486827850341797
1740173888.066543,275,15.319124221801758
1740174034.935559,276,15.427999496459961
1740174212.179357,277,15.494213104248047
1740174466.807755,279,15.410781860351562
1740174777.077914,281,15.416528701782227
1740174989.953564,283,15.54616641998291
1740175091.715875,284,15.114315032958984
1740175365.372678,286,15.518409729003906
1740175718.094201,288,15.699459075927734
1740175820.724631,289,15.605290412902832
1740176101.334215,291,15.843721389770508
1740176829.546887,296,15.865608215332031
1740176941.522767,297,15.773441314697266
1740177118.936285,298,15.759270668029785
1740177268.36223,299,15.609323501586914
1740178075.112585,305,16.30019760131836
1740178307.009665,307,16.514589309692383
1740178550.884853,309,16.52885627746582
1740178655.284071,310,16.510414123535156
1740179135.754552,313,16.66666030883789
1740179301.152112,314,16.875131607055664
1740179784.997763,317,16.740432739257812
1740180037.379212,319,16.940303802490234
1740180141.894059,320,17.043167114257812
1740180581.394359,323,16.940494537353516
1740180871.135386,325,16.648296356201172
1740181639.416812,330,17.065353393554688
1740181769.87601,331,17.264995574951172
1740181876.403841,332,17.33101463317871
1740182054.758123,333,17.36772346496582
1740182767.469106,338,17.381385803222656
1740182881.809467,339,17.464252471923828
1740183131.689569,341,17.752490997314453
1740183532.710632,344,17.60430145263672
1740183712.7905,345,17.771305084228516
1740183841.716297,346,17.65802001953125
1740183947.863267,347,17.639564514160156
1740184180.559974,349,17.88381004333496
1740184475.969716,351,17.95332145690918
1740184768.435621,353,17.97759246826172
1740184950.253749,354,18.209415435791016
1740185056.259471,355,18.440874099731445
1740185552.648352,359,18.512645721435547
1740185880.100639,361,18.514745712280273
1740186132.22713,363,18.554821014404297
1740186249.12185,364,18.8155517578125
1740186423.578977,365,18.266773223876953
1740186560.947112,366,18.75715446472168
1740186748.900308,367,18.46491241455078
1740186862.068973,368,18.436521530151367
1740186979.04192,369,18.232906341552734
1740187932.117602,375,18.204885482788086
1740188366.752357,378,18.751667022705078
1740188553.234821,379,18.669708251953125
1740189656.882999,386,18.716873168945312
1740189767.0231,387,18.6312255859375
1740190386.693305,391,18.966806411743164
1740190497.437924,392,18.98828887939453
1740190683.514766,393,19.014572143554688
1740190794.139271,394,19.02346420288086
1740190980.339567,395,18.93893051147461
1740191116.234514,396,18.887832641601562
1740191303.306053,397,18.847549438476562
1740191413.828162,398,19.039196014404297
1740191599.798375,399,19.21405792236328
1740191709.766236,400,18.799989700317383
1740192060.392808,402,19.140499114990234
1740192171.846585,403,19.151897430419922
1740192512.149831,405,19.176816940307617
1740193115.818611,409,19.221343994140625
1740193228.80726,410,19.221792221069336
1740193667.982795,413,19.172977447509766
1740193854.534437,414,19.126506805419922
1740194042.528162,415,19.257871627807617
1740194179.081346,416,19.149578094482422
1740194544.538189,419,19.24640655517578
1740195004.927883,422,19.346797943115234
1740195193.667389,423,18.97374725341797
1740195567.24662,426,19.506269454956055
1740195755.76466,427,19.448833465576172
1740196310.375234,431,19.65936851501465
1740196498.336578,432,19.590805053710938
1740196937.279717,435,19.466196060180664
1740197077.646688,436,19.109481811523438
1740197266.845919,437,19.50673484802246
1740197380.320653,438,19.29052734375
1740197569.735776,439,19.289188385009766
1740197759.241784,440,19.265483856201172
1740197975.223965,441,19.630205154418945
1740198089.303365,442,19.49614715576172
1740198467.433542,444,19.47162437438965
1740198638.337498,445,19.4857120513916
1740198739.251593,446,19.548009872436523
1740198897.141481,447,19.429710388183594
1740199527.255199,451,19.711227416992188
1740199716.471878,452,19.71042823791504
1740199830.648935,453,19.60262680053711
1740199944.996228,454,19.689794540405273
1740200061.530206,455,19.686195373535156
1740200451.359297,457,19.733692169189453
1740200682.566336,459,20.017423629760742
1740201071.004685,461,20.05324363708496
1740201185.28298,462,19.909931182861328
1740201606.715678,465,20.099857330322266
1740201751.935953,466,20.09393310546875
1740201939.302673,467,19.947059631347656
1740202177.594994,469,20.094959259033203
1740202582.054126,471,20.14942169189453
1740203096.166711,475,20.351720809936523
1740203240.557226,476,20.2711238861084
1740203803.105204,479,20.300365447998047
1740203925.156939,480,20.18840789794922
1740204142.768135,481,20.533977508544922
1740204263.463865,482,20.288692474365234
1740204380.027626,483,20.358949661254883
1740204565.414388,484,20.34728240966797
1740204681.795506,485,20.541833877563477
1740204965.474326,487,20.588260650634766
1740205091.19644,488,20.534839630126953
1740205209.325192,489,20.570579528808594
1740205399.640377,490,20.63260841369629
1740205662.299557,492,20.533464431762695
1740206107.513912,495,20.760807037353516
1740206750.408143,499,20.833417892456055
1740207258.175094,502,20.724666595458984
1740207378.469339,503,20.894893646240234
1740207459.491023,504,21.16996955871582
1740207878.491867,507,20.794471740722656
1740208171.121015,509,21.216419219970703
1740208288.39996,510,20.97920036315918
1740208432.715603,511,21.196866989135742
1740208557.848815,512,21.235734939575195
1740208736.608048,513,21.163562774658203
1740208853.886035,514,21.290321350097656
1740208972.650893,515,21.224267959594727
1740209482.521317,518,21.18909454345703
1740209602.646807,519,21.248031616210938
1740209784.3351,520,21.16872787475586
1740209928.023637,521,21.227622985839844
1740210368.195473,524,21.192106246948242
1740211455.857223,531,21.392822265625
1740211914.399647,534,21.657005310058594
1740212059.217531,535,21.66327667236328
1740212369.471474,537,21.56767463684082
1740212495.235534,538,21.657045364379883
1740212624.568032,539,22.021211624145508
1740212825.198673,540,22.020755767822266
1740213053.234373,541,21.89039421081543
1740213380.178386,543,21.67162322998047
1740213581.179411,544,21.757266998291016
1740213774.978294,545,21.818899154663086
1740214024.868183,547,21.76921272277832
1740214194.091659,548,21.739336013793945
1740214718.588773,551,22.01154327392578
1740215041.283151,553,21.964672088623047
1740215446.602478,555,21.862545013427734
1740215632.69756,556,22.149932861328125
1740215760.409569,557,22.117259979248047
1740216857.055168,563,22.223247528076172
1740217009.619158,564,22.107501983642578
1740217137.723662,565,21.769777297973633
1740217901.853386,569,22.31057357788086
1740218360.276679,572,22.164005279541016
1740218624.236126,574,22.328323364257812
1740219101.704294,577,22.27798080444336
1740219788.939545,581,22.484447479248047
1740220267.970855,585,23.163463592529297
1740220382.262273,586,23.20928192138672
1740220474.716626,587,22.948644638061523
1740220799.726077,589,23.152992248535156
1740221151.053152,591,23.143951416015625
1740221284.902389,592,23.122167587280273
1740221412.884114,593,23.209716796875
1740221718.784765,595,23.534591674804688
1740222070.23992,597,23.511871337890625
1740222271.08777,598,23.572647094726562
1740222396.35945,599,23.33226776123047
1740222523.043593,600,23.37458038330078
1740222836.533689,602,23.568065643310547
1740223035.599533,603,23.736549377441406
1740223160.723927,604,23.50566291809082
1740223482.843351,606,23.673324584960938
1740223987.043004,609,23.61695098876953
1740224271.682078,611,23.55271339416504
1740224680.303494,614,23.665212631225586
1740224812.184207,615,23.677371978759766
1740225148.056697,617,23.70009994506836
1740225520.491905,619,23.580835342407227
1740225841.31733,621,23.643592834472656
1740226168.007539,623,23.56582260131836
1740226351.733713,624,23.79050064086914
1740226815.287728,627,24.141447067260742
1740227074.108013,629,24.35621452331543
1740227190.452511,630,24.73580551147461
1740227849.989806,634,24.897174835205078
1740228110.322824,636,24.979249954223633
1740228440.366276,638,24.837875366210938
1740228985.577035,641,24.927492141723633
1740229124.793308,642,25.02878189086914
1740229299.487976,643,25.01763916015625
1740229426.712432,644,24.99131965637207
1740229630.255022,645,25.039405822753906
1740229782.487862,646,25.164247512817383
1740230518.901225,650,25.069332122802734
1740230876.065108,652,24.969009399414062
1740231008.305177,653,25.016164779663086
1740231214.246013,654,25.02682113647461
1740231417.928879,655,25.018728256225586
1740231599.414411,656,24.948951721191406
1740232042.11813,659,25.064067840576172
1740232219.533804,660,25.068252563476562
1740232373.572948,661,25.143268585205078
1740233546.193474,668,25.047950744628906
1740234103.514315,671,25.13799285888672
1740234894.945809,676,25.075698852539062
1740235096.845939,677,25.102325439453125
1740235298.643812,678,25.195953369140625
1740235856.748029,681,25.36251449584961
1740236187.316104,683,25.348068237304688
1740236400.52537,684,25.149372100830078
1740236533.310848,685,25.24600601196289
1740237060.428565,688,25.392677307128906
1740237963.438106,693,25.409984588623047
1740238338.206167,695,25.638084411621094
1740238492.305699,696,25.700607299804688
1740238696.06793,697,25.512845993041992
1740238899.527145,698,25.552833557128906
1740239204.931501,700,25.73739242553711
1740239814.268096,703,25.59002113342285
1740239943.909834,704,25.65555763244629
1740240302.628274,706,25.838890075683594
1740240927.605924,710,25.705820083618164
1740241089.908992,711,25.78620147705078
1740241497.060186,713,25.945720672607422
1740242056.874095,716,25.88190460205078
1740242391.280892,718,25.85387420654297
1740242752.437016,720,25.95893096923828
1740242984.016674,721,25.94918441772461
1740243166.616767,722,26.002994537353516
1740243502.358736,724,25.846046447753906
1740243939.488942,726,25.87819480895996
1740244070.222449,727,25.962366104125977
1740244276.784983,728,25.947525024414062
1740244453.039954,729,26.06062889099121
1740244583.864549,730,25.80624008178711
1740244955.2628,732,26.223209381103516
1740245161.711694,733,26.13483428955078
1740245293.337571,734,26.095027923583984
1740246274.098579,739,26.23847198486328
1740246404.97984,740,26.251474380493164
1740246638.531237,741,26.247756958007812
1740246980.057155,743,26.466787338256836
1740247186.380358,744,26.177284240722656
1740247318.08181,745,26.433822631835938
1740247550.906585,746,26.472938537597656
1740248818.16036,753,26.737106323242188
1740249305.440372,756,26.73996353149414
1740249437.808051,757,26.85431671142578
1740249852.75577,759,26.888763427734375
1740250842.767906,764,26.965234756469727
1740250976.355534,765,26.99852752685547
1740251183.224634,766,26.94257926940918
1740251700.752266,769,26.93512725830078
1740251910.018347,770,27.055946350097656
1740252564.596945,773,26.98101806640625
1740252697.955855,774,27.258853912353516
1740253028.995467,776,27.222984313964844
1740253188.24472,777,27.75226593017578
1740253459.66483,779,27.753456115722656
1740253634.883589,780,27.916458129882812
1740253837.560729,781,27.761598587036133
1740253934.863085,782,27.941181182861328
1740254110.873086,783,27.998043060302734
1740255035.401385,789,27.929283142089844
1740255217.933463,790,28.09100341796875
1740255666.018628,792,28.171539306640625
1740255950.635154,794,27.98535919189453
1740256301.875995,796,27.89834976196289
1740256439.051172,797,27.94245719909668
1740257003.639187,800,27.973556518554688
1740257239.796015,801,27.95771026611328
1740257828.467168,805,27.964706420898438
1740258006.074423,806,28.02204132080078
1740258142.198173,807,28.188657760620117
1740258307.078293,808,28.091915130615234
1740258746.546048,811,28.133203506469727
1740259374.060001,814,28.338672637939453
1740260177.344312,819,28.274892807006836
1740260392.768319,820,28.294734954833984
1740260702.958251,822,28.494895935058594
1740260802.766658,823,28.333362579345703
1740260982.927388,824,28.51771354675293
1740261362.179743,826,28.55286979675293
1740261462.587586,827,28.576454162597656
1740261642.560752,828,28.60601043701172
1740261742.983638,829,28.76004981994629
1740262330.270425,833,28.928279876708984
1740262510.091611,834,28.956769943237305
1740262816.811042,836,28.848783493041992
1740262998.125376,837,28.875627517700195
1740263136.780785,838,29.041275024414062
1740263418.781606,840,28.860095977783203
1740263551.581969,841,28.892906188964844
1740264017.255388,844,28.870155334472656
1740264405.894778,846,28.740215301513672
1740265228.136263,851,29.128463745117188
1740265330.577106,852,29.092985153198242
1740265793.653844,855,29.135360717773438
1740266296.998414,858,29.295589447021484
1740266785.88788,861,29.047115325927734
1740267075.656529,863,28.983509063720703
1740267567.646218,866,28.45309829711914
1740267752.208808,867,28.754745483398438
1740268427.048206,871,29.27368927001953
1740268609.512074,872,29.199047088623047
1740270156.75999,882,28.802860260009766
1740270453.198721,884,28.81305694580078
1740270637.38826,885,28.62713623046875
1740270767.696793,886,28.53058624267578
1740270952.27721,887,28.626577377319336
1740271322.057006,889,28.759380340576172
1740271637.782694,891,28.681819915771484
1740272008.751531,893,28.601329803466797
1740272521.617386,896,28.701793670654297
1740272812.02139,898,28.702438354492188
1740272917.329903,899,28.6993408203125
1740273491.030745,902,28.745018005371094
1740273597.589188,903,28.732154846191406
1740273965.712346,905,28.92725944519043
1740274281.961489,907,29.109115600585938
1740274467.824765,908,29.002227783203125
1740274653.846277,909,28.931047439575195
1740274968.331085,911,28.89101791381836
1740275077.722517,912,29.113327026367188
1740275635.931237,915,29.005809783935547
1740276375.549334,919,28.96158790588379
1740276594.540478,920,28.974523544311523
1740277053.034369,922,28.92547607421875
1740277406.821087,924,29.030712127685547
1740278203.146252,928,29.172348022460938
1740278422.007903,929,28.98373794555664
1740278567.222626,930,29.044754028320312
1740278742.43047,931,29.164478302001953
1740278958.06714,932,29.05569076538086
1740279178.091175,933,29.111923217773438
1740279325.210494,934,29.079172134399414
1740279773.446082,936,29.120622634887695
1740280478.601293,940,29.088024139404297
1740280823.465224,942,29.081586837768555
1740280932.631073,943,29.029644012451172
1740281408.681729,946,29.15656280517578
1740282083.170407,950,29.134578704833984
1740282555.145967,953,29.125699996948242
1740282853.521345,955,29.16315460205078
1740282999.370173,956,29.10369110107422
1740283188.895649,957,28.839229583740234
1740283891.064902,961,28.987091064453125
1740284189.383862,963,29.039745330810547
1740284378.257097,964,29.081890106201172
1740284567.479729,965,29.192068099975586
1740284768.828142,966,29.160717010498047
1740285070.110952,968,29.250221252441406
1740285259.430444,969,29.3602294921875
1740285805.519381,972,29.381290435791016
1740286778.207528,977,29.158523559570312
1740287082.363378,979,29.041324615478516
1740287193.471625,980,28.91362762451172
1740287593.035748,982,28.9765625
1740287728.915361,983,29.01392364501953
1740288430.971648,987,29.37499237060547
1740288733.922469,989,29.364070892333984
1740288927.679119,990,29.464252471923828
1740289146.081683,991,29.410667419433594
1740289381.193128,993,29.564002990722656
1740289763.93723,995,29.478641510009766
1740289981.426042,996,29.42267608642578
1740290094.771794,997,29.586833953857422
1740290439.941296,999,29.556598663330078
1740290664.22481,1000,29.56981658935547
1740303997.627327,1002,29.78586196899414
1740304152.303254,1003,29.54560089111328
1740304232.916669,1004,29.867563247680664
1740304314.176152,1005,29.765079498291016
1740304493.331488,1006,29.714385986328125
1740304648.698067,1007,29.755046844482422
1740305340.313193,1012,29.74340057373047
1740305621.327761,1014,29.736860275268555
1740305772.121347,1016,29.79380989074707
1740305927.310166,1017,29.811279296875
1740306082.951246,1018,29.9482421875
1740306738.833774,1023,29.884557723999023
1740307276.801411,1027,29.865345001220703
1740307472.059613,1029,30.0625
1740307630.47096,1030,30.064559936523438
1740308309.532428,1036,30.23931884765625
1740308354.983776,1037,30.261817932128906
1740308479.934413,1038,30.228307723999023
1740308525.672312,1039,30.26169204711914
1740308651.325721,1040,30.339937210083008
1740309017.600617,1044,30.24095916748047
1740309283.334825,1046,30.409366607666016
1740309367.334941,1047,30.460838317871094
1740310248.896106,1053,30.517187118530273
1740310374.685288,1054,30.447799682617188
1740310621.925781,1057,30.508689880371094
1740310939.759119,1059,30.596586227416992
1740311099.079554,1060,30.59787368774414
1740311210.005983,1061,30.513750076293945
1740311469.691017,1063,30.56536865234375
1740311903.181533,1066,30.691919326782227
1740312064.30357,1067,30.577678680419922
1740312150.876051,1068,30.525943756103516
1740312452.969316,1070,30.556766510009766
1740312604.265837,1071,30.660308837890625
1740312652.516357,1072,30.599620819091797
1740312738.699188,1073,30.435409545898438
1740312895.415127,1074,30.588315963745117
1740313033.127045,1075,30.62511444091797
1740313387.935272,1078,30.612224578857422
1740313473.079374,1079,30.670583724975586
1740313820.705407,1081,30.62104034423828
1740313972.128782,1082,30.634445190429688
1740314132.076828,1083,30.71691131591797
1740314568.967815,1086,30.543907165527344
1740314729.465615,1087,30.641115188598633
1740314890.100135,1088,30.71817398071289
1740315355.412553,1092,30.680267333984375
1740315519.705843,1093,30.792091369628906
1740315622.427275,1094,30.790904998779297
1740316227.93985,1099,30.771881103515625
1740316551.89777,1101,30.78519058227539
1740316824.769285,1103,30.80438232421875
1740316914.080606,1104,30.84489631652832
1740317004.574155,1105,30.791725158691406
1740317517.361275,1108,30.870941162109375
1740317608.879769,1109,30.884944915771484
1740317740.520387,1110,30.871641159057617
1740317816.984476,1111,30.825674057006836
1740317867.634357,1112,30.881549835205078
1740317985.45247,1113,30.886112213134766
1740318114.417933,1114,30.85787010192871
1740318243.080893,1115,31.114768981933594
1740318422.808352,1117,31.016029357910156
1740318769.719619,1120,31.024961471557617
1740318975.45187,1122,31.05451202392578
1740319106.22923,1123,30.982521057128906
1740319396.987811,1126,31.035932540893555
1740319449.14163,1127,31.078744888305664
1740319709.212182,1129,31.253238677978516
1740319841.754023,1130,31.242435455322266
1740319997.238703,1131,31.225173950195312
1740320087.220841,1132,31.125858306884766
1740320176.988514,1133,31.202049255371094
1740320482.583516,1135,31.25818634033203
1740320597.897913,1136,31.279827117919922
1740320741.295697,1137,31.369312286376953
1740320990.345467,1140,31.142383575439453
1740321382.82459,1143,31.343017578125
1740321822.595294,1146,31.293004989624023
1740321932.548274,1147,31.160476684570312
1740322126.839041,1149,31.246944427490234
1740322294.355794,1150,31.330223083496094
1740322489.805154,1151,31.30193328857422
1740322587.31481,1152,31.34552574157715
1740322749.039493,1153,31.366680145263672
1740322875.654028,1154,31.26266860961914
1740323082.679284,1156,31.332998275756836
1740323589.721963,1161,31.30398941040039
1740323699.482469,1163,31.348438262939453
1740324000.954622,1165,31.231250762939453
1740324360.20275,1167,31.35437774658203
1740324511.189574,1168,31.255661010742188
1740325323.000967,1174,31.29777717590332
1740325457.098628,1175,31.315956115722656
1740325800.10825,1177,31.359647750854492
1740325967.625056,1178,31.372684478759766
1740326116.285174,1179,31.565994262695312
1740326708.312183,1183,31.415599822998047
1740326971.905068,1185,31.417022705078125
1740327333.748788,1187,31.373016357421875
1740327569.578118,1189,31.394779205322266
1740327665.910145,1190,31.345409393310547
1740327798.520447,1191,31.374658584594727
1740328286.369591,1194,31.412906646728516
1740328425.901397,1195,31.324337005615234
1740328513.070833,1196,31.33795738220215
1740328782.933437,1198,31.41840362548828
1740328880.608435,1199,31.444793701171875
1740329348.28437,1202,31.470130920410156
1740329503.256443,1203,31.341461181640625
1740329894.688717,1206,31.47824478149414
1740330067.408857,1207,31.45768165588379
1740330240.136848,1208,31.574182510375977
1740330512.03517,1210,31.41551971435547
1740330969.899787,1214,31.583553314208984
1740331141.648609,1215,31.47551727294922
1740331271.083556,1216,31.323883056640625
1740331539.693942,1218,31.552921295166016
1740331637.397682,1219,31.365137100219727
1740332184.061479,1224,31.36965560913086
1740332408.528009,1226,31.4296817779541
1740332849.384286,1229,31.38943099975586
1740333020.453364,1230,31.438953399658203
1740333457.909496,1233,31.350194931030273
1740333527.143387,1234,31.29029083251953
1740334089.033611,1239,30.93828773498535
1740334315.473666,1241,30.601367950439453
1740334456.083521,1242,30.606992721557617
1740334578.008887,1243,30.412418365478516
1740334705.982636,1244,30.3557071685791
1740334769.967224,1245,30.09260368347168
1740334937.005039,1246,30.26013946533203
1740335076.963289,1247,30.381412506103516
1740335423.194425,1250,30.71471405029297
1740335512.139363,1251,30.870866775512695
1740335654.639283,1252,30.857879638671875
1740335795.708793,1253,30.747661590576172
1740336069.411026,1255,30.82935333251953
1740336354.758406,1257,30.825149536132812
1740336530.502688,1258,30.746442794799805
1740337005.346431,1261,30.857284545898438
1740337176.827456,1262,30.885120391845703
1740337557.502124,1265,30.853187561035156
1740338033.083844,1268,30.99793815612793
1740338674.703652,1272,31.11266326904297
1740339434.779943,1277,31.128467559814453
1740339576.293065,1278,31.10331153869629
1740339751.99736,1279,31.058734893798828
1740340398.326906,1283,31.238548278808594
1740340817.775252,1286,31.163188934326172
1740341578.531081,1291,31.14203453063965
1740342106.566409,1294,31.201763153076172
1740342572.21289,1297,31.18573760986328
1740342926.934465,1299,31.145984649658203
1740343107.67157,1300,31.173519134521484
1740343478.829021,1303,31.354568481445312
1740344098.300452,1307,31.28099250793457
1740344804.199816,1311,31.224945068359375
1740345395.878684,1315,31.21051025390625
1740345530.495043,1316,31.14624786376953
1740346237.608543,1321,30.560352325439453
1740346451.196011,1323,30.260406494140625
1740346597.163233,1324,30.16195297241211
1740346916.283267,1326,30.146202087402344
1740347096.650486,1327,30.080062866210938
1740347455.787769,1329,30.277034759521484
1740348554.900424,1336,29.982837677001953
1740349765.53509,1345,30.293733596801758
1740349925.584841,1346,30.523412704467773
1740350199.532247,1348,30.578384399414062
1740350346.640988,1349,30.78782844543457
1740350735.355202,1352,30.82068634033203
1740350803.246039,1353,30.893112182617188
1740351098.50547,1355,30.872920989990234
1740351559.566936,1359,31.12484359741211
1740351895.626117,1361,31.049936294555664
1740352464.878743,1365,31.05432891845703
1740352671.452345,1366,30.92723846435547
1740352829.002347,1367,31.116249084472656
1740352984.223406,1368,31.170061111450195
1740353120.292436,1369,31.04905891418457
1740353729.587116,1373,30.94384002685547
1740353836.668209,1374,30.849037170410156
1740354225.331482,1376,30.974674224853516
1740354409.170758,1377,31.034748077392578
1740355045.366669,1381,31.004730224609375
1740355906.951095,1386,31.067426681518555
1740356089.219713,1387,31.014915466308594
1740356559.576895,1391,30.984600067138672
1740357111.023223,1394,31.011672973632812
1740357563.983974,1397,31.09408950805664
1740357719.032191,1398,31.025781631469727
1740358021.265481,1400,30.856901168823242
1740358121.321836,1401,31.170747756958008
1740358550.395545,1404,31.045063018798828
1740358882.787326,1406,31.157297134399414
1740359946.848624,1414,31.411447525024414
1740360433.300632,1417,31.330177307128906
1740360512.811191,1418,31.371992111206055
1740360830.470263,1420,31.36741065979004
1740361092.615742,1422,31.16965103149414
1740361250.616569,1423,31.030122756958008
1740362465.876053,1432,30.63817596435547
1740362547.264211,1433,30.60280990600586
1740363113.789441,1437,30.73236083984375
1740363422.711158,1439,30.89327049255371
1740363563.324746,1440,30.768301010131836
1740363667.688839,1441,30.98455810546875
1740363827.661217,1442,31.149721145629883
1740364296.009564,1445,30.98021697998047
1740364547.451228,1447,31.078384399414062
1740364637.197369,1448,31.06780242919922
1740364796.016069,1449,31.202280044555664
1740364955.301798,1450,31.146276473999023
1740365061.351374,1451,31.158809661865234
1740365143.175286,1452,31.20022201538086
1740365304.528935,1453,31.128952026367188
1740365532.982207,1455,31.226211547851562
1740365718.978689,1456,31.175918579101562
1740365879.262804,1457,31.17087173461914
1740366038.623085,1458,31.23210906982422
1740366160.731958,1459,31.23225212097168
1740366353.498421,1460,31.272777557373047
1740366557.71138,1461,31.33739471435547
1740366678.961553,1462,31.31270980834961
1740367040.940062,1464,31.248918533325195
1740368045.530171,1471,31.409374237060547
1740368450.065926,1474,31.320228576660156
1740368608.092115,1475,31.284637451171875
1740368936.184837,1477,31.22507095336914
1740369019.325146,1478,31.180803298950195
1740369545.056778,1482,31.451684951782227
1740369739.627727,1483,31.406429290771484
1740369926.28461,1484,31.135391235351562
1740370616.993105,1488,31.40760612487793
1740370812.303326,1489,31.42327880859375
1740370990.958307,1490,31.3865966796875
1740371136.464232,1491,31.297691345214844
1740371330.672549,1492,31.28097915649414
1740371658.115131,1494,31.258304595947266
1740371739.374467,1495,31.429580688476562
1740372442.697358,1499,31.48651885986328
1740372625.422573,1500,31.43728256225586
1740372830.093465,1501,31.59723472595215
1740373219.333995,1503,31.49186897277832
1740373708.022191,1506,31.460508346557617
1740374436.485608,1510,31.39971160888672
1740374581.389693,1511,31.390186309814453
1740374739.982873,1512,31.49395751953125
1740375056.459379,1514,31.55288314819336
1740375469.956266,1516,31.530683517456055
1740375589.331295,1517,31.563446044921875
1740376764.708567,1524,31.62269401550293
1740377271.947536,1527,31.557849884033203
1740377518.748795,1529,31.581111907958984
1740378379.880424,1535,31.290077209472656
1740378904.327262,1538,31.345508575439453
1740379083.873896,1539,31.3643798828125
1740379689.008162,1542,31.42107391357422
1740380432.336291,1546,31.551666259765625
1740380727.555688,1548,31.458473205566406
1740380927.140027,1549,31.405948638916016
1740381455.52021,1552,31.413095474243164
1740381581.058235,1553,31.577211380004883
1740381780.429271,1554,31.445846557617188
1740382165.882477,1556,31.452678680419922
1740382485.847284,1558,31.548717498779297
1740383282.604617,1563,31.56595230102539
1740383581.21346,1565,31.490694046020508
1740383729.40651,1566,31.53139877319336
1740383927.67922,1567,31.534496307373047
1740384325.590762,1569,31.703405380249023
1740384728.07605,1571,31.621334075927734
1740384890.726846,1572,31.586591720581055
1740384977.821686,1573,31.623964309692383
1740385142.567946,1574,31.418529510498047
1740385567.242435,1577,31.22964859008789
1740385865.939318,1579,31.26183319091797
1740386062.206345,1580,31.258663177490234
1740386209.083173,1581,31.44748306274414
1740386416.007823,1582,31.597558975219727
1740386611.281528,1583,31.46739959716797
1740387215.259458,1586,31.563276290893555
1740387985.501964,1591,31.497159957885742
1740388727.414042,1596,31.601215362548828
1740388895.319453,1597,31.724523544311523
1740389037.055707,1598,31.42132568359375
1740389667.238747,1602,31.406455993652344
1740389872.829369,1603,31.443119049072266
1740389983.228677,1604,31.5194091796875
1740391228.10004,1611,31.617944717407227
1740391360.402869,1612,31.64447021484375
1740391706.046836,1614,31.695770263671875
1740391876.180166,1615,31.66252326965332
1740392154.654495,1617,31.593111038208008
1740393004.148451,1621,31.583255767822266
1740393350.380869,1623,31.59624481201172
1740393744.215281,1625,31.817867279052734
1740394042.304012,1627,31.53411102294922
1740394212.40046,1628,31.624616622924805
1740394837.400015,1632,31.73170280456543
1740395611.482943,1636,31.862468719482422
1740395771.602328,1637,31.655710220336914
1740395887.017479,1638,31.682741165161133
1740396079.991207,1639,31.688566207885742
1740396413.213223,1641,31.60592269897461
1740396529.674646,1642,31.60140037536621
1740397421.721895,1647,31.517898559570312
1740397573.581449,1648,31.39189910888672
1740397914.759395,1650,31.422286987304688
1740398219.594308,1652,31.41808319091797
1740398344.056729,1653,31.26833724975586
1740398436.769799,1654,31.232391357421875
1740398608.34236,1655,31.232088088989258
1740398892.733302,1657,31.324542999267578
1740399236.514423,1659,31.57057762145996
1740399869.757865,1663,31.705886840820312
1740400133.311571,1665,31.88845443725586
1740400495.813586,1667,31.867408752441406
1740401046.317335,1670,31.746755599975586
1740401278.970231,1671,31.825359344482422
1740402033.923962,1675,31.86142349243164
1740402610.202227,1678,31.87299919128418
1740403022.220654,1680,31.833026885986328
1740403247.183245,1681,31.833372116088867
1740403465.04109,1682,31.76793670654297
1740403679.830794,1683,31.839298248291016
1740404220.647532,1686,31.715641021728516
1740404429.947168,1687,31.798816680908203
1740404633.636308,1688,31.8382568359375
1740404767.948414,1689,31.87118148803711
1740404955.763143,1690,32.028419494628906
1740405187.88915,1691,31.781536102294922
1740405738.045853,1694,31.840299606323242
1740405949.437208,1695,31.9052734375
1740406168.50316,1696,31.892642974853516
1740406604.340439,1698,31.798603057861328
1740406738.875014,1699,31.844392776489258
1740406845.702351,1700,31.945514678955078
1740407037.324764,1701,31.867900848388672
1740407386.884552,1703,31.671524047851562
1740407692.482469,1705,31.709922790527344
1740408163.327247,1708,31.406410217285156
1740408431.560675,1710,31.35533905029297
1740408635.194627,1711,31.272165298461914
1740408732.315147,1712,31.488384246826172
1740408906.527366,1713,31.671306610107422
1740409833.356723,1719,31.68383026123047
1740410004.707909,1720,31.749523162841797
1740410563.472285,1723,31.72106170654297
1740410702.667487,1724,31.927932739257812
1740410862.021478,1725,31.844785690307617
1740410982.315501,1726,31.777332305908203
1740411956.892238,1731,31.811655044555664
1740413511.551314,1739,31.917919158935547
1740413704.548217,1740,31.732757568359375
1740413940.574802,1741,31.788799285888672
1740414350.122091,1744,31.770471572875977
1740414794.666985,1746,31.80303192138672
1740415416.22058,1749,31.731046676635742
1740415625.485567,1750,31.879833221435547
1740415861.533272,1751,31.974395751953125
1740416053.603456,1752,31.72992706298828
1740416447.94984,1754,31.73518943786621
1740416585.868821,1755,31.81781005859375
1740417139.596113,1758,31.82040786743164
1740418079.119487,1763,31.678970336914062
1740418216.383035,1764,31.804824829101562
1740418650.388576,1766,31.780784606933594
1740418841.363946,1767,31.8857421875
1740419172.112554,1769,31.844385147094727
1740420412.386285,1776,31.491249084472656
1740420600.931565,1777,31.79178237915039
1740420791.039811,1778,31.690338134765625
1740421462.742714,1781,31.52373695373535
1740421657.313868,1782,31.662975311279297
1740422272.895466,1785,31.831754684448242
1740422489.79491,1786,31.781585693359375
1740422672.919547,1787,31.69467544555664
1740422776.505147,1788,31.885116577148438
1740423146.083803,1790,31.6884765625
1740423355.936554,1791,31.58768653869629
1740423762.510171,1793,31.591384887695312
1740424109.21848,1795,31.59536361694336
1740424569.01502,1797,31.68071746826172
1740424785.95961,1798,31.658872604370117
1740425386.379844,1801,31.73607063293457
1740425677.617709,1803,31.837385177612305
1740425861.325399,1804,31.74066162109375
1740426045.463176,1805,31.657718658447266
1740426722.591905,1809,31.338069915771484
1740427178.002515,1811,31.457012176513672
1740427876.443575,1815,31.569713592529297
1740428331.283243,1817,31.63800811767578
1740428758.009301,1819,31.59204864501953
1740428962.607572,1820,31.492006301879883
1740429769.432271,1824,31.672481536865234
1740430430.430643,1827,31.61345100402832
1740430570.150661,1828,31.56875228881836
1740430964.717952,1830,31.637537002563477
1740431204.45228,1831,31.59025001525879
1740431621.638911,1833,31.727054595947266
1740431833.878035,1834,31.7609920501709
1740431977.990835,1835,31.636831283569336
1740432417.877278,1837,31.562503814697266
1740432606.819146,1838,31.718324661254883
1740432820.009318,1839,31.54588508605957
1740433998.971145,1845,31.74102783203125
1740434163.900073,1846,31.744407653808594
1740434366.576088,1847,31.789133071899414
1740434507.144687,1848,31.672805786132812
1740434722.27866,1849,31.73925018310547
1740435296.783501,1852,31.81242561340332
1740435708.214183,1854,31.720619201660156
1740436283.394606,1857,31.865291595458984
1740436986.770049,1861,31.641284942626953
1740437630.692669,1865,31.02283477783203
1740437763.551874,1866,30.834583282470703
1740437947.22801,1867,30.57291030883789
1740438051.512679,1868,30.32272720336914
1740438812.972095,1872,29.134336471557617
1740438997.344459,1873,28.889358520507812
1740439103.525117,1874,29.158002853393555
1740439288.493145,1875,29.57816505432129
1740439497.640805,1876,30.011106491088867
1740439867.411636,1878,30.943571090698242
1740440235.537152,1880,31.546173095703125
1740440445.722622,1881,31.597623825073242
1740440998.619247,1884,31.950702667236328
1740441183.105567,1885,31.768470764160156
1740441576.297723,1887,31.707473754882812
1740441949.307433,1889,31.663000106811523
1740442348.928336,1891,31.369884490966797
1740442535.379747,1892,31.21173667907715
1740443298.53772,1896,31.300235748291016
1740444174.711469,1900,31.241146087646484
1740444684.583902,1902,31.209394454956055
1740444923.654261,1903,31.21157455444336
1740445912.339863,1907,31.62774658203125
1740446388.245667,1909,31.683549880981445
1740446608.154101,1910,31.76111602783203
1740446784.748836,1911,31.61770248413086
1740447418.944559,1914,31.72616958618164
1740447995.219262,1917,31.683189392089844
1740448434.497217,1919,31.75374984741211
1740449706.496635,1925,31.942365646362305
1740449953.22726,1926,31.83594512939453
1740450173.362227,1927,31.860942840576172
1740450601.42421,1929,31.789409637451172
1740450821.956909,1930,31.74214744567871
1740451495.69141,1933,31.816965103149414
1740452036.029959,1936,31.920921325683594
1740452258.604196,1937,31.855785369873047
1740452921.988934,1940,31.873889923095703
1740453152.514138,1941,31.928585052490234
1740453359.427536,1942,31.840980529785156
1740453506.810956,1943,31.762500762939453
1740454197.867315,1946,31.830718994140625
1740454630.59221,1948,31.860095977783203
1740455293.748814,1951,31.782115936279297
1740455446.467198,1952,31.913742065429688
1740455811.17637,1954,31.870559692382812
1740456454.733735,1957,31.688114166259766
1740457401.267438,1961,31.903194427490234
1740457627.361705,1962,31.800243377685547
1740457827.662773,1963,31.816280364990234
1740458040.433334,1964,31.798324584960938
1740458199.719621,1965,31.87311363220215
1740458660.019662,1967,32.02031707763672
1740458880.50427,1968,31.783096313476562
1740459049.612856,1969,31.84699821472168
1740459272.491273,1970,31.733810424804688
1740460605.435901,1976,31.789352416992188
1740460991.3892,1978,31.897632598876953
1740461210.551501,1979,31.86971664428711
1740461441.445358,1980,31.79400062561035
1740461700.219767,1981,31.940832138061523
1740461933.777406,1982,31.81998062133789
1740462165.364534,1983,31.75743293762207
1740462404.911733,1984,31.905860900878906
1740462890.407622,1986,32.12427520751953
1740463361.569382,1988,32.009986877441406
1740463577.833406,1989,31.797815322875977
1740463811.314808,1990,31.89589500427246
1740464300.481664,1992,31.918609619140625
1740464500.612512,1993,31.944250106811523
1740464693.563848,1994,31.716670989990234
1740465118.04174,1996,31.671253204345703
1740465936.069169,2000,31.80129623413086


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_max_return.csv <==
Wall time,Step,Value
1740143035.50169,1,-4.149808406829834
1740143331.562243,4,0.5946336388587952
1740143391.079747,5,1.3521199226379395
1740143997.897379,11,1.9486944675445557
1740144080.804928,12,2.0205001831054688
1740144300.931995,15,3.163980722427368
1740144375.31163,16,3.6870994567871094
1740144622.96426,19,5.381117343902588
1740144698.650756,20,6.418764114379883
1740144781.904272,21,7.506537914276123
1740144921.916662,23,9.154973983764648
1740144982.550246,24,9.652856826782227
1740145200.770959,27,10.691913604736328
1740145322.557776,28,10.877144813537598
1740145784.674461,34,12.38089370727539
1740146026.691074,37,10.84149169921875
1740146075.680585,38,9.985763549804688
1740146124.92894,39,9.576515197753906
1740146246.871802,40,9.451668739318848
1740146323.673285,41,9.621516227722168
1740146857.402372,48,4.234249591827393
1740146984.330439,49,3.8809814453125
1740147035.630271,50,3.7685861587524414
1740147237.1533,52,2.942021608352661
1740147396.406581,53,3.029754400253296
1740147676.028383,55,3.4865357875823975
1740147952.909804,58,4.151479244232178
1740148286.399066,61,4.189426898956299
1740148426.394388,62,4.6392974853515625
1740148505.709643,63,4.51764440536499
1740148664.231603,64,4.481118679046631
1740148898.903292,66,4.6795973777771
1740149025.576985,67,4.838165760040283
1740149112.164245,68,4.80426025390625
1740149176.828322,69,4.262726306915283
1740149410.448499,71,5.106977939605713
1740149501.860726,72,5.182920455932617
1740150246.094148,78,5.746854782104492
1740150468.659071,80,5.255008697509766
1740150608.729273,81,5.981581687927246
1740150786.375314,83,5.7111968994140625
1740150923.317483,84,6.352754592895508
1740151088.875594,86,6.622682094573975
1740151491.769522,90,7.342625617980957
1740151681.333003,91,6.584402084350586
1740152315.148029,96,7.124057292938232
1740152781.968288,100,7.117030143737793
1740152895.236673,101,7.030121803283691
1740153217.146479,104,6.83806848526001
1740153685.517958,107,7.153736114501953
1740153792.528464,108,7.426523208618164
1740154122.149373,110,7.2581939697265625
1740154672.456245,115,7.339257717132568
1740154904.492942,117,7.435082912445068
1740155367.52192,122,8.927117347717285
1740155787.799324,126,9.241623878479004
1740155932.774629,127,8.781779289245605
1740156126.887262,129,8.940203666687012
1740156407.440204,131,8.933733940124512
1740156489.542724,132,9.39615535736084
1740156620.825415,133,9.81255054473877
1740157074.257336,137,9.899947166442871
1740157165.955719,138,9.839384078979492
1740157867.6355,144,10.602494239807129
1740157965.324742,145,9.757597923278809
1740158321.797992,147,9.995715141296387
1740158413.637199,148,9.830791473388672
1740158909.00645,151,10.026007652282715
1740159702.656869,158,10.368402481079102
1740159897.578062,160,10.095478057861328
1740160023.045638,161,10.356355667114258
1740160208.802946,163,10.24668025970459
1740160466.290411,165,10.739432334899902
1740160724.983995,167,10.369504928588867
1740161189.146493,171,10.6015043258667
1740161332.965082,172,10.33342170715332
1740161430.430099,173,10.314818382263184
1740161875.816864,176,10.894408226013184
1740161971.180273,177,10.599539756774902
1740162066.503805,178,10.574856758117676
1740162161.113479,179,10.426154136657715
1740162402.165186,181,10.498089790344238
1740162496.887404,182,10.480772018432617
1740162888.099474,185,10.338272094726562
1740163082.154188,186,10.514824867248535
1740163233.827241,187,10.44719409942627
1740163545.347246,190,10.694092750549316
1740163711.589776,191,10.901618003845215
1740163812.895646,192,10.82425308227539
1740163908.189374,193,11.102540969848633
1740164250.221295,196,11.22687816619873
1740164774.956951,200,11.222055435180664
1740164949.349699,201,11.3233003616333
1740165152.161653,203,11.382863998413086
1740165302.634544,204,10.96849250793457
1740165398.696627,205,11.670814514160156
1740165592.523779,206,11.761388778686523
1740165848.447163,208,11.758774757385254
1740166114.201505,210,11.710396766662598
1740166355.455726,212,11.867124557495117
1740166552.013192,214,11.798426628112793
1740166773.617142,216,12.028840065002441
1740166905.461357,217,12.113414764404297
1740167117.769095,219,12.203279495239258
1740167287.970103,220,12.232380867004395
1740167413.062063,221,12.349791526794434
1740167585.672203,222,12.587550163269043
1740167685.421024,223,12.50123405456543
1740167920.929854,225,11.915699005126953
1740168006.594904,226,11.766712188720703
1740168534.658538,230,11.873787879943848
1740169231.775124,236,12.631021499633789
1740169437.651907,238,13.449230194091797
1740169500.263596,239,13.98492431640625
1740169640.385987,240,14.29155158996582
1740169870.929901,242,15.239971160888672
1740169940.045615,243,15.195793151855469
1740170210.965642,245,15.934505462646484
1740170299.144017,246,16.520463943481445
1740170372.840076,247,16.492979049682617
1740170508.298049,248,16.849546432495117
1740170971.250086,253,17.44994354248047
1740171113.177166,254,17.11058235168457
1740171240.139137,255,17.013273239135742
1740171536.261448,258,16.494853973388672
1740171638.342091,259,16.633365631103516
1740171742.957512,260,16.583106994628906
1740171871.723634,261,16.281160354614258
1740172155.751324,263,16.234621047973633
1740173378.485232,271,16.199420928955078
1740173554.089653,272,16.24651527404785
1740173888.069032,275,16.341304779052734
1740174034.937112,276,16.232126235961914
1740174212.180959,277,16.39777946472168
1740174466.809285,279,16.535846710205078
1740174777.079863,281,16.38254165649414
1740174989.955151,283,16.561687469482422
1740175091.717522,284,16.34044075012207
1740175365.374382,286,16.450477600097656
1740175718.095857,288,16.547454833984375
1740175820.726204,289,16.757343292236328
1740176101.335807,291,16.808563232421875
1740176829.548416,296,16.963279724121094
1740176941.52439,297,16.6986026763916
1740177118.937917,298,16.954383850097656
1740177268.363936,299,16.852441787719727
1740178075.114115,305,17.716039657592773
1740178307.011304,307,17.33762550354004
1740178550.886451,309,17.76007843017578
1740178655.285642,310,17.585189819335938
1740179135.756199,313,17.68585777282715
1740179301.153507,314,17.638689041137695
1740179784.999276,317,17.756755828857422
1740180037.381129,319,17.988134384155273
1740180141.89594,320,17.816814422607422
1740180581.395896,323,18.0876407623291
1740180871.136865,325,17.84111785888672
1740181639.418465,330,18.41544532775879
1740181769.877504,331,18.091876983642578
1740181876.405492,332,18.430747985839844
1740182054.759765,333,18.41362190246582
1740182767.471025,338,18.782541275024414
1740182881.811119,339,18.669923782348633
1740183131.691143,341,18.651968002319336
1740183532.712368,344,18.710844039916992
1740183712.792073,345,18.936594009399414
1740183841.717852,346,18.959186553955078
1740183947.864793,347,18.87075424194336
1740184180.561584,349,18.775619506835938
1740184475.971263,351,19.005098342895508
1740184768.437148,353,19.233787536621094
1740184950.2554,354,19.179733276367188
1740185056.26118,355,19.40096092224121
1740185552.649915,359,19.540380477905273
1740185880.102227,361,19.609228134155273
1740186132.228538,363,19.512065887451172
1740186249.123551,364,19.66583251953125
1740186423.580624,365,19.376171112060547
1740186560.948736,366,19.876996994018555
1740186748.901927,367,19.65908432006836
1740186862.070702,368,19.454973220825195
1740186979.04363,369,19.6274471282959
1740187932.11939,375,19.52170181274414
1740188366.753898,378,19.5383243560791
1740188553.236493,379,19.68221092224121
1740189656.884509,386,19.521026611328125
1740189767.024722,387,19.692052841186523
1740190386.694756,391,19.755189895629883
1740190497.439579,392,19.840543746948242
1740190683.516351,393,20.03459930419922
1740190794.140915,394,19.912460327148438
1740190980.341095,395,20.139205932617188
1740191116.236367,396,19.863197326660156
1740191303.307658,397,20.09919548034668
1740191413.829869,398,19.801788330078125
1740191599.79995,399,20.067913055419922
1740191709.767733,400,19.944921493530273
1740192060.394407,402,20.14529800415039
1740192171.848223,403,20.132675170898438
1740192512.151257,405,20.19722557067871
1740193115.820193,409,20.038869857788086
1740193228.808625,410,20.024578094482422
1740193667.984546,413,20.034683227539062
1740193854.535887,414,20.000913619995117
1740194042.52959,415,20.3706111907959
1740194179.082923,416,20.35657501220703
1740194544.53988,419,20.388473510742188
1740195004.929316,422,20.221553802490234
1740195193.669071,423,20.07034683227539
1740195567.248179,426,20.398231506347656
1740195755.766265,427,20.42626190185547
1740196310.376807,431,20.354768753051758
1740196498.33833,432,20.608049392700195
1740196937.281441,435,20.4853515625
1740197077.648518,436,20.119915008544922
1740197266.847581,437,20.298233032226562
1740197380.322236,438,20.3127384185791
1740197569.737306,439,20.2111873626709
1740197759.243412,440,20.388784408569336
1740197975.225547,441,20.438396453857422
1740198089.305076,442,20.136234283447266
1740198467.435519,444,20.63509750366211
1740198638.339147,445,20.59217071533203
1740198739.253161,446,20.600900650024414
1740198897.1431,447,20.259092330932617
1740199527.256737,451,20.583799362182617
1740199716.473391,452,20.705516815185547
1740199830.650544,453,20.64203643798828
1740199944.997733,454,20.737133026123047
1740200061.531672,455,20.662694931030273
1740200451.360825,457,20.898195266723633
1740200682.567853,459,20.803194046020508
1740201071.008374,461,20.937034606933594
1740201185.284499,462,21.027694702148438
1740201606.717202,465,21.12373924255371
1740201751.937462,466,21.001176834106445
1740201939.304264,467,20.8740234375
1740202177.596521,469,21.171281814575195
1740202582.055452,471,20.882566452026367
1740203096.168355,475,21.20114517211914
1740203240.558913,476,20.97138023376465
1740203803.106869,479,21.231433868408203
1740203925.15851,480,21.102109909057617
1740204142.769842,481,21.089210510253906
1740204263.465414,482,21.208288192749023
1740204380.030629,483,21.306987762451172
1740204565.41593,484,21.31195831298828
1740204681.796983,485,21.333717346191406
1740204965.475978,487,21.30267906188965
1740205091.198103,488,21.411800384521484
1740205209.32682,489,21.439056396484375
1740205399.641875,490,21.446544647216797
1740205662.301043,492,21.38276481628418
1740206107.515546,495,21.617568969726562
1740206750.409731,499,21.720691680908203
1740207258.1767,502,21.79741859436035
1740207378.471014,503,21.705190658569336
1740207459.492981,504,21.82290267944336
1740207878.493528,507,21.802387237548828
1740208171.122637,509,22.101221084594727
1740208288.401501,510,21.71116065979004
1740208432.717812,511,22.082889556884766
1740208557.850419,512,22.038963317871094
1740208736.609767,513,21.906869888305664
1740208853.887548,514,22.083114624023438
1740208972.652436,515,21.912830352783203
1740209482.522858,518,22.118438720703125
1740209602.648324,519,22.076826095581055
1740209784.336655,520,21.897586822509766
1740209928.02514,521,21.972856521606445
1740210368.196988,524,22.158042907714844
1740211455.858972,531,22.448015213012695
1740211914.401308,534,22.381319046020508
1740212059.219163,535,22.47099494934082
1740212369.473107,537,22.456180572509766
1740212495.237091,538,22.742305755615234
1740212624.569761,539,22.52433967590332
1740212825.200338,540,22.584264755249023
1740213053.236036,541,22.6866512298584
1740213380.180033,543,22.646915435791016
1740213581.180975,544,22.640525817871094
1740213774.979903,545,22.5340576171875
1740214024.869839,547,22.53023338317871
1740214194.093337,548,22.606122970581055
1740214718.590303,551,22.673250198364258
1740215041.284837,553,22.758127212524414
1740215446.604921,555,23.023752212524414
1740215632.699262,556,22.79373550415039
1740215760.411328,557,22.820905685424805
1740216857.05916,563,22.99789810180664
1740217009.620844,564,22.86695098876953
1740217137.725396,565,22.71746253967285
1740217901.8548,569,22.85187530517578
1740218360.278231,572,22.995342254638672
1740218624.237537,574,23.021997451782227
1740219101.705804,577,23.079105377197266
1740219788.941189,581,23.19024085998535
1740220267.972481,585,23.866025924682617
1740220382.264233,586,24.02427864074707
1740220474.718218,587,23.831613540649414
1740220799.727632,589,23.836223602294922
1740221151.054726,591,24.10456085205078
1740221284.903937,592,24.027179718017578
1740221412.885658,593,24.03976821899414
1740221718.786474,595,24.09406089782715
1740222070.241358,597,24.11568832397461
1740222271.089297,598,24.187606811523438
1740222396.360933,599,24.11038589477539
1740222523.045307,600,24.204330444335938
1740222836.535193,602,24.20740509033203
1740223035.601087,603,24.278209686279297
1740223160.725511,604,24.41771697998047
1740223482.844942,606,24.371042251586914
1740223987.04462,609,24.27542495727539
1740224271.683611,611,24.461416244506836
1740224680.305183,614,24.36307144165039
1740224812.185798,615,24.279150009155273
1740225148.058319,617,24.312957763671875
1740225520.493625,619,24.375877380371094
1740225841.318951,621,24.518352508544922
1740226168.009092,623,24.502090454101562
1740226351.735411,624,24.560569763183594
1740226815.289375,627,24.78016471862793
1740227074.109579,629,25.184492111206055
1740227190.455681,630,25.409311294555664
1740227849.991333,634,25.472339630126953
1740228110.324505,636,25.71046257019043
1740228440.367961,638,25.482864379882812
1740228985.580454,641,25.737911224365234
1740229124.794999,642,25.744489669799805
1740229299.490196,643,25.72075843811035
1740229426.714043,644,25.67457389831543
1740229630.257153,645,25.68899154663086
1740229782.489455,646,25.894800186157227
1740230518.902841,650,25.69769287109375
1740230876.066543,652,25.85419464111328
1740231008.306645,653,25.748027801513672
1740231214.247667,654,25.764028549194336
1740231417.930484,655,25.715702056884766
1740231599.416184,656,25.61522102355957
1740232042.11961,659,25.75611686706543
1740232219.535421,660,25.76045036315918
1740232373.574475,661,25.807275772094727
1740233546.195066,668,25.911479949951172
1740234103.515832,671,26.034704208374023
1740234894.947299,676,25.914188385009766
1740235096.847493,677,25.866636276245117
1740235298.645486,678,25.992931365966797
1740235856.749574,681,26.171152114868164
1740236187.317798,683,25.974811553955078
1740236400.52693,684,25.927555084228516
1740236533.31289,685,26.11076545715332
1740237060.43002,688,26.215442657470703
1740237963.439792,693,26.23920440673828
1740238338.207688,695,26.27314567565918
1740238492.307198,696,26.308208465576172
1740238696.06954,697,26.389162063598633
1740238899.528669,698,26.427392959594727
1740239204.932941,700,26.263187408447266
1740239814.269475,703,26.313018798828125
1740239943.911467,704,26.440624237060547
1740240302.629824,706,26.486478805541992
1740240927.607447,710,26.408220291137695
1740241089.910528,711,26.554819107055664
1740241497.061717,713,26.656667709350586
1740242056.875637,716,26.439828872680664
1740242391.282413,718,26.521814346313477
1740242752.438463,720,26.67909812927246
1740242984.01807,721,26.62188720703125
1740243166.618243,722,26.653303146362305
1740243502.360394,724,26.44370460510254
1740243939.490527,726,26.71175765991211
1740244070.22411,727,26.590646743774414
1740244276.786662,728,26.736373901367188
1740244453.041456,729,26.59709358215332
1740244583.867858,730,26.621688842773438
1740244955.26434,732,26.992889404296875
1740245161.713258,733,26.918489456176758
1740245293.339354,734,27.0072078704834
1740246274.100062,739,26.983503341674805
1740246404.981388,740,27.01204490661621
1740246638.532746,741,27.080078125
1740246980.058748,743,26.952791213989258
1740247186.382009,744,27.27988624572754
1740247318.083618,745,27.10983657836914
1740247550.908061,746,27.20232391357422
1740248818.161685,753,27.539878845214844
1740249305.441929,756,27.668987274169922
1740249437.80989,757,27.517778396606445
1740249852.757403,759,27.643407821655273
1740250842.769693,764,27.607189178466797
1740250976.357035,765,27.649269104003906
1740251183.225956,766,27.815460205078125
1740251700.753758,769,27.863019943237305
1740251910.02021,770,27.7857723236084
1740252564.598859,773,27.981767654418945
1740252697.957377,774,27.92479133605957
1740253028.997039,776,28.029951095581055
1740253188.246201,777,28.35377311706543
1740253459.667296,779,28.50483512878418
1740253634.885155,780,28.71237564086914
1740253837.562257,781,28.69414710998535
1740253934.864839,782,28.899202346801758
1740254110.876148,783,28.673791885375977
1740255035.402904,789,28.81768035888672
1740255217.934995,790,28.777191162109375
1740255666.020282,792,28.791751861572266
1740255950.636657,794,28.845409393310547
1740256301.877658,796,28.665264129638672
1740256439.052814,797,28.725160598754883
1740257003.640643,800,28.736682891845703
1740257239.797721,801,28.671049118041992
1740257828.468882,805,28.792749404907227
1740258006.076161,806,28.80791473388672
1740258142.199606,807,28.989057540893555
1740258307.079769,808,28.839157104492188
1740258746.547749,811,28.83785629272461
1740259374.062949,814,29.078168869018555
1740260177.3457,819,29.209699630737305
1740260392.769842,820,29.18233871459961
1740260702.959963,822,29.228713989257812
1740260802.768199,823,29.146242141723633
1740260982.92891,824,29.15505027770996
1740261362.181256,826,29.413455963134766
1740261462.589225,827,29.160921096801758
1740261642.563379,828,29.232940673828125
1740261742.985151,829,29.34173011779785
1740262330.272164,833,29.592512130737305
1740262510.093133,834,29.663846969604492
1740262816.812633,836,29.52735137939453
1740262998.127024,837,29.58466911315918
1740263136.782253,838,29.658592224121094
1740263418.783262,840,29.556922912597656
1740263551.583734,841,29.477222442626953
1740264017.256873,844,29.464475631713867
1740264405.896288,846,29.35612678527832
1740265228.137789,851,29.6779727935791
1740265330.57876,852,29.77952766418457
1740265793.655305,855,29.905725479125977
1740266296.999924,858,30.487281799316406
1740266785.889491,861,29.95166778564453
1740267075.657954,863,29.901689529418945
1740267567.647766,866,29.65540313720703
1740267752.210314,867,29.866853713989258
1740268427.049802,871,30.111610412597656
1740268609.513524,872,29.860830307006836
1740270156.761555,882,29.500328063964844
1740270453.200327,884,29.557628631591797
1740270637.392009,885,29.51931381225586
1740270767.69823,886,29.19330406188965
1740270952.278548,887,29.254915237426758
1740271322.060147,889,29.624378204345703
1740271637.784549,891,29.293298721313477
1740272008.752914,893,29.452165603637695
1740272521.618845,896,29.50777244567871
1740272812.022916,898,29.545331954956055
1740272917.331608,899,29.279863357543945
1740273491.03234,902,29.277835845947266
1740273597.590761,903,29.490928649902344
1740273965.713975,905,29.483598709106445
1740274281.962942,907,29.67721939086914
1740274467.826224,908,29.599863052368164
1740274653.847877,909,29.72508430480957
1740274968.33266,911,29.715320587158203
1740275077.724044,912,29.659778594970703
1740275635.932835,915,29.853832244873047
1740276375.550958,919,30.118247985839844
1740276594.541957,920,29.809511184692383
1740277053.03577,922,29.79300880432129
1740277406.822671,924,29.897850036621094
1740278203.147776,928,29.805370330810547
1740278422.009442,929,29.665403366088867
1740278567.224334,930,29.779619216918945
1740278742.431973,931,29.762340545654297
1740278958.068971,932,29.724700927734375
1740279178.092894,933,29.895544052124023
1740279325.212079,934,29.923248291015625
1740279773.447624,936,29.859264373779297
1740280478.602986,940,29.87078285217285
1740280823.467023,942,29.964550018310547
1740280932.633707,943,29.95311737060547
1740281408.683408,946,29.892641067504883
1740282083.171894,950,29.947969436645508
1740282555.147777,953,29.864730834960938
1740282853.52289,955,30.099552154541016
1740282999.371869,956,29.889387130737305
1740283188.89715,957,29.73272705078125
1740283891.066368,961,29.844438552856445
1740284189.385457,963,29.845443725585938
1740284378.258627,964,30.036861419677734
1740284567.481237,965,30.329030990600586
1740284768.829718,966,30.080007553100586
1740285070.113338,968,30.090240478515625
1740285259.431906,969,30.202056884765625
1740285805.52166,972,30.32535743713379
1740286778.209048,977,29.903520584106445
1740287082.365789,979,29.8232364654541
1740287193.472992,980,29.8887996673584
1740287593.038474,982,29.818506240844727
1740287728.917213,983,29.50628662109375
1740288430.97319,987,30.1101131439209
1740288733.92412,989,30.095672607421875
1740288927.680846,990,30.137853622436523
1740289146.083385,991,30.047950744628906
1740289381.19466,993,30.316652297973633
1740289763.938821,995,30.287450790405273
1740289981.427702,996,30.332740783691406
1740290094.773183,997,30.39639663696289
1740290439.942762,999,30.32830047607422
1740290664.226324,1000,30.509511947631836
1740303997.628848,1002,30.52687644958496
1740304152.305109,1003,30.407175064086914
1740304232.918216,1004,30.533071517944336
1740304314.177992,1005,30.71634864807129
1740304493.333214,1006,30.45537757873535
1740304648.699746,1007,30.677249908447266
1740305340.314929,1012,30.403718948364258
1740305621.329284,1014,30.41680908203125
1740305772.12308,1016,30.689109802246094
1740305927.31195,1017,30.595006942749023
1740306082.953256,1018,30.576826095581055
1740306738.835237,1023,30.65359878540039
1740307276.803042,1027,30.555774688720703
1740307472.061923,1029,30.648927688598633
1740307630.472556,1030,30.969974517822266
1740308309.533949,1036,30.87214469909668
1740308354.985134,1037,30.970897674560547
1740308479.936167,1038,30.972028732299805
1740308525.674,1039,30.97725486755371
1740308651.32733,1040,30.960655212402344
1740309017.60219,1044,31.198974609375
1740309283.336439,1046,31.031103134155273
1740309367.336642,1047,31.075931549072266
1740310248.897725,1053,31.13782501220703
1740310374.687226,1054,31.14177131652832
1740310621.927533,1057,31.092382431030273
1740310939.760747,1059,31.300052642822266
1740311099.08119,1060,31.299039840698242
1740311210.007909,1061,31.292510986328125
1740311469.692919,1063,31.166019439697266
1740311903.183233,1066,31.443403244018555
1740312064.305391,1067,31.259328842163086
1740312150.877823,1068,31.198974609375
1740312452.971103,1070,31.207685470581055
1740312604.267437,1071,31.31926918029785
1740312652.517917,1072,31.25933837890625
1740312738.700768,1073,31.152658462524414
1740312895.416804,1074,31.275714874267578
1740313033.128665,1075,31.366947174072266
1740313387.937072,1078,31.277694702148438
1740313473.080862,1079,31.243207931518555
1740313820.706972,1081,31.244220733642578
1740313972.131904,1082,31.33614730834961
1740314132.07852,1083,31.379222869873047
1740314568.969361,1086,31.247587203979492
1740314729.467398,1087,31.28913688659668
1740314890.101963,1088,31.553024291992188
1740315355.414326,1092,31.48414421081543
1740315519.70827,1093,31.432884216308594
1740315622.428975,1094,31.465787887573242
1740316227.941561,1099,31.457748413085938
1740316551.899528,1101,31.327611923217773
1740316824.771342,1103,31.524946212768555
1740316914.082059,1104,31.5466365814209
1740317004.576322,1105,31.419960021972656
1740317517.363015,1108,31.489322662353516
1740317608.881277,1109,31.54547691345215
1740317740.521987,1110,31.329357147216797
1740317816.986021,1111,31.56285285949707
1740317867.635951,1112,31.500097274780273
1740317985.454316,1113,31.54612159729004
1740318114.419657,1114,31.627262115478516
1740318243.082718,1115,31.804800033569336
1740318422.809849,1117,31.740140914916992
1740318769.721243,1120,31.89678192138672
1740318975.453571,1122,31.836196899414062
1740319106.231065,1123,31.72154998779297
1740319396.989355,1126,31.798484802246094
1740319449.143111,1127,31.781383514404297
1740319709.213741,1129,32.221405029296875
1740319841.755754,1130,31.913253784179688
1740319997.240344,1131,31.79747200012207
1740320087.222392,1132,31.82431411743164
1740320176.990463,1133,31.861961364746094
1740320482.585041,1135,32.073936462402344
1740320597.899515,1136,32.00730514526367
1740320741.297187,1137,32.03635787963867
1740320990.346962,1140,31.888172149658203
1740321382.826128,1143,32.01789855957031
1740321822.597146,1146,31.857406616210938
1740321932.550136,1147,31.999671936035156
1740322126.840823,1149,32.00110626220703
1740322294.357525,1150,31.965354919433594
1740322489.806878,1151,32.045570373535156
1740322587.316631,1152,31.980785369873047
1740322749.041102,1153,31.973175048828125
1740322875.655601,1154,32.16925048828125
1740323082.680813,1156,32.06829833984375
1740323589.724005,1161,31.989431381225586
1740323699.484072,1163,32.07767868041992
1740324000.956082,1165,31.97966766357422
1740324360.204306,1167,32.03583526611328
1740324511.190874,1168,32.079410552978516
1740325323.002742,1174,31.988325119018555
1740325457.100413,1175,31.929115295410156
1740325800.109843,1177,31.908496856689453
1740325967.626938,1178,32.01495361328125
1740326116.286818,1179,32.06498336791992
1740326708.313821,1183,32.12343978881836
1740326971.907974,1185,32.04578399658203
1740327333.750631,1187,31.970258712768555
1740327569.579893,1189,32.11680221557617
1740327665.911815,1190,32.09659957885742
1740327798.522365,1191,32.296749114990234
1740328286.371274,1194,32.11632537841797
1740328425.902905,1195,32.06892395019531
1740328513.07236,1196,32.00071716308594
1740328782.936258,1198,32.01756286621094
1740328880.610236,1199,32.00767135620117
1740329348.285808,1202,32.077308654785156
1740329503.258143,1203,32.09920883178711
1740329894.690237,1206,32.129581451416016
1740330067.410733,1207,32.129032135009766
1740330240.138864,1208,32.29655456542969
1740330512.036943,1210,32.04257583618164
1740330969.901928,1214,32.14194107055664
1740331141.650275,1215,32.07442092895508
1740331271.085142,1216,32.0283203125
1740331539.695692,1218,32.306358337402344
1740331637.39926,1219,32.09041213989258
1740332184.063338,1224,32.12361145019531
1740332408.52963,1226,32.18733215332031
1740332849.38588,1229,32.2418327331543
1740333020.455217,1230,32.141666412353516
1740333457.911045,1233,32.15162658691406
1740333527.144913,1234,32.083274841308594
1740334089.03735,1239,31.70013427734375
1740334315.475522,1241,31.637041091918945
1740334456.085035,1242,31.352745056152344
1740334578.01041,1243,31.3597469329834
1740334705.984209,1244,31.130970001220703
1740334769.968795,1245,31.008987426757812
1740334937.006842,1246,31.146419525146484
1740335076.964891,1247,31.220539093017578
1740335423.196237,1250,31.534223556518555
1740335512.140942,1251,31.446590423583984
1740335654.640922,1252,31.534746170043945
1740335795.710386,1253,31.39848518371582
1740336069.412647,1255,31.654273986816406
1740336354.759976,1257,31.746532440185547
1740336530.504261,1258,31.501468658447266
1740337005.348207,1261,31.55815315246582
1740337176.829173,1262,31.626895904541016
1740337557.503995,1265,31.548934936523438
1740338033.08539,1268,31.683502197265625
1740338674.705182,1272,31.853193283081055
1740339434.781518,1277,31.7390079498291
1740339576.294649,1278,31.76308250427246
1740339751.998964,1279,31.754226684570312
1740340398.328487,1283,31.8120174407959
1740340817.776874,1286,31.785526275634766
1740341578.532704,1291,31.788066864013672
1740342106.568259,1294,31.824050903320312
1740342572.214522,1297,31.991025924682617
1740342926.936203,1299,31.735721588134766
1740343107.673278,1300,31.93138313293457
1740343478.830818,1303,32.07475280761719
1740344098.302098,1307,31.854812622070312
1740344804.201305,1311,31.992534637451172
1740345395.880255,1315,31.817020416259766
1740345530.496626,1316,31.839969635009766
1740346237.610155,1321,31.438642501831055
1740346451.197576,1323,31.190696716308594
1740346597.164771,1324,31.064048767089844
1740346916.284919,1326,31.181241989135742
1740347096.652122,1327,30.492876052856445
1740347455.789436,1329,31.285446166992188
1740348554.90213,1336,31.181127548217773
1740349765.536639,1345,31.406145095825195
1740349925.586322,1346,31.290559768676758
1740350199.533792,1348,31.420337677001953
1740350346.642545,1349,31.46476173400879
1740350735.356756,1352,31.69698143005371
1740350803.24775,1353,31.77692985534668
1740351098.506982,1355,31.857637405395508
1740351559.568537,1359,31.93918228149414
1740351895.62962,1361,31.718164443969727
1740352464.880322,1365,31.65836524963379
1740352671.453906,1366,31.733448028564453
1740352829.003992,1367,31.773807525634766
1740352984.224929,1368,31.891633987426758
1740353120.293967,1369,31.749984741210938
1740353729.588671,1373,31.869651794433594
1740353836.66972,1374,31.76287078857422
1740354225.333055,1376,31.68287467956543
1740354409.172357,1377,31.732769012451172
1740355045.368635,1381,31.79801368713379
1740355906.95269,1386,31.71524429321289
1740356089.221281,1387,31.684038162231445
1740356559.578578,1391,31.802919387817383
1740357111.024792,1394,31.736642837524414
1740357563.985472,1397,31.744365692138672
1740357719.033786,1398,31.75005531311035
1740358021.266951,1400,31.689849853515625
1740358121.323494,1401,31.75288963317871
1740358550.397108,1404,31.958480834960938
1740358882.789032,1406,32.02119064331055
1740359946.850175,1414,32.14985275268555
1740360433.302357,1417,32.12344741821289
1740360512.812999,1418,31.952476501464844
1740360830.472448,1420,32.059391021728516
1740361092.617503,1422,31.977022171020508
1740361250.618274,1423,31.941131591796875
1740362465.877852,1432,31.323951721191406
1740362547.266167,1433,31.41665267944336
1740363113.791343,1437,31.383899688720703
1740363422.712916,1439,31.49878692626953
1740363563.326484,1440,31.497455596923828
1740363667.690579,1441,31.713045120239258
1740363827.663054,1442,31.739707946777344
1740364296.011258,1445,32.01374816894531
1740364547.453133,1447,32.17412567138672
1740364637.198918,1448,32.14971923828125
1740364796.018248,1449,32.3249397277832
1740364955.303235,1450,31.932140350341797
1740365061.352985,1451,32.15388488769531
1740365143.177012,1452,32.015357971191406
1740365304.530587,1453,32.038509368896484
1740365532.983942,1455,31.998798370361328
1740365718.980321,1456,32.019344329833984
1740365879.264584,1457,32.07547378540039
1740366038.62468,1458,32.025047302246094
1740366160.733747,1459,32.044044494628906
1740366353.500277,1460,32.050453186035156
1740366557.713086,1461,32.04973602294922
1740366678.963296,1462,31.963153839111328
1740367040.941642,1464,31.987916946411133
1740368045.531884,1471,32.0367431640625
1740368450.067677,1474,31.916357040405273
1740368608.093634,1475,31.96038246154785
1740368936.186504,1477,32.0623664855957
1740369019.327002,1478,32.04216766357422
1740369545.058485,1482,32.202144622802734
1740369739.629284,1483,32.06403732299805
1740369926.286321,1484,32.1520881652832
1740370616.994861,1488,32.145774841308594
1740370812.304977,1489,32.10030746459961
1740370990.959971,1490,32.02496337890625
1740371136.466007,1491,31.982629776000977
1740371330.674181,1492,32.06510925292969
1740371658.116798,1494,31.97478485107422
1740371739.376258,1495,32.046443939208984
1740372442.699059,1499,32.135154724121094
1740372625.424258,1500,32.019775390625
1740372830.095158,1501,32.24048614501953
1740373219.335677,1503,32.24129104614258
1740373708.023953,1506,32.235084533691406
1740374436.487356,1510,32.17380142211914
1740374581.39159,1511,32.21147537231445
1740374739.984515,1512,32.25714111328125
1740375056.461094,1514,32.35226058959961
1740375469.957956,1516,32.22383499145508
1740375589.333099,1517,32.2411003112793
1740376764.710364,1524,32.27724075317383
1740377271.949206,1527,32.20623779296875
1740377518.750498,1529,32.34270477294922
1740378379.882076,1535,32.11638641357422
1740378904.329977,1538,31.977468490600586
1740379083.875489,1539,32.17355728149414
1740379689.009759,1542,31.92034912109375
1740380432.33798,1546,32.08653259277344
1740380727.557377,1548,32.190635681152344
1740380927.141522,1549,32.14982223510742
1740381455.521887,1552,32.109893798828125
1740381581.059844,1553,32.278480529785156
1740381780.430802,1554,32.15719985961914
1740382165.884051,1556,32.18753433227539
1740382485.848884,1558,32.26106643676758
1740383282.606148,1563,32.2734375
1740383581.214996,1565,32.352439880371094
1740383729.407963,1566,32.289039611816406
1740383927.680848,1567,32.15846252441406
1740384325.592373,1569,32.45381546020508
1740384728.077671,1571,32.39793014526367
1740384890.728444,1572,32.33774948120117
1740384977.823396,1573,32.39691162109375
1740385142.569486,1574,32.34153366088867
1740385567.244023,1577,32.371822357177734
1740385865.943758,1579,32.35797119140625
1740386062.207868,1580,32.28961944580078
1740386209.084649,1581,32.45155334472656
1740386416.009418,1582,32.38829040527344
1740386611.283083,1583,32.41371154785156
1740387215.260952,1586,32.34980392456055
1740387985.503878,1591,32.51909255981445
1740388727.415629,1596,32.34506607055664
1740388895.320961,1597,32.35879135131836
1740389037.057203,1598,32.330589294433594
1740389667.240276,1602,32.27931594848633
1740389872.833003,1603,32.193504333496094
1740389983.23072,1604,32.15812683105469
1740391228.10163,1611,32.363670349121094
1740391360.404403,1612,32.27767562866211
1740391706.048313,1614,32.369754791259766
1740391876.181737,1615,32.42046356201172
1740392154.655961,1617,32.32582092285156
1740393004.150744,1621,32.18095779418945
1740393350.383436,1623,32.557857513427734
1740393744.217063,1625,32.26299285888672
1740394042.305662,1627,32.22367477416992
1740394212.40246,1628,32.22585678100586
1740394837.401619,1632,32.354896545410156
1740395611.486845,1636,32.598731994628906
1740395771.603833,1637,32.418540954589844
1740395887.019098,1638,32.399696350097656
1740396079.992831,1639,32.603782653808594
1740396413.215262,1641,32.55583953857422
1740396529.676236,1642,32.637901306152344
1740397421.723489,1647,32.341793060302734
1740397573.582936,1648,32.57467269897461
1740397914.760933,1650,32.47602462768555
1740398219.595855,1652,32.50006103515625
1740398344.058521,1653,32.40450668334961
1740398436.771633,1654,32.31550979614258
1740398608.343997,1655,31.96795654296875
1740398892.735123,1657,32.23602294921875
1740399236.516332,1659,32.455223083496094
1740399869.761038,1663,32.56327819824219
1740400133.313167,1665,32.580345153808594
1740400495.815223,1667,32.63542938232422
1740401046.31895,1670,32.426727294921875
1740401278.971908,1671,32.65796661376953
1740402033.925529,1675,32.55302810668945
1740402610.203953,1678,32.5640754699707
1740403022.222413,1680,32.58003234863281
1740403247.18486,1681,32.53562545776367
1740403465.042758,1682,32.46967315673828
1740403679.832292,1683,32.609954833984375
1740404220.649185,1686,32.4195442199707
1740404429.948757,1687,32.510677337646484
1740404633.637948,1688,32.356964111328125
1740404767.950091,1689,32.520362854003906
1740404955.764721,1690,32.572078704833984
1740405187.891002,1691,32.544639587402344
1740405738.047516,1694,32.67707443237305
1740405949.439084,1695,32.61253356933594
1740406168.504914,1696,32.37152862548828
1740406604.34203,1698,32.642059326171875
1740406738.876597,1699,32.55369186401367
1740406845.703734,1700,32.4729118347168
1740407037.326333,1701,32.5072021484375
1740407386.886151,1703,32.5101318359375
1740407692.484092,1705,32.52569580078125
1740408163.329227,1708,32.091495513916016
1740408431.563167,1710,31.996625900268555
1740408635.19609,1711,31.87061882019043
1740408732.316675,1712,32.32119369506836
1740408906.528879,1713,32.53422546386719
1740409833.358183,1719,32.54509353637695
1740410004.709416,1720,32.4278678894043
1740410563.47382,1723,32.57304382324219
1740410702.669166,1724,32.564247131347656
1740410862.023318,1725,32.61260986328125
1740410982.317771,1726,32.5567741394043
1740411956.89389,1731,32.48283004760742
1740413511.552846,1739,32.56063461303711
1740413704.549754,1740,32.44289016723633
1740413940.576489,1741,32.487613677978516
1740414350.124619,1744,32.57594680786133
1740414794.668713,1746,32.54800033569336
1740415416.222423,1749,32.638736724853516
1740415625.487381,1750,32.38920211791992
1740415861.535093,1751,32.5721549987793
1740416053.604927,1752,32.41596603393555
1740416447.951541,1754,32.53654479980469
1740416585.870474,1755,32.47991180419922
1740417139.597912,1758,32.64789962768555
1740418079.121359,1763,32.23519515991211
1740418216.38475,1764,32.36716842651367
1740418650.390376,1766,32.64628982543945
1740418841.366538,1767,32.396827697753906
1740419172.114446,1769,32.48729705810547
1740420412.387891,1776,32.239715576171875
1740420600.933226,1777,32.591434478759766
1740420791.041583,1778,32.5998420715332
1740421462.744311,1781,32.63184356689453
1740421657.315481,1782,32.52880859375
1740422272.897224,1785,32.42316436767578
1740422489.79673,1786,32.44637680053711
1740422672.921127,1787,32.606239318847656
1740422776.50668,1788,32.68253707885742
1740423146.085374,1790,32.52201461791992
1740423355.938079,1791,32.448490142822266
1740423762.51181,1793,32.3973274230957
1740424109.220151,1795,32.39289474487305
1740424569.016617,1797,32.523170471191406
1740424785.962152,1798,32.38903045654297
1740425386.381409,1801,32.42416763305664
1740425677.619402,1803,32.41172790527344
1740425861.327113,1804,32.51860809326172
1740426045.464541,1805,32.45072555541992
1740426722.593477,1809,32.08243179321289
1740427178.004027,1811,32.260841369628906
1740427876.445293,1815,32.11778259277344
1740428331.285513,1817,32.38954544067383
1740428758.010902,1819,32.27180862426758
1740428962.609198,1820,32.18950653076172
1740429769.43413,1824,32.323570251464844
1740430430.432274,1827,32.289127349853516
1740430570.152423,1828,32.18229675292969
1740430964.719689,1830,32.39958572387695
1740431204.453905,1831,32.278289794921875
1740431621.640525,1833,32.38048553466797
1740431833.879558,1834,32.31739807128906
1740431977.992447,1835,32.27898406982422
1740432417.879024,1837,32.261863708496094
1740432606.820708,1838,32.298728942871094
1740432820.011041,1839,32.278202056884766
1740433998.972732,1845,32.35466766357422
1740434163.901669,1846,32.339717864990234
1740434366.579434,1847,32.50954818725586
1740434507.146348,1848,32.61201095581055
1740434722.280241,1849,32.501827239990234
1740435296.785106,1852,32.567604064941406
1740435708.216013,1854,32.30925369262695
1740436283.396227,1857,32.38096237182617
1740436986.772987,1861,32.43050003051758
1740437630.694307,1865,32.06496810913086
1740437763.553455,1866,31.872526168823242
1740437947.229595,1867,31.270170211791992
1740438051.514218,1868,31.153133392333984
1740438812.973694,1872,30.000823974609375
1740438997.346022,1873,29.757991790771484
1740439103.526747,1874,29.926877975463867
1740439288.494843,1875,30.52665901184082
1740439497.642175,1876,30.595455169677734
1740439867.413199,1878,31.804698944091797
1740440235.538758,1880,32.217559814453125
1740440445.724212,1881,32.58794021606445
1740440998.620667,1884,32.59082794189453
1740441183.107122,1885,32.49449157714844
1740441576.299186,1887,32.53567123413086
1740441949.30899,1889,32.68729782104492
1740442348.929843,1891,32.27647399902344
1740442535.38374,1892,32.26707077026367
1740443298.539375,1896,32.434879302978516
1740444174.713193,1900,32.35835647583008
1740444684.585692,1902,32.114837646484375
1740444923.655976,1903,32.32731628417969
1740445912.341676,1907,32.52129364013672
1740446388.247259,1909,32.57610321044922
1740446608.155744,1910,32.65815734863281
1740446784.750373,1911,32.638633728027344
1740447418.945941,1914,32.589622497558594
1740447995.220832,1917,32.345218658447266
1740448434.498827,1919,32.516605377197266
1740449706.498414,1925,32.5905647277832
1740449953.228907,1926,32.4859733581543
1740450173.364177,1927,32.50245666503906
1740450601.428345,1929,32.36688995361328
1740450821.958312,1930,32.64500427246094
1740451495.693065,1933,32.551368713378906
1740452036.031547,1936,32.65854263305664
1740452258.605695,1937,32.4552001953125
1740452921.990648,1940,32.63328552246094
1740453152.515723,1941,32.646942138671875
1740453359.429013,1942,32.75142288208008
1740453506.812541,1943,32.487674713134766
1740454197.869624,1946,32.499412536621094
1740454630.59383,1948,32.52861404418945
1740455293.750742,1951,32.595741271972656
1740455446.468749,1952,32.68577575683594
1740455811.178019,1954,32.417137145996094
1740456454.735822,1957,32.307559967041016
1740457401.26901,1961,32.64379119873047
1740457627.36333,1962,32.45026779174805
1740457827.665846,1963,32.46192169189453
1740458040.435549,1964,32.62816619873047
1740458199.721476,1965,32.59025573730469
1740458660.021326,1967,32.657691955566406
1740458880.505811,1968,32.63615417480469
1740459049.616567,1969,32.6008186340332
1740459272.493077,1970,32.44529724121094
1740460605.437422,1976,32.40196228027344
1740460991.390919,1978,32.458438873291016
1740461210.553272,1979,32.5723991394043
1740461441.447124,1980,32.4422492980957
1740461700.221337,1981,32.59580612182617
1740461933.779196,1982,32.504886627197266
1740462165.366236,1983,32.15623474121094
1740462404.913408,1984,32.62989807128906
1740462890.40924,1986,32.61065673828125
1740463361.571363,1988,32.57688903808594
1740463577.835213,1989,32.57425308227539
1740463811.316397,1990,32.5767936706543
1740464300.483237,1992,32.553810119628906
1740464500.614207,1993,32.57771682739258
1740464693.565559,1994,32.54554748535156
1740465118.043385,1996,32.494789123535156
1740465936.070977,2000,32.533058166503906


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_min_return.csv <==
Wall time,Step,Value
1740143035.453099,1,-5.94453239440918
1740143331.561297,4,-3.8375699520111084
1740143391.078869,5,-4.016000747680664
1740143997.896426,11,-3.9272384643554688
1740144080.804148,12,-3.4900901317596436
1740144300.931255,15,-1.4447253942489624
1740144375.3107,16,-0.90409916639328
1740144622.963322,19,1.7257671356201172
1740144698.649995,20,3.325490951538086
1740144781.903318,21,5.012762546539307
1740144921.91593,23,7.059004783630371
1740144982.549372,24,7.13693380355835
1740145200.769865,27,8.358871459960938
1740145322.556902,28,8.781707763671875
1740145784.673716,34,10.392276763916016
1740146026.690188,37,8.143804550170898
1740146075.679645,38,7.61770486831665
1740146124.928156,39,6.652529239654541
1740146246.871067,40,6.232542037963867
1740146323.67251,41,6.233233451843262
1740146857.401566,48,-0.17953737080097198
1740146984.329621,49,-0.7428367137908936
1740147035.629455,50,-1.4051896333694458
1740147237.152345,52,-1.5625067949295044
1740147396.405757,53,-1.4299161434173584
1740147676.027535,55,-1.3466404676437378
1740147952.909005,58,-0.8956456780433655
1740148286.398218,61,0.015882723033428192
1740148426.393533,62,-0.22034181654453278
1740148505.708875,63,-0.5162585973739624
1740148664.230748,64,-0.4111318588256836
1740148898.902297,66,0.02525503933429718
1740149025.576176,67,0.3315296173095703
1740149112.163278,68,0.33977729082107544
1740149176.827531,69,0.3652975559234619
1740149410.44767,71,0.705359160900116
1740149501.85991,72,0.7086514830589294
1740150246.093216,78,0.6515425443649292
1740150468.658207,80,1.1239076852798462
1740150608.728274,81,1.340641975402832
1740150786.374543,83,1.2421319484710693
1740150923.316733,84,1.285016655921936
1740151088.874779,86,2.2737228870391846
1740151491.768758,90,2.7309839725494385
1740151681.331707,91,2.481403350830078
1740152315.147207,96,2.494408130645752
1740152781.967526,100,2.715087413787842
1740152895.235818,101,2.504784345626831
1740153217.145761,104,2.656747579574585
1740153685.517123,107,2.6737353801727295
1740153792.527748,108,2.852760076522827
1740154122.148588,110,2.9680731296539307
1740154672.455419,115,3.1518568992614746
1740154904.492174,117,3.300748586654663
1740155367.521139,122,4.665409564971924
1740155787.798465,126,4.791019439697266
1740155932.77381,127,4.629771709442139
1740156126.886442,129,5.08768367767334
1740156407.439428,131,4.896566390991211
1740156489.541939,132,5.310024738311768
1740156620.824663,133,5.452332019805908
1740157074.256559,137,5.915295600891113
1740157165.954955,138,5.738060474395752
1740157867.634717,144,6.146175384521484
1740157965.323931,145,6.4727864265441895
1740158321.797214,147,6.034821033477783
1740158413.636369,148,5.841320514678955
1740158909.005667,151,6.249087810516357
1740159702.656049,158,6.415905952453613
1740159897.577282,160,6.249610900878906
1740160023.044833,161,6.360623836517334
1740160208.802004,163,6.3845930099487305
1740160466.289584,165,6.773247718811035
1740160724.983234,167,6.210403919219971
1740161189.145688,171,6.432168483734131
1740161332.964351,172,6.1801981925964355
1740161430.429357,173,6.408144474029541
1740161875.816144,176,6.931460380554199
1740161971.179625,177,7.1065521240234375
1740162066.503005,178,6.83842658996582
1740162161.112469,179,6.94374418258667
1740162402.164459,181,6.655820369720459
1740162496.886607,182,7.013540267944336
1740162888.097937,185,6.615555763244629
1740163082.153431,186,6.771500587463379
1740163233.826492,187,6.805392742156982
1740163545.346213,190,6.883303165435791
1740163711.589111,191,6.669724464416504
1740163812.894875,192,7.263801097869873
1740163908.188634,193,6.988354682922363
1740164250.220348,196,7.234302520751953
1740164774.956223,200,7.670604228973389
1740164949.348959,201,7.5811872482299805
1740165152.160893,203,7.362378120422363
1740165302.633868,204,7.848416805267334
1740165398.695874,205,7.683250904083252
1740165592.522984,206,7.601528167724609
1740165848.446366,208,8.045367240905762
1740166114.200841,210,8.042497634887695
1740166355.454954,212,8.293642044067383
1740166552.012405,214,8.33832836151123
1740166773.616391,216,8.598114013671875
1740166905.460496,217,8.539149284362793
1740167117.768281,219,8.658653259277344
1740167287.969276,220,8.986801147460938
1740167413.061251,221,8.909650802612305
1740167585.671254,222,9.086773872375488
1740167685.420152,223,8.728724479675293
1740167920.929049,225,8.45533561706543
1740168006.594056,226,8.377049446105957
1740168534.657758,230,8.582168579101562
1740169231.774322,236,9.637039184570312
1740169437.651087,238,10.500068664550781
1740169500.262793,239,10.872681617736816
1740169640.385266,240,11.2865629196167
1740169870.929039,242,11.80186653137207
1740169940.044896,243,12.49140739440918
1740170210.96485,245,13.161200523376465
1740170299.143281,246,13.283987045288086
1740170372.839264,247,13.580967903137207
1740170508.297206,248,14.214193344116211
1740170971.249399,253,14.498260498046875
1740171113.176372,254,14.491939544677734
1740171240.13837,255,14.177947998046875
1740171536.260691,258,13.772940635681152
1740171638.341156,259,13.890287399291992
1740171742.956735,260,13.846578598022461
1740171871.722876,261,13.789861679077148
1740172155.750366,263,13.673001289367676
1740173378.484357,271,13.821062088012695
1740173554.08892,272,13.866735458374023
1740173888.068217,275,13.840339660644531
1740174034.936319,276,13.958483695983887
1740174212.180103,277,14.099251747131348
1740174466.808565,279,13.977136611938477
1740174777.078952,281,14.228048324584961
1740174989.954349,283,14.205696105957031
1740175091.716718,284,13.787351608276367
1740175365.373589,286,14.210988998413086
1740175718.09509,288,14.464652061462402
1740175820.725454,289,14.204991340637207
1740176101.33507,291,14.141051292419434
1740176829.547624,296,14.382307052612305
1740176941.523652,297,14.313769340515137
1740177118.937131,298,14.564358711242676
1740177268.363115,299,14.363481521606445
1740178075.11337,305,14.757345199584961
1740178307.01053,307,14.81045150756836
1740178550.885695,309,15.135763168334961
1740178655.284866,310,15.254878997802734
1740179135.755416,313,15.398560523986816
1740179301.152841,314,15.274670600891113
1740179784.998547,317,15.30270004272461
1740180037.380223,319,15.400609016418457
1740180141.895157,320,15.541290283203125
1740180581.395173,323,15.613018989562988
1740180871.136132,325,15.600591659545898
1740181639.417697,330,15.91482162475586
1740181769.876785,331,16.102277755737305
1740181876.404679,332,15.862391471862793
1740182054.758982,333,15.937713623046875
1740182767.46991,338,15.983942031860352
1740182881.810352,339,16.03795623779297
1740183131.690385,341,16.416086196899414
1740183532.711527,344,16.256961822509766
1740183712.791328,345,16.292659759521484
1740183841.717092,346,16.239866256713867
1740183947.864039,347,16.357696533203125
1740184180.560854,349,16.560062408447266
1740184475.970474,351,16.501609802246094
1740184768.436385,353,16.682518005371094
1740184950.254464,354,16.715923309326172
1740185056.260393,355,16.80150032043457
1740185552.64917,359,16.95870590209961
1740185880.101418,361,16.98200225830078
1740186132.227867,363,17.03852081298828
1740186249.122673,364,17.334884643554688
1740186423.579815,365,17.053232192993164
1740186560.947949,366,16.94428062438965
1740186748.901101,367,17.24210548400879
1740186862.069877,368,17.016084671020508
1740186979.042818,369,16.979646682739258
1740187932.118507,375,17.136322021484375
1740188366.753142,378,17.297672271728516
1740188553.235715,379,17.09535789489746
1740189656.883757,386,16.950611114501953
1740189767.023954,387,17.27114486694336
1740190386.694054,391,17.25942039489746
1740190497.438796,392,17.51941680908203
1740190683.515564,393,17.565216064453125
1740190794.14017,394,17.52723503112793
1740190980.340339,395,17.52267074584961
1740191116.235602,396,17.316099166870117
1740191303.306846,397,17.61982536315918
1740191413.829064,398,17.79561424255371
1740191599.799177,399,17.858104705810547
1740191709.767025,400,17.48990249633789
1740192060.39364,402,17.458112716674805
1740192171.8474,403,17.618112564086914
1740192512.150522,405,17.621685028076172
1740193115.819436,409,17.94509506225586
1740193228.807961,410,17.592063903808594
1740193667.983722,413,17.55044937133789
1740193854.53517,414,17.593975067138672
1740194042.528904,415,17.95088005065918
1740194179.082162,416,17.648571014404297
1740194544.539199,419,17.82276153564453
1740195004.928633,422,17.828475952148438
1740195193.668235,423,17.915756225585938
1740195567.247403,426,18.035337448120117
1740195755.765493,427,18.201290130615234
1740196310.37595,431,18.25902557373047
1740196498.337524,432,18.203615188598633
1740196937.280639,435,17.999958038330078
1740197077.647557,436,17.92743492126465
1740197266.846817,437,17.962881088256836
1740197380.321474,438,17.902359008789062
1740197569.736553,439,17.94019889831543
1740197759.24267,440,17.867151260375977
1740197975.224787,441,18.39311981201172
1740198089.304291,442,18.1466064453125
1740198467.434405,444,18.028573989868164
1740198638.338357,445,18.215017318725586
1740198739.252394,446,18.38507652282715
1740198897.142357,447,18.08487319946289
1740199527.255963,451,18.3847713470459
1740199716.47265,452,18.3552303314209
1740199830.649755,453,18.19011116027832
1740199944.997007,454,18.330989837646484
1740200061.530978,455,18.356054306030273
1740200451.360003,457,18.530563354492188
1740200682.567126,459,18.632036209106445
1740201071.006602,461,18.693674087524414
1740201185.283748,462,18.6019229888916
1740201606.716443,465,18.74555015563965
1740201751.936694,466,18.970203399658203
1740201939.30349,467,18.79896354675293
1740202177.595779,469,18.731464385986328
1740202582.05479,471,18.919607162475586
1740203096.167542,475,19.025598526000977
1740203240.558016,476,19.184062957763672
1740203803.106065,479,18.477203369140625
1740203925.157764,480,19.034055709838867
1740204142.768995,481,19.427852630615234
1740204263.464666,482,18.96509552001953
1740204380.029161,483,18.92416763305664
1740204565.415163,484,19.119050979614258
1740204681.796277,485,19.31756591796875
1740204965.475166,487,19.29667854309082
1740205091.197339,488,19.42255210876465
1740205209.325998,489,19.38756561279297
1740205399.641175,490,19.198505401611328
1740205662.300308,492,19.224252700805664
1740206107.514738,495,19.351490020751953
1740206750.40887,499,19.588382720947266
1740207258.175936,502,19.35457420349121
1740207378.470121,503,19.596946716308594
1740207459.492021,504,20.015262603759766
1740207878.492744,507,19.39530372619629
1740208171.121859,509,19.87265396118164
1740208288.4007,510,19.7692928314209
1740208432.716414,511,19.923721313476562
1740208557.849652,512,20.006393432617188
1740208736.608929,513,19.730356216430664
1740208853.886823,514,20.037172317504883
1740208972.651646,515,20.03020477294922
1740209482.522065,518,20.088315963745117
1740209602.647575,519,20.006059646606445
1740209784.335922,520,20.05220603942871
1740209928.024388,521,19.892070770263672
1740210368.196248,524,20.08145523071289
1740211455.858015,531,20.313051223754883
1740211914.400505,534,20.240236282348633
1740212059.218357,535,20.21055793762207
1740212369.472314,537,20.37160873413086
1740212495.236337,538,20.448829650878906
1740212624.568958,539,20.563526153564453
1740212825.199475,540,20.553150177001953
1740213053.235252,541,20.572078704833984
1740213380.179238,543,20.21141242980957
1740213581.180204,544,20.56378173828125
1740213774.979113,545,20.678653717041016
1740214024.869013,547,20.370424270629883
1740214194.092507,548,20.40753936767578
1740214718.58951,551,20.68674087524414
1740215041.284034,553,20.539073944091797
1740215446.603386,555,20.810745239257812
1740215632.698453,556,20.63759422302246
1740215760.41037,557,20.78154945373535
1740216857.055911,563,20.92030906677246
1740217009.619873,564,20.991899490356445
1740217137.724602,565,20.75882911682129
1740217901.8541,569,20.85842514038086
1740218360.277478,572,21.151185989379883
1740218624.236769,574,20.98048210144043
1740219101.705063,577,21.000675201416016
1740219788.940415,581,21.14762306213379
1740220267.971714,585,21.889854431152344
1740220382.263232,586,21.819284439086914
1740220474.717434,587,21.709877014160156
1740220799.726882,589,21.663902282714844
1740221151.053941,591,21.897401809692383
1740221284.903181,592,21.934955596923828
1740221412.884925,593,22.085094451904297
1740221718.785666,595,22.221729278564453
1740222070.240599,597,22.234655380249023
1740222271.088568,598,22.186994552612305
1740222396.360201,599,22.08611297607422
1740222523.044501,600,22.138179779052734
1740222836.534394,602,22.245080947875977
1740223035.60034,603,22.41834831237793
1740223160.724739,604,22.40290069580078
1740223482.844173,606,22.400028228759766
1740223987.043865,609,22.600610733032227
1740224271.682871,611,22.425399780273438
1740224680.304272,614,22.567720413208008
1740224812.184972,615,22.36136817932129
1740225148.057534,617,22.357566833496094
1740225520.492824,619,22.34188461303711
1740225841.318135,621,22.585132598876953
1740226168.008319,623,22.556089401245117
1740226351.734609,624,22.610021591186523
1740226815.288463,627,22.97479820251465
1740227074.108819,629,23.153121948242188
1740227190.454258,630,23.501432418823242
1740227849.99059,634,23.6839542388916
1740228110.323745,636,23.790063858032227
1740228440.367165,638,23.69722557067871
1740228985.57886,641,23.884368896484375
1740229124.794119,642,23.640438079833984
1740229299.488859,643,23.63898277282715
1740229426.713294,644,23.818939208984375
1740229630.255817,645,23.91604995727539
1740229782.488687,646,23.763259887695312
1740230518.90205,650,23.726293563842773
1740230876.06587,652,23.76593589782715
1740231008.305969,653,23.81092071533203
1740231214.246916,654,23.79701042175293
1740231417.929725,655,23.693225860595703
1740231599.415415,656,23.903440475463867
1740232042.118869,659,23.955053329467773
1740232219.534688,660,23.98667335510254
1740232373.573695,661,24.1060848236084
1740233546.194307,668,23.875457763671875
1740234103.515099,671,23.980432510375977
1740234894.94655,676,23.789411544799805
1740235096.846716,677,24.08530616760254
1740235298.644706,678,24.082759857177734
1740235856.748854,681,24.333890914916992
1740236187.316975,683,24.124614715576172
1740236400.526155,684,24.04659652709961
1740236533.311569,685,24.298017501831055
1740237060.429302,688,24.22499656677246
1740237963.439057,693,24.234451293945312
1740238338.206966,695,24.582674026489258
1740238492.306417,696,24.453441619873047
1740238696.068737,697,24.376995086669922
1740238899.527936,698,24.424711227416992
1740239204.932219,700,24.652286529541016
1740239814.268791,703,24.417856216430664
1740239943.910714,704,24.53138542175293
1740240302.629088,706,24.685916900634766
1740240927.606691,710,24.58400535583496
1740241089.909791,711,24.47941017150879
1740241497.060964,713,24.327133178710938
1740242056.874882,716,24.789731979370117
1740242391.281673,718,24.978282928466797
1740242752.437747,720,24.736896514892578
1740242984.017396,721,24.6949520111084
1740243166.617499,722,24.620464324951172
1740243502.359582,724,24.67766761779785
1740243939.489789,726,24.61961555480957
1740244070.223328,727,24.98613739013672
1740244276.785789,728,24.668598175048828
1740244453.040715,729,24.896894454956055
1740244583.867028,730,24.69338607788086
1740244955.263612,732,24.8892822265625
1740245161.712501,733,25.017271041870117
1740245293.338476,734,24.88341522216797
1740246274.099303,739,24.933258056640625
1740246404.98059,740,24.8839168548584
1740246638.531998,741,24.92955780029297
1740246980.058004,743,24.97991371154785
1740247186.381255,744,25.02017593383789
1740247318.082849,745,25.208637237548828
1740247550.907328,746,25.34658432006836
1740248818.161042,753,25.4545955657959
1740249305.441183,756,25.642993927001953
1740249437.808971,757,25.57221031188965
1740249852.756513,759,25.831533432006836
1740250842.768811,764,25.66986846923828
1740250976.356296,765,25.68258285522461
1740251183.225311,766,25.863502502441406
1740251700.753009,769,25.59314727783203
1740251910.019335,770,25.822711944580078
1740252564.59779,773,25.95271110534668
1740252697.956648,774,26.112829208374023
1740253028.996288,776,26.386539459228516
1740253188.245483,777,26.12245750427246
1740253459.666517,779,26.877758026123047
1740253634.884403,780,26.830209732055664
1740253837.561524,781,26.862741470336914
1740253934.86399,782,27.027372360229492
1740254110.875035,783,27.039649963378906
1740255035.402143,789,26.833763122558594
1740255217.934189,790,27.195344924926758
1740255666.019484,792,27.0937442779541
1740255950.635923,794,26.93502426147461
1740256301.876897,796,26.956981658935547
1740256439.052037,797,26.939451217651367
1740257003.639946,800,26.993457794189453
1740257239.796811,801,26.82634162902832
1740257828.467974,805,27.024879455566406
1740258006.075402,806,27.113327026367188
1740258142.198936,807,26.983598709106445
1740258307.079079,808,27.104707717895508
1740258746.546986,811,27.165943145751953
1740259374.061506,814,27.020681381225586
1740260177.345025,819,27.3060245513916
1740260392.769069,820,27.24574851989746
1740260702.9592,822,27.42015838623047
1740260802.76745,823,27.52461814880371
1740260982.928182,824,27.4169979095459
1740261362.180513,826,27.629915237426758
1740261462.588414,827,27.621023178100586
1740261642.561847,828,27.64975357055664
1740261742.984409,829,27.672290802001953
1740262330.271407,833,27.915142059326172
1740262510.0924,834,27.848403930664062
1740262816.81189,836,27.84385108947754
1740262998.126212,837,28.01185417175293
1740263136.781525,838,28.17161750793457
1740263418.782401,840,28.008304595947266
1740263551.582987,841,28.13347053527832
1740264017.256139,844,27.961040496826172
1740264405.895535,846,27.962263107299805
1740265228.137032,851,28.18054962158203
1740265330.577844,852,28.262001037597656
1740265793.654593,855,28.342185974121094
1740266296.999185,858,28.503236770629883
1740266785.88871,861,27.851099014282227
1740267075.657289,863,28.04744529724121
1740267567.646994,866,27.498838424682617
1740267752.209542,867,27.803131103515625
1740268427.049053,871,28.325197219848633
1740268609.512815,872,28.48744010925293
1740270156.760806,882,28.3254451751709
1740270453.199592,884,28.00398063659668
1740270637.390312,885,27.714664459228516
1740270767.697496,886,27.912639617919922
1740270952.277882,887,27.734514236450195
1740271322.058621,889,27.908845901489258
1740271637.783586,891,27.811296463012695
1740272008.752255,893,27.692399978637695
1740272521.618108,896,27.630643844604492
1740272812.022139,898,27.895721435546875
1740272917.33085,899,27.784427642822266
1740273491.031598,902,28.013975143432617
1740273597.590001,903,28.0887451171875
1740273965.713209,905,28.45100212097168
1740274281.962207,907,28.14623260498047
1740274467.825496,908,28.115928649902344
1740274653.847138,909,27.864883422851562
1740274968.331919,911,28.000173568725586
1740275077.723338,912,28.236740112304688
1740275635.932033,915,28.037221908569336
1740276375.550187,919,28.142154693603516
1740276594.541221,920,28.22381019592285
1740277053.035095,922,28.19223403930664
1740277406.821915,924,28.034963607788086
1740278203.147125,928,28.09215545654297
1740278422.008686,929,28.015066146850586
1740278567.223645,930,28.117368698120117
1740278742.431212,931,28.013046264648438
1740278958.068045,932,27.95101547241211
1740279178.091959,933,27.947582244873047
1740279325.211332,934,28.208524703979492
1740279773.446901,936,28.121355056762695
1740280478.602058,940,28.206819534301758
1740280823.46608,942,28.174121856689453
1740280932.632901,943,28.004941940307617
1740281408.682599,946,28.115503311157227
1740282083.171162,950,28.08841323852539
1740282555.146988,953,28.129018783569336
1740282853.52216,955,28.135103225708008
1740282999.371125,956,28.120412826538086
1740283188.896426,957,27.807613372802734
1740283891.065658,961,27.9013614654541
1740284189.384704,963,27.84188461303711
1740284378.257823,964,28.1303653717041
1740284567.480493,965,28.256603240966797
1740284768.828915,966,28.235536575317383
1740285070.112543,968,28.327070236206055
1740285259.431188,969,28.493919372558594
1740285805.520402,972,28.196022033691406
1740286778.208272,977,28.319547653198242
1740287082.364344,979,28.166831970214844
1740287193.472336,980,27.785533905029297
1740287593.03736,982,27.929006576538086
1740287728.916294,983,27.94487762451172
1740288430.972446,987,28.417217254638672
1740288733.923398,989,28.500415802001953
1740288927.680045,990,28.568744659423828
1740289146.082609,991,28.54319190979004
1740289381.1939,993,28.66126251220703
1740289763.938047,995,28.544721603393555
1740289981.426806,996,28.347614288330078
1740290094.772497,997,28.5609188079834
1740290439.94203,999,28.559919357299805
1740290664.225518,1000,28.54027557373047
1740303997.628097,1002,28.752826690673828
1740304152.304132,1003,28.561527252197266
1740304232.917404,1004,28.861482620239258
1740304314.177074,1005,28.690616607666016
1740304493.332428,1006,28.647682189941406
1740304648.698944,1007,28.70269203186035
1740305340.313993,1012,28.559171676635742
1740305621.328536,1014,28.600444793701172
1740305772.122268,1016,28.818819046020508
1740305927.311081,1017,28.645462036132812
1740306082.952149,1018,28.929349899291992
1740306738.834499,1023,28.931299209594727
1740307276.802238,1027,28.99629783630371
1740307472.06042,1029,29.213285446166992
1740307630.471772,1030,29.11431121826172
1740308309.533216,1036,29.429676055908203
1740308354.98447,1037,29.251232147216797
1740308479.935417,1038,29.497032165527344
1740308525.673157,1039,29.4201602935791
1740308651.32653,1040,29.636642456054688
1740309017.601429,1044,29.42721939086914
1740309283.335658,1046,29.787334442138672
1740309367.33582,1047,29.483516693115234
1740310248.896967,1053,29.724021911621094
1740310374.686256,1054,29.633464813232422
1740310621.926679,1057,29.706031799316406
1740310939.759937,1059,29.672760009765625
1740311099.080407,1060,30.034011840820312
1740311210.007014,1061,29.603727340698242
1740311469.69191,1063,29.964468002319336
1740311903.182357,1066,29.854774475097656
1740312064.304514,1067,29.544265747070312
1740312150.876982,1068,29.672706604003906
1740312452.970126,1070,29.822067260742188
1740312604.266658,1071,29.763643264770508
1740312652.51715,1072,29.80197525024414
1740312738.699973,1073,29.765289306640625
1740312895.41597,1074,29.79863166809082
1740313033.127905,1075,29.976083755493164
1740313387.936181,1078,29.86887550354004
1740313473.080122,1079,29.8101749420166
1740313820.706173,1081,29.88861846923828
1740313972.13026,1082,29.963302612304688
1740314132.077597,1083,29.97018051147461
1740314568.968607,1086,29.80075454711914
1740314729.466436,1087,30.004194259643555
1740314890.101097,1088,29.779333114624023
1740315355.413495,1092,29.99397850036621
1740315519.707211,1093,30.157913208007812
1740315622.428063,1094,29.968332290649414
1740316227.940725,1099,30.299877166748047
1740316551.89863,1101,30.080963134765625
1740316824.770306,1103,30.00210952758789
1740316914.081337,1104,30.052398681640625
1740317004.575207,1105,30.173748016357422
1740317517.362151,1108,30.12630271911621
1740317608.880491,1109,29.946842193603516
1740317740.521226,1110,30.147014617919922
1740317816.985217,1111,29.93926239013672
1740317867.635228,1112,30.24242401123047
1740317985.453393,1113,30.144969940185547
1740318114.418914,1114,30.253828048706055
1740318243.08181,1115,30.2712459564209
1740318422.809119,1117,30.350914001464844
1740318769.720495,1120,30.259241104125977
1740318975.452719,1122,30.250045776367188
1740319106.230004,1123,30.268413543701172
1740319396.988599,1126,30.398107528686523
1740319449.142343,1127,30.46115493774414
1740319709.212981,1129,30.541717529296875
1740319841.754899,1130,30.533462524414062
1740319997.239598,1131,30.538631439208984
1740320087.221617,1132,30.528499603271484
1740320176.989587,1133,30.685543060302734
1740320482.584278,1135,30.40142250061035
1740320597.898765,1136,30.544626235961914
1740320741.296466,1137,30.72956657409668
1740320990.346219,1140,30.6724910736084
1740321382.825389,1143,30.832929611206055
1740321822.596245,1146,30.677509307861328
1740321932.549266,1147,30.657379150390625
1740322126.839971,1149,30.474584579467773
1740322294.356641,1150,30.55411720275879
1740322489.806022,1151,30.733121871948242
1740322587.315778,1152,30.8211669921875
1740322749.040319,1153,30.827136993408203
1740322875.654834,1154,30.701763153076172
1740323082.680059,1156,30.691564559936523
1740323589.723148,1161,30.704524993896484
1740323699.48333,1163,30.823871612548828
1740324000.955313,1165,30.551349639892578
1740324360.203535,1167,30.69077491760254
1740324511.190209,1168,30.654382705688477
1740325323.001806,1174,30.652355194091797
1740325457.099509,1175,30.81824493408203
1740325800.109074,1177,30.750017166137695
1740325967.625987,1178,30.815786361694336
1740326116.286041,1179,30.749614715576172
1740326708.313044,1183,30.690074920654297
1740326971.906619,1185,30.79128074645996
1740327333.74964,1187,30.808353424072266
1740327569.579057,1189,30.599756240844727
1740327665.911004,1190,30.599571228027344
1740327798.521394,1191,30.636964797973633
1740328286.370403,1194,30.718826293945312
1740328425.902165,1195,30.6975154876709
1740328513.071613,1196,30.67970085144043
1740328782.935217,1198,30.919647216796875
1740328880.609373,1199,30.621877670288086
1740329348.285111,1202,30.63296127319336
1740329503.257311,1203,30.665817260742188
1740329894.689504,1206,30.743364334106445
1740330067.409821,1207,30.686473846435547
1740330240.137911,1208,30.826276779174805
1740330512.036139,1210,30.783462524414062
1740330969.900886,1214,30.46086311340332
1740331141.649483,1215,30.722341537475586
1740331271.084376,1216,30.634702682495117
1740331539.694867,1218,30.73760414123535
1740331637.39847,1219,30.70960807800293
1740332184.062356,1224,30.719900131225586
1740332408.528849,1226,30.80039405822754
1740332849.385116,1229,30.70179557800293
1740333020.454307,1230,30.692323684692383
1740333457.91025,1233,30.535627365112305
1740333527.144168,1234,30.504932403564453
1740334089.034662,1239,30.27604103088379
1740334315.474614,1241,30.014007568359375
1740334456.084279,1242,29.59559440612793
1740334578.009659,1243,29.70107650756836
1740334705.983457,1244,29.602073669433594
1740334769.968022,1245,29.505151748657227
1740334937.005952,1246,29.39090919494629
1740335076.964125,1247,29.621519088745117
1740335423.195383,1250,29.837522506713867
1740335512.140179,1251,30.258106231689453
1740335654.640139,1252,30.043582916259766
1740335795.709603,1253,30.03764533996582
1740336069.411866,1255,30.13517951965332
1740336354.75922,1257,30.247499465942383
1740336530.503454,1258,30.155872344970703
1740337005.347293,1261,30.200454711914062
1740337176.828387,1262,30.096460342407227
1740337557.503197,1265,30.252410888671875
1740338033.084646,1268,30.387792587280273
1740338674.70442,1272,30.283592224121094
1740339434.780715,1277,30.55292510986328
1740339576.293856,1278,30.450725555419922
1740339751.998153,1279,30.351882934570312
1740340398.327735,1283,30.552289962768555
1740340817.776093,1286,30.48650360107422
1740341578.531926,1291,30.54444694519043
1740342106.567438,1294,30.529369354248047
1740342572.213699,1297,30.62181282043457
1740342926.935372,1299,30.638999938964844
1740343107.672463,1300,30.630470275878906
1740343478.829967,1303,30.637372970581055
1740344098.301298,1307,30.67454719543457
1740344804.200579,1311,30.525747299194336
1740345395.879483,1315,30.4460506439209
1740345530.495857,1316,30.465730667114258
1740346237.609392,1321,29.779754638671875
1740346451.196824,1323,29.60124397277832
1740346597.164011,1324,29.32124137878418
1740346916.284101,1326,29.51102638244629
1740347096.651369,1327,29.431596755981445
1740347455.7885,1329,29.458389282226562
1740348554.901304,1336,29.339611053466797
1740349765.535893,1345,29.412582397460938
1740349925.585643,1346,29.82604217529297
1740350199.533039,1348,30.054861068725586
1740350346.641718,1349,30.160245895385742
1740350735.355999,1352,30.200538635253906
1740350803.246954,1353,30.04979705810547
1740351098.506268,1355,29.751861572265625
1740351559.567779,1359,30.243370056152344
1740351895.627898,1361,29.872974395751953
1740352464.879566,1365,30.413448333740234
1740352671.453127,1366,30.145618438720703
1740352829.003224,1367,30.175336837768555
1740352984.224188,1368,30.25349998474121
1740353120.293212,1369,30.280672073364258
1740353729.587904,1373,30.225296020507812
1740353836.668994,1374,30.048583984375
1740354225.332316,1376,30.327234268188477
1740354409.171596,1377,30.234535217285156
1740355045.367548,1381,30.285152435302734
1740355906.951933,1386,30.28634262084961
1740356089.220472,1387,30.410364151000977
1740356559.577783,1391,30.26419448852539
1740357111.024019,1394,30.307117462158203
1740357563.984687,1397,30.49853515625
1740357719.033002,1398,30.360933303833008
1740358021.266197,1400,30.345779418945312
1740358121.322768,1401,30.424283981323242
1740358550.396333,1404,30.310304641723633
1740358882.788205,1406,30.565141677856445
1740359946.849427,1414,30.74312400817871
1740360433.301467,1417,30.695919036865234
1740360512.812099,1418,30.630922317504883
1740360830.471624,1420,30.620759963989258
1740361092.61666,1422,30.62137222290039
1740361250.617409,1423,30.50550651550293
1740362465.876973,1432,30.094085693359375
1740362547.265247,1433,29.932941436767578
1740363113.790331,1437,30.11966896057129
1740363422.712102,1439,30.3824405670166
1740363563.32565,1440,30.24753189086914
1740363667.68971,1441,30.225427627563477
1740363827.66212,1442,30.49127960205078
1740364296.010397,1445,30.14722442626953
1740364547.452276,1447,30.36409568786621
1740364637.198152,1448,30.367197036743164
1740364796.017397,1449,30.22019386291504
1740364955.302513,1450,30.354751586914062
1740365061.352179,1451,30.24005126953125
1740365143.176184,1452,30.434825897216797
1740365304.52975,1453,30.454463958740234
1740365532.983099,1455,30.695253372192383
1740365718.979571,1456,30.495203018188477
1740365879.263734,1457,30.549596786499023
1740366038.623932,1458,30.707216262817383
1740366160.732883,1459,30.500045776367188
1740366353.499434,1460,30.663349151611328
1740366557.712247,1461,30.613019943237305
1740366678.96246,1462,30.595870971679688
1740367040.940868,1464,30.553382873535156
1740368045.531065,1471,30.644580841064453
1740368450.066829,1474,30.76979637145996
1740368608.092915,1475,30.631616592407227
1740368936.185637,1477,30.69854736328125
1740369019.32596,1478,30.488258361816406
1740369545.057656,1482,30.77620506286621
1740369739.628534,1483,30.711589813232422
1740369926.285488,1484,30.671592712402344
1740370616.993988,1488,30.763587951660156
1740370812.304169,1489,30.917125701904297
1740370990.959169,1490,30.681995391845703
1740371136.4652,1491,30.73471450805664
1740371330.673379,1492,30.57944679260254
1740371658.115972,1494,30.48541831970215
1740371739.375416,1495,30.812786102294922
1740372442.698245,1499,30.85400390625
1740372625.423435,1500,30.886260986328125
1740372830.094251,1501,30.830007553100586
1740373219.334887,1503,30.85670280456543
1740373708.023104,1506,30.891592025756836
1740374436.486415,1510,30.522340774536133
1740374581.390726,1511,30.798330307006836
1740374739.983758,1512,30.924217224121094
1740375056.460204,1514,30.995254516601562
1740375469.9571,1516,30.901588439941406
1740375589.332236,1517,30.78427505493164
1740376764.709506,1524,30.87568473815918
1740377271.9484,1527,31.024036407470703
1740377518.749652,1529,30.932453155517578
1740378379.881284,1535,30.628297805786133
1740378904.328297,1538,30.681961059570312
1740379083.874739,1539,30.911556243896484
1740379689.008995,1542,30.80831527709961
1740380432.337195,1546,30.64129066467285
1740380727.556578,1548,30.864822387695312
1740380927.140814,1549,30.713014602661133
1740381455.521091,1552,30.671550750732422
1740381581.059172,1553,30.885940551757812
1740381780.430034,1554,30.755643844604492
1740382165.883302,1556,30.718727111816406
1740382485.848124,1558,30.976787567138672
1740383282.605408,1563,30.752262115478516
1740383581.214237,1565,30.774169921875
1740383729.407234,1566,30.997821807861328
1740383927.68007,1567,30.926015853881836
1740384325.591589,1569,30.857744216918945
1740384728.076906,1571,31.029146194458008
1740384890.72769,1572,30.674213409423828
1740384977.822465,1573,31.046791076660156
1740385142.568732,1574,30.742231369018555
1740385567.243272,1577,30.060758590698242
1740385865.941304,1579,30.40726661682129
1740386062.207122,1580,30.27141761779785
1740386209.083938,1581,30.695268630981445
1740386416.008661,1582,30.250043869018555
1740386611.282325,1583,29.994272232055664
1740387215.260221,1586,30.645410537719727
1740387985.50311,1591,30.729755401611328
1740388727.414869,1596,30.915477752685547
1740388895.320225,1597,30.81421661376953
1740389037.056451,1598,30.841157913208008
1740389667.239549,1602,30.8652286529541
1740389872.830553,1603,30.863666534423828
1740389983.229923,1604,30.968629837036133
1740391228.10087,1611,31.04445457458496
1740391360.403678,1612,31.043529510498047
1740391706.047581,1614,30.880836486816406
1740391876.180998,1615,30.9996280670166
1740392154.655267,1617,31.105703353881836
1740393004.149387,1621,31.00802993774414
1740393350.382424,1623,30.997039794921875
1740393744.216194,1625,31.239185333251953
1740394042.304889,1627,30.98214340209961
1740394212.401496,1628,31.043243408203125
1740394837.400843,1632,30.9273738861084
1740395611.483936,1636,31.295520782470703
1740395771.603122,1637,31.097597122192383
1740395887.018338,1638,31.083229064941406
1740396079.991982,1639,30.956483840942383
1740396413.214402,1641,30.909212112426758
1740396529.675485,1642,30.602500915527344
1740397421.722737,1647,30.513065338134766
1740397573.582195,1648,30.477880477905273
1740397914.760201,1650,30.510944366455078
1740398219.595098,1652,30.341068267822266
1740398344.05768,1653,29.882108688354492
1740398436.770797,1654,29.821834564208984
1740398608.343236,1655,30.315378189086914
1740398892.734071,1657,30.436527252197266
1740399236.515576,1659,30.340557098388672
1740399869.759803,1663,30.849689483642578
1740400133.312399,1665,31.11724853515625
1740400495.814351,1667,31.03952980041504
1740401046.318153,1670,31.163604736328125
1740401278.971043,1671,31.110950469970703
1740402033.924782,1675,31.305673599243164
1740402610.203105,1678,31.029123306274414
1740403022.221594,1680,31.2672061920166
1740403247.184094,1681,31.13094139099121
1740403465.041929,1682,30.891603469848633
1740403679.831567,1683,30.98368263244629
1740404220.648362,1686,31.129405975341797
1740404429.948025,1687,31.198965072631836
1740404633.637095,1688,31.07590675354004
1740404767.949281,1689,31.21706771850586
1740404955.763971,1690,31.247005462646484
1740405187.889993,1691,31.096290588378906
1740405738.046752,1694,30.99260139465332
1740405949.43798,1695,31.164581298828125
1740406168.504102,1696,31.366622924804688
1740406604.341359,1698,31.19159698486328
1740406738.875848,1699,31.03850746154785
1740406845.703037,1700,31.39012336730957
1740407037.325591,1701,31.20697593688965
1740407386.88536,1703,30.946605682373047
1740407692.483318,1705,30.888105392456055
1740408163.328155,1708,30.628938674926758
1740408431.56182,1710,30.439552307128906
1740408635.195392,1711,30.25293731689453
1740408732.315851,1712,30.447160720825195
1740408906.528139,1713,30.61704444885254
1740409833.357427,1719,30.87727165222168
1740410004.7087,1720,30.698537826538086
1740410563.473077,1723,30.84062385559082
1740410702.668359,1724,31.103044509887695
1740410862.022314,1725,31.04372787475586
1740410982.316949,1726,31.10269546508789
1740411956.89307,1731,31.175453186035156
1740413511.552083,1739,31.137659072875977
1740413704.549011,1740,31.062164306640625
1740413940.575675,1741,31.17534828186035
1740414350.123332,1744,30.946928024291992
1740414794.667908,1746,30.96440315246582
1740415416.221604,1749,30.819408416748047
1740415625.486462,1750,31.171831130981445
1740415861.534176,1751,31.179508209228516
1740416053.604205,1752,31.0593318939209
1740416447.950744,1754,30.853221893310547
1740416585.86968,1755,30.99738311767578
1740417139.596965,1758,30.841690063476562
1740418079.120527,1763,31.101531982421875
1740418216.383904,1764,31.263490676879883
1740418650.38956,1766,31.04160499572754
1740418841.365731,1767,31.19157600402832
1740419172.113597,1769,31.038890838623047
1740420412.387127,1776,30.617460250854492
1740420600.932421,1777,30.890884399414062
1740420791.04074,1778,30.831815719604492
1740421462.743515,1781,30.708402633666992
1740421657.314689,1782,30.666549682617188
1740422272.896427,1785,30.783451080322266
1740422489.795896,1786,31.0418643951416
1740422672.920362,1787,30.899524688720703
1740422776.505966,1788,31.011552810668945
1740423146.084617,1790,30.958755493164062
1740423355.937347,1791,30.50570297241211
1740423762.511046,1793,30.508167266845703
1740424109.219333,1795,30.644264221191406
1740424569.015841,1797,30.859609603881836
1740424785.960718,1798,30.758853912353516
1740425386.380655,1801,30.88950538635254
1740425677.618609,1803,30.819324493408203
1740425861.326227,1804,30.88870620727539
1740426045.463871,1805,30.926727294921875
1740426722.592699,1809,30.51464080810547
1740427178.003286,1811,30.68631935119629
1740427876.444375,1815,30.818098068237305
1740428331.284262,1817,30.715089797973633
1740428758.010056,1819,30.814815521240234
1740428962.608444,1820,30.76365852355957
1740429769.433153,1824,30.710613250732422
1740430430.431328,1827,30.742050170898438
1740430570.151634,1828,30.757537841796875
1740430964.718898,1830,30.864768981933594
1740431204.452977,1831,30.93039894104004
1740431621.63976,1833,30.9446964263916
1740431833.878796,1834,30.77814292907715
1740431977.991703,1835,30.8730525970459
1740432417.878188,1837,30.77758026123047
1740432606.819888,1838,30.837989807128906
1740432820.010106,1839,30.704065322875977
1740433998.971975,1845,30.97611427307129
1740434163.900907,1846,30.917036056518555
1740434366.577826,1847,30.6688289642334
1740434507.145555,1848,30.812694549560547
1740434722.27949,1849,30.91910743713379
1740435296.784339,1852,30.974740982055664
1740435708.21529,1854,30.901615142822266
1740436283.395447,1857,30.89490509033203
1740436986.771586,1861,30.753673553466797
1740437630.693502,1865,30.122234344482422
1740437763.552705,1866,29.98492431640625
1740437947.228825,1867,29.912561416625977
1740438051.513477,1868,29.553327560424805
1740438812.972919,1872,28.601987838745117
1740438997.345216,1873,28.116474151611328
1740439103.525937,1874,28.39895248413086
1740439288.493943,1875,28.79115104675293
1740439497.641479,1876,29.17421531677246
1740439867.412456,1878,30.40987777709961
1740440235.537992,1880,30.675106048583984
1740440445.723459,1881,30.566543579101562
1740440998.619989,1884,31.024330139160156
1740441183.106299,1885,30.638179779052734
1740441576.298488,1887,30.79254913330078
1740441949.308216,1889,31.02747917175293
1740442348.929109,1891,30.535593032836914
1740442535.380569,1892,30.759578704833984
1740443298.53845,1896,30.208431243896484
1740444174.712342,1900,30.58897590637207
1740444684.584835,1902,30.373043060302734
1740444923.655145,1903,30.53009605407715
1740445912.340823,1907,30.682191848754883
1740446388.246448,1909,30.907835006713867
1740446608.154946,1910,31.014142990112305
1740446784.749532,1911,31.006399154663086
1740447418.945246,1914,31.1271915435791
1740447995.220079,1917,31.165481567382812
1740448434.498051,1919,30.992828369140625
1740449706.497622,1925,31.113788604736328
1740449953.228078,1926,30.848318099975586
1740450173.363298,1927,31.2745304107666
1740450601.426463,1929,31.184907913208008
1740450821.957639,1930,31.044639587402344
1740451495.692168,1933,31.02478790283203
1740452036.030796,1936,31.207509994506836
1740452258.604934,1937,30.987138748168945
1740452921.989785,1940,31.19869613647461
1740453152.514979,1941,31.324697494506836
1740453359.428286,1942,31.21282386779785
1740453506.811796,1943,30.990135192871094
1740454197.868224,1946,31.25039291381836
1740454630.593111,1948,31.28111457824707
1740455293.749731,1951,31.199647903442383
1740455446.468001,1952,31.25421905517578
1740455811.177188,1954,31.21099281311035
1740456454.734976,1957,31.21196937561035
1740457401.268222,1961,31.232324600219727
1740457627.36254,1962,31.241146087646484
1740457827.664403,1963,31.208332061767578
1740458040.434131,1964,31.29213523864746
1740458199.720584,1965,31.340007781982422
1740458660.020519,1967,31.41217041015625
1740458880.505064,1968,31.266868591308594
1740459049.614853,1969,31.44808006286621
1740459272.492229,1970,31.291154861450195
1740460605.436681,1976,31.223968505859375
1740460991.390095,1978,31.198108673095703
1740461210.552354,1979,31.437355041503906
1740461441.446292,1980,31.165102005004883
1740461700.22057,1981,31.071470260620117
1740461933.778271,1982,31.140256881713867
1740462165.365302,1983,31.173791885375977
1740462404.912586,1984,31.197080612182617
1740462890.408461,1986,31.047658920288086
1740463361.57041,1988,31.539119720458984
1740463577.834422,1989,31.21375274658203
1740463811.315633,1990,31.313270568847656
1740464300.48246,1992,31.077903747558594
1740464500.613378,1993,31.39139175415039
1740464693.564746,1994,31.33022117614746
1740465118.042608,1996,31.134178161621094
1740465936.069957,2000,31.171127319335938


==> tikz/results_base/GNN_Plot_data-_flash_2025_02_04-run02_relexi_run_010/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_train_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740143035.50836,1,2.79150128364563
1740143331.564149,4,2.7717161178588867
1740143391.081545,5,2.770233392715454
1740143997.900244,11,2.7669131755828857
1740144080.806857,12,2.7648916244506836
1740144300.933682,15,2.758425235748291
1740144375.314226,16,2.7566018104553223
1740144622.967642,19,2.7467432022094727
1740144698.65251,20,2.7421329021453857
1740144781.907656,21,2.736405849456787
1740144921.918603,23,2.7302403450012207
1740144982.552635,24,2.7296926975250244
1740145200.773314,27,2.72597336769104
1740145322.560163,28,2.7241578102111816
1740145784.676445,34,2.7186813354492188
1740146026.692963,37,2.725386142730713
1740146075.683531,38,2.728564500808716
1740146124.930946,39,2.730966329574585
1740146246.874108,40,2.7322945594787598
1740146323.675456,41,2.731915235519409
1740146857.40465,48,2.7552292346954346
1740146984.332645,49,2.7569661140441895
1740147035.632589,50,2.757995128631592
1740147237.155654,52,2.759567975997925
1740147396.408947,53,2.7597739696502686
1740147676.03075,55,2.758857250213623
1740147952.915415,58,2.756153106689453
1740148286.401301,61,2.754244565963745
1740148426.397579,62,2.7539427280426025
1740148505.712105,63,2.7545859813690186
1740148664.234061,64,2.754464626312256
1740148898.906337,66,2.7526955604553223
1740149025.579217,67,2.7521095275878906
1740149112.167512,68,2.752063751220703
1740149176.830524,69,2.7523598670959473
1740149410.451374,71,2.7501471042633057
1740149501.862979,72,2.750455141067505
1740150246.097033,78,2.748523473739624
1740150468.661324,80,2.747299909591675
1740150608.731687,81,2.746392250061035
1740150786.377134,83,2.746530532836914
1740150923.319684,84,2.7453291416168213
1740151088.877488,86,2.7436649799346924
1740151491.772496,90,2.7421693801879883
1740151681.33531,91,2.7421698570251465
1740152315.15046,96,2.7423481941223145
1740152781.970889,100,2.7421176433563232
1740152895.239449,101,2.7424306869506836
1740153217.14964,104,2.7417759895324707
1740153685.520824,107,2.7407524585723877
1740153792.530484,108,2.740400791168213
1740154122.15174,110,2.7400057315826416
1740154672.45841,115,2.7393558025360107
1740154904.495195,117,2.73918080329895
1740155367.524318,122,2.7330563068389893
1740155787.80169,126,2.733274459838867
1740155932.776965,127,2.7328014373779297
1740156126.889529,129,2.732771158218384
1740156407.443971,131,2.73201584815979
1740156489.544887,132,2.7298614978790283
1740156620.827742,133,2.7300221920013428
1740157074.259918,137,2.727689504623413
1740157165.958145,138,2.728130340576172
1740157867.637897,144,2.727191209793091
1740157965.327432,145,2.727221727371216
1740158321.800328,147,2.727938652038574
1740158413.639701,148,2.728182315826416
1740158909.008744,151,2.7274363040924072
1740159702.659299,158,2.7270617485046387
1740159897.579826,160,2.7270920276641846
1740160023.047962,161,2.7266886234283447
1740160208.804815,163,2.7262868881225586
1740160466.292117,165,2.725679636001587
1740160724.986646,167,2.726284980773926
1740161189.148234,171,2.726393938064575
1740161332.966977,172,2.726900339126587
1740161430.43188,173,2.7268972396850586
1740161875.818426,176,2.7248685359954834
1740161971.181766,177,2.7243316173553467
1740162066.50549,178,2.7251124382019043
1740162161.11569,179,2.724818229675293
1740162402.166914,181,2.7248682975769043
1740162496.889025,182,2.7256975173950195
1740162888.101712,185,2.725860357284546
1740163082.156162,186,2.725558042526245
1740163233.828817,187,2.7251369953155518
1740163545.349702,190,2.7247860431671143
1740163711.591373,191,2.7237446308135986
1740163812.897182,192,2.7234420776367188
1740163908.190987,193,2.7236030101776123
1740164250.223146,196,2.7220377922058105
1740164774.95852,200,2.721853256225586
1740164949.351294,201,2.7216756343841553
1740165152.164331,203,2.7210981845855713
1740165302.636077,204,2.721022129058838
1740165398.698291,205,2.720508098602295
1740165592.525576,206,2.7208449840545654
1740165848.448788,208,2.720449686050415
1740166114.203978,210,2.720244884490967
1740166355.459735,212,2.719583034515381
1740166552.015476,214,2.7196829319000244
1740166773.619844,216,2.717747926712036
1740166905.463891,217,2.718762159347534
1740167117.771429,219,2.717792510986328
1740167287.972451,220,2.7174205780029297
1740167413.064509,221,2.7174301147460938
1740167585.675899,222,2.7175097465515137
1740167685.42331,223,2.71699857711792
1740167920.93341,225,2.7185468673706055
1740168006.597528,226,2.7190818786621094
1740168534.660998,230,2.718292236328125
1740169231.777555,236,2.714015245437622
1740169437.654251,238,2.7120516300201416
1740169500.265945,239,2.7094473838806152
1740169640.388579,240,2.7080600261688232
1740169870.932347,242,2.7056403160095215
1740169940.048158,243,2.7038285732269287
1740170210.968025,245,2.7010412216186523
1740170299.145771,246,2.700098991394043
1740170372.841757,247,2.698671340942383
1740170508.300016,248,2.697622776031494
1740170971.251627,253,2.6953530311584473
1740171113.178783,254,2.6962099075317383
1740171240.140795,255,2.6968822479248047
1740171536.263068,258,2.700147867202759
1740171638.343948,259,2.699361562728882
1740171742.959362,260,2.6989963054656982
1740171871.725264,261,2.6991283893585205
1740172155.753,263,2.6990020275115967
1740173378.486897,271,2.698336362838745
1740173554.091278,272,2.698742628097534
1740173888.071084,275,2.698573350906372
1740174034.938756,276,2.6989002227783203
1740174212.182547,277,2.6983449459075928
1740174466.810919,279,2.6985161304473877
1740174777.081401,281,2.698653221130371
1740174989.956864,283,2.6987056732177734
1740175091.719191,284,2.6988794803619385
1740175365.376006,286,2.697754144668579
1740175718.098751,288,2.697216272354126
1740175820.727763,289,2.697600841522217
1740176101.337411,291,2.69783616065979
1740176829.54994,296,2.697561502456665
1740176941.525874,297,2.697612762451172
1740177118.939503,298,2.6961286067962646
1740177268.36565,299,2.6966588497161865
1740178075.115648,305,2.6940176486968994
1740178307.012823,307,2.6942315101623535
1740178550.888005,309,2.6937997341156006
1740178655.2873,310,2.6926748752593994
1740179135.757705,313,2.692595958709717
1740179301.155023,314,2.6929094791412354
1740179785.000857,317,2.6925551891326904
1740180037.383541,319,2.6919426918029785
1740180141.897731,320,2.6907222270965576
1740180581.397424,323,2.6903417110443115
1740180871.138439,325,2.6900086402893066
1740181639.420203,330,2.690537214279175
1740181769.879114,331,2.689917802810669
1740181876.407222,332,2.6901063919067383
1740182054.761801,333,2.688939332962036
1740182767.472542,338,2.689105272293091
1740182881.812669,339,2.688263416290283
1740183131.692667,341,2.6881871223449707
1740183532.714725,344,2.6881277561187744
1740183712.793579,345,2.687958240509033
1740183841.719487,346,2.688147783279419
1740183947.866276,347,2.6871116161346436
1740184180.563083,349,2.6860804557800293
1740184475.972874,351,2.6861867904663086
1740184768.43892,353,2.685917377471924
1740184950.256943,354,2.6862289905548096
1740185056.263029,355,2.685488224029541
1740185552.653084,359,2.684556722640991
1740185880.103849,361,2.6846249103546143
1740186132.230044,363,2.684210777282715
1740186249.126187,364,2.684450387954712
1740186423.583061,365,2.684461832046509
1740186560.951141,366,2.6847140789031982
1740186748.904501,367,2.68373966217041
1740186862.073095,368,2.683504104614258
1740186979.046117,369,2.684103488922119
1740187932.121738,375,2.684133529663086
1740188366.756233,378,2.6839075088500977
1740188553.23878,379,2.684077262878418
1740189656.886151,386,2.6835381984710693
1740189767.026339,387,2.6834518909454346
1740190386.696292,391,2.682588815689087
1740190497.441265,392,2.6820805072784424
1740190683.517978,393,2.6823036670684814
1740190794.143047,394,2.682417631149292
1740190980.34284,395,2.681736946105957
1740191116.238001,396,2.6825103759765625
1740191303.309274,397,2.6816165447235107
1740191413.831603,398,2.6810991764068604
1740191599.801553,399,2.6817800998687744
1740191709.769313,400,2.6821744441986084
1740192060.396085,402,2.6824140548706055
1740192171.850966,403,2.6814122200012207
1740192512.152861,405,2.6816813945770264
1740193115.82179,409,2.681544542312622
1740193228.810184,410,2.681894063949585
1740193667.986287,413,2.681633949279785
1740193854.537514,414,2.681165933609009
1740194042.531156,415,2.681373119354248
1740194179.084542,416,2.681267738342285
1740194544.541371,419,2.6808271408081055
1740195004.930912,422,2.681248664855957
1740195193.670866,423,2.6800448894500732
1740195567.249935,426,2.6813783645629883
1740195755.768147,427,2.6803386211395264
1740196310.38017,431,2.6799607276916504
1740196498.340129,432,2.6798667907714844
1740196937.283438,435,2.6800506114959717
1740197077.650713,436,2.6801161766052246
1740197266.849324,437,2.6807737350463867
1740197380.323868,438,2.6797916889190674
1740197569.738926,439,2.68019437789917
1740197759.244965,440,2.6802988052368164
1740197975.227315,441,2.6799120903015137
1740198089.306801,442,2.6800050735473633
1740198467.437661,444,2.6801159381866455
1740198638.340774,445,2.678687334060669
1740198739.254955,446,2.6786587238311768
1740198897.144656,447,2.6794183254241943
1740199527.258369,451,2.679395914077759
1740199716.474946,452,2.678591251373291
1740199830.652375,453,2.6794092655181885
1740199944.999528,454,2.678611993789673
1740200061.533264,455,2.6787374019622803
1740200451.362446,457,2.6786258220672607
1740200682.569373,459,2.67777681350708
1740201071.011643,461,2.6778266429901123
1740201185.285993,462,2.677375555038452
1740201606.719015,465,2.676966428756714
1740201751.939017,466,2.6761066913604736
1740201939.305813,467,2.6763410568237305
1740202177.598087,469,2.676762580871582
1740202582.056904,471,2.6769447326660156
1740203096.169868,475,2.676234722137451
1740203240.560446,476,2.6766626834869385
1740203803.109115,479,2.6766326427459717
1740203925.160071,480,2.6763598918914795
1740204142.771459,481,2.6757521629333496
1740204263.467557,482,2.67624831199646
1740204380.033748,483,2.6756529808044434
1740204565.417491,484,2.67509388923645
1740204681.798537,485,2.674668788909912
1740204965.477578,487,2.6748523712158203
1740205091.200535,488,2.6740732192993164
1740205209.328383,489,2.6742289066314697
1740205399.6435,490,2.6746764183044434
1740205662.302552,492,2.6743123531341553
1740206107.517129,495,2.6733837127685547
1740206750.411257,499,2.673752784729004
1740207258.178337,502,2.67341947555542
1740207378.472573,503,2.6738393306732178
1740207459.495452,504,2.6721503734588623
1740207878.495156,507,2.6735668182373047
1740208171.12423,509,2.672938823699951
1740208288.403052,510,2.6731317043304443
1740208432.719672,511,2.6728334426879883
1740208557.852012,512,2.6731514930725098
1740208736.613216,513,2.6725497245788574
1740208853.889097,514,2.672988176345825
1740208972.653997,515,2.6722018718719482
1740209482.524609,518,2.671630382537842
1740209602.649954,519,2.6724250316619873
1740209784.338148,520,2.672706365585327
1740209928.026938,521,2.6719110012054443
1740210368.19886,524,2.671679735183716
1740211455.865567,531,2.670278787612915
1740211914.403581,534,2.6707305908203125
1740212059.221321,535,2.670769453048706
1740212369.475315,537,2.670067310333252
1740212495.239725,538,2.670321464538574
1740212624.572037,539,2.6698086261749268
1740212825.202546,540,2.6700639724731445
1740213053.238275,541,2.669019937515259
1740213380.182976,543,2.669656276702881
1740213581.183284,544,2.6691200733184814
1740213774.982153,545,2.669283151626587
1740214024.871673,547,2.6695754528045654
1740214194.095628,548,2.670370101928711
1740214718.592487,551,2.669196605682373
1740215041.287166,553,2.669313669204712
1740215446.608776,555,2.6688029766082764
1740215632.701417,556,2.6683437824249268
1740215760.413364,557,2.668644428253174
1740216857.069262,563,2.6680634021759033
1740217009.622649,564,2.6680538654327393
1740217137.727335,565,2.669084072113037
1740217901.856407,569,2.668257474899292
1740218360.279956,572,2.6678712368011475
1740218624.239156,574,2.667710304260254
1740219101.707399,577,2.6673240661621094
1740219788.942867,581,2.666630506515503
1740220267.974029,585,2.664344072341919
1740220382.266774,586,2.6643495559692383
1740220474.71979,587,2.664710521697998
1740220799.729169,589,2.6643853187561035
1740221151.056274,591,2.6634936332702637
1740221284.905507,592,2.663660764694214
1740221412.887165,593,2.6639597415924072
1740221718.788567,595,2.663072347640991
1740222070.242938,597,2.6630332469940186
1740222271.090883,598,2.6626875400543213
1740222396.36252,599,2.6626594066619873
1740222523.047078,600,2.6625473499298096
1740222836.536751,602,2.662247657775879
1740223035.602701,603,2.6623170375823975
1740223160.727196,604,2.6615145206451416
1740223482.84654,606,2.6622700691223145
1740223987.046222,609,2.6622369289398193
1740224271.685223,611,2.66230845451355
1740224680.307114,614,2.661893844604492
1740224812.187372,615,2.6618244647979736
1740225148.059901,617,2.6618974208831787
1740225520.495269,619,2.661043167114258
1740225841.320602,621,2.660571575164795
1740226168.010892,623,2.66062331199646
1740226351.739565,624,2.660686492919922
1740226815.291043,627,2.6595678329467773
1740227074.111163,629,2.6584110260009766
1740227190.457225,630,2.656888484954834
1740227849.99293,634,2.6566953659057617
1740228110.326112,636,2.6560497283935547
1740228440.369556,638,2.6564931869506836
1740228985.582257,641,2.6558709144592285
1740229124.796514,642,2.6557676792144775
1740229299.492509,643,2.6560730934143066
1740229426.715606,644,2.6560394763946533
1740229630.260092,645,2.6553542613983154
1740229782.491075,646,2.6553406715393066
1740230518.906035,650,2.6553573608398438
1740230876.068019,652,2.656153678894043
1740231008.308162,653,2.6551785469055176
1740231214.249199,654,2.655339241027832
1740231417.932002,655,2.6556694507598877
1740231599.417691,656,2.6560542583465576
1740232042.121102,659,2.655787229537964
1740232219.536916,660,2.655121326446533
1740232373.576031,661,2.6546127796173096
1740233546.1966,668,2.6543500423431396
1740234103.517408,671,2.655103921890259
1740234894.94882,676,2.6548564434051514
1740235096.848992,677,2.6543760299682617
1740235298.647043,678,2.65435791015625
1740235856.751285,681,2.6536624431610107
1740236187.319526,683,2.653581380844116
1740236400.528359,684,2.6541683673858643
1740236533.319087,685,2.6535189151763916
1740237060.431559,688,2.6528568267822266
1740237963.441351,693,2.652287721633911
1740238338.209166,695,2.6524112224578857
1740238492.308705,696,2.652060031890869
1740238696.071076,697,2.6525192260742188
1740238899.530129,698,2.6521942615509033
1740239204.93443,700,2.6517386436462402
1740239814.271081,703,2.6510865688323975
1740239943.913011,704,2.6507811546325684
1740240302.631324,706,2.6508407592773438
1740240927.609025,710,2.6512489318847656
1740241089.912121,711,2.650118350982666
1740241497.063373,713,2.6505701541900635
1740242056.877231,716,2.649813175201416
1740242391.285362,718,2.649848699569702
1740242752.440231,720,2.649501323699951
1740242984.019588,721,2.6497304439544678
1740243166.619814,722,2.6497676372528076
1740243502.36209,724,2.6505625247955322
1740243939.492188,726,2.650029420852661
1740244070.225641,727,2.649827480316162
1740244276.788349,728,2.6500093936920166
1740244453.043389,729,2.6498007774353027
1740244583.873149,730,2.6502485275268555
1740244955.265899,732,2.648942470550537
1740245161.715062,733,2.649447202682495
1740245293.341031,734,2.6487536430358887
1740246274.101572,739,2.6486408710479736
1740246404.983143,740,2.6481027603149414
1740246638.534236,741,2.648267984390259
1740246980.060451,743,2.6478817462921143
1740247186.383553,744,2.6479084491729736
1740247318.085183,745,2.6471173763275146
1740247550.909623,746,2.6471121311187744
1740248818.163135,753,2.645782232284546
1740249305.443572,756,2.645698308944702
1740249437.811552,757,2.6448850631713867
1740249852.759169,759,2.645267963409424
1740250842.771324,764,2.6447997093200684
1740250976.35858,765,2.6452300548553467
1740251183.227392,766,2.64473819732666
1740251700.755276,769,2.644888401031494
1740251910.02252,770,2.644487142562866
1740252564.600476,773,2.6446871757507324
1740252697.958857,774,2.6441738605499268
1740253028.998621,776,2.643712043762207
1740253188.247802,777,2.642345905303955
1740253459.670377,779,2.6426467895507812
1740253634.88672,780,2.6415116786956787
1740253837.563857,781,2.6420764923095703
1740253934.867013,782,2.6422274112701416
1740254110.878918,783,2.6420745849609375
1740255035.404406,789,2.642043113708496
1740255217.936558,790,2.6410558223724365
1740255666.021995,792,2.6405246257781982
1740255950.638268,794,2.6409900188446045
1740256301.879287,796,2.6414101123809814
1740256439.054318,797,2.6414237022399902
1740257003.642234,800,2.6415741443634033
1740257239.799439,801,2.6415836811065674
1740257828.471102,805,2.6407997608184814
1740258006.077738,806,2.6412129402160645
1740258142.201156,807,2.6412222385406494
1740258307.081384,808,2.6412291526794434
1740258746.549455,811,2.6404831409454346
1740259374.070115,814,2.6400272846221924
1740260177.347207,819,2.639270782470703
1740260392.77137,820,2.6390182971954346
1740260702.961467,822,2.6389236450195312
1740260802.769717,823,2.6396820545196533
1740260982.930389,824,2.6395747661590576
1740261362.182804,826,2.6398937702178955
1740261462.591062,827,2.6399919986724854
1740261642.56619,828,2.6399283409118652
1740261742.986994,829,2.6399900913238525
1740262330.273666,833,2.6400206089019775
1740262510.094626,834,2.64013934135437
1740262816.814111,836,2.6409778594970703
1740262998.128646,837,2.6410202980041504
1740263136.783981,838,2.640571355819702
1740263418.784866,840,2.64048171043396
1740263551.58523,841,2.639873504638672
1740264017.25841,844,2.6394600868225098
1740264405.897806,846,2.639863967895508
1740265228.139299,851,2.6401758193969727
1740265330.580339,852,2.640801191329956
1740265793.656776,855,2.641239643096924
1740266297.001447,858,2.6410319805145264
1740266785.891223,861,2.6424126625061035
1740267075.66069,863,2.6429524421691895
1740267567.649346,866,2.644533157348633
1740267752.211848,867,2.6433913707733154
1740268427.051443,871,2.641162872314453
1740268609.515105,872,2.6408276557922363
1740270156.763146,882,2.6405551433563232
1740270453.20182,884,2.639939546585083
1740270637.395066,885,2.6404809951782227
1740270767.699796,886,2.640500545501709
1740270952.280192,887,2.6409120559692383
1740271322.061822,889,2.640026330947876
1740271637.786811,891,2.639907121658325
1740272008.754464,893,2.640244722366333
1740272521.620366,896,2.6403462886810303
1740272812.024431,898,2.6408965587615967
1740272917.333118,899,2.6415255069732666
1740273491.033865,902,2.641453266143799
1740273597.592301,903,2.641073703765869
1740273965.715474,905,2.639864683151245
1740274281.965386,907,2.639432430267334
1740274467.827838,908,2.639974594116211
1740274653.850008,909,2.639805316925049
1740274968.334166,911,2.639033079147339
1740275077.725527,912,2.6389384269714355
1740275635.93435,915,2.638545513153076
1740276375.552457,919,2.6380598545074463
1740276594.543792,920,2.6381916999816895
1740277053.037334,922,2.6376638412475586
1740277406.824258,924,2.63749361038208
1740278203.149272,928,2.636941432952881
1740278422.011177,929,2.637744188308716
1740278567.225948,930,2.636969566345215
1740278742.433977,931,2.6371023654937744
1740278958.071165,932,2.6375088691711426
1740279178.094472,933,2.636439085006714
1740279325.213618,934,2.636850118637085
1740279773.449261,936,2.636608839035034
1740280478.604813,940,2.6364200115203857
1740280823.46886,942,2.636948585510254
1740280932.639752,943,2.637443780899048
1740281408.687835,946,2.637812376022339
1740282083.173423,950,2.6388704776763916
1740282555.149426,953,2.6396069526672363
1740282853.526048,955,2.6396830081939697
1740282999.374108,956,2.6401805877685547
1740283188.898698,957,2.6411473751068115
1740283891.067944,961,2.641578197479248
1740284189.387036,963,2.640817403793335
1740284378.260088,964,2.6402461528778076
1740284567.482781,965,2.6398911476135254
1740284768.831457,966,2.6394717693328857
1740285070.115891,968,2.6384572982788086
1740285259.433559,969,2.6383607387542725
1740285805.524061,972,2.638441801071167
1740286778.210592,977,2.64040470123291
1740287082.368389,979,2.641024112701416
1740287193.480578,980,2.6413190364837646
1740287593.041461,982,2.6410489082336426
1740287728.919686,983,2.640575408935547
1740288430.974918,987,2.638868570327759
1740288733.925611,989,2.638432025909424
1740288927.682442,990,2.6380600929260254
1740289146.084869,991,2.6378250122070312
1740289381.196165,993,2.6374125480651855
1740289763.940358,995,2.637016534805298
1740289981.429299,996,2.63651704788208
1740290094.774673,997,2.635927438735962
1740290439.944266,999,2.635901689529419
1740290664.227841,1000,2.635502815246582
1740303997.630494,1002,2.635784149169922
1740304152.30713,1003,2.6358642578125
1740304232.919875,1004,2.6353161334991455
1740304314.179867,1005,2.635334014892578
1740304493.334798,1006,2.635486364364624
1740304648.701523,1007,2.634643793106079
1740305340.316814,1012,2.6346614360809326
1740305621.330797,1014,2.6352527141571045
1740305772.124767,1016,2.6348276138305664
1740305927.313713,1017,2.6346752643585205
1740306082.95584,1018,2.6343162059783936
1740306738.836714,1023,2.63421630859375
1740307276.804721,1027,2.6353743076324463
1740307472.065019,1029,2.634793519973755
1740307630.474189,1030,2.6346895694732666
1740308309.535685,1036,2.6347172260284424
1740308354.986661,1037,2.6348912715911865
1740308479.937742,1038,2.6352789402008057
1740308525.675704,1039,2.635118007659912
1740308651.328863,1040,2.634617805480957
1740309017.603775,1044,2.634258270263672
1740309283.338131,1046,2.6342883110046387
1740309367.338753,1047,2.6335642337799072
1740310248.899312,1053,2.63360857963562
1740310374.690021,1054,2.63340163230896
1740310621.929266,1057,2.6332318782806396
1740310939.762336,1059,2.633357524871826
1740311099.082872,1060,2.633086919784546
1740311210.009994,1061,2.632943868637085
1740311469.694956,1063,2.633183717727661
1740311903.185589,1066,2.6328461170196533
1740312064.308123,1067,2.6330480575561523
1740312150.880392,1068,2.6334786415100098
1740312452.972812,1070,2.6339120864868164
1740312604.269126,1071,2.6335484981536865
1740312652.519576,1072,2.633559465408325
1740312738.702266,1073,2.6343750953674316
1740312895.418601,1074,2.633772134780884
1740313033.130226,1075,2.6335721015930176
1740313387.938925,1078,2.633596658706665
1740313473.082432,1079,2.6332921981811523
1740313820.708558,1081,2.6336371898651123
1740313972.133466,1082,2.633364677429199
1740314132.080404,1083,2.633389949798584
1740314568.971008,1086,2.633915424346924
1740314729.46892,1087,2.6340222358703613
1740314890.103908,1088,2.633378744125366
1740315355.417207,1092,2.633236885070801
1740315519.712103,1093,2.632727861404419
1740315622.431478,1094,2.633042812347412
1740316227.944076,1099,2.6319215297698975
1740316551.902012,1101,2.6324710845947266
1740316824.774326,1103,2.6321487426757812
1740316914.083599,1104,2.6322076320648193
1740317004.579001,1105,2.6325154304504395
1740317517.364764,1108,2.632202386856079
1740317608.882834,1109,2.6322712898254395
1740317740.523565,1110,2.631561517715454
1740317816.98764,1111,2.632567882537842
1740317867.637469,1112,2.6322062015533447
1740317985.456236,1113,2.632462739944458
1740318114.421208,1114,2.6328203678131104
1740318243.084413,1115,2.6325554847717285
1740318422.811631,1117,2.6331591606140137
1740318769.722759,1120,2.6338603496551514
1740318975.455286,1122,2.633759021759033
1740319106.23268,1123,2.634010076522827
1740319396.991249,1126,2.63366961479187
1740319449.144561,1127,2.6340017318725586
1740319709.21526,1129,2.6329221725463867
1740319841.757565,1130,2.6331074237823486
1740319997.24189,1131,2.6328601837158203
1740320087.22396,1132,2.6329855918884277
1740320176.99255,1133,2.6327457427978516
1740320482.586587,1135,2.6329894065856934
1740320597.90108,1136,2.6326560974121094
1740320741.298908,1137,2.632564067840576
1740320990.348524,1140,2.6325128078460693
1740321382.827772,1143,2.6326897144317627
1740321822.59982,1146,2.632756471633911
1740321932.552879,1147,2.6327314376831055
1740322126.843403,1149,2.6327593326568604
1740322294.360411,1150,2.632347822189331
1740322489.809484,1151,2.6324949264526367
1740322587.319193,1152,2.6321895122528076
1740322749.042648,1153,2.6325299739837646
1740322875.657133,1154,2.6325583457946777
1740323082.68235,1156,2.6327781677246094
1740323589.728953,1161,2.632863759994507
1740323699.485683,1163,2.6319403648376465
1740324000.957585,1165,2.63244366645813
1740324360.205878,1167,2.632127285003662
1740324511.192341,1168,2.6322028636932373
1740325323.004274,1174,2.63201904296875
1740325457.102306,1175,2.632558822631836
1740325800.111489,1177,2.6323437690734863
1740325967.628726,1178,2.632213830947876
1740326116.288359,1179,2.6318323612213135
1740326708.315394,1183,2.631721258163452
1740326971.910656,1185,2.6318953037261963
1740327333.753179,1187,2.631847858428955
1740327569.582612,1189,2.632047176361084
1740327665.914271,1190,2.631948232650757
1740327798.525501,1191,2.6318554878234863
1740328286.373768,1194,2.632214307785034
1740328425.904497,1195,2.6318295001983643
1740328513.074001,1196,2.6315460205078125
1740328782.941088,1198,2.631685972213745
1740328880.613073,1199,2.631664276123047
1740329348.287612,1202,2.6316187381744385
1740329503.260845,1203,2.631554126739502
1740329894.693111,1206,2.6312713623046875
1740330067.412668,1207,2.6313679218292236
1740330240.142317,1208,2.6314942836761475
1740330512.039445,1210,2.6313281059265137
1740330969.905327,1214,2.6315200328826904
1740331141.652242,1215,2.6319375038146973
1740331271.08682,1216,2.631866931915283
1740331539.697335,1218,2.631532669067383
1740331637.400988,1219,2.631941795349121
1740332184.066039,1224,2.6325695514678955
1740332408.531377,1226,2.6334471702575684
1740332849.387661,1229,2.632659912109375
1740333020.457996,1230,2.6322824954986572
1740333457.912669,1233,2.632591962814331
1740333527.146532,1234,2.6326799392700195
1740334089.040848,1239,2.6340646743774414
1740334315.478064,1241,2.6350901126861572
1740334456.086727,1242,2.6351921558380127
1740334578.012214,1243,2.6354682445526123
1740334705.985788,1244,2.636286497116089
1740334769.970369,1245,2.6371686458587646
1740334937.008577,1246,2.6356325149536133
1740335076.966427,1247,2.6353845596313477
1740335423.198821,1250,2.633687973022461
1740335512.142495,1251,2.6334633827209473
1740335654.642456,1252,2.633510112762451
1740335795.712101,1253,2.6334097385406494
1740336069.41418,1255,2.633000612258911
1740336354.761513,1257,2.633112907409668
1740336530.505801,1258,2.633565664291382
1740337005.34999,1261,2.6327757835388184
1740337176.830995,1262,2.632692813873291
1740337557.505602,1265,2.632511854171753
1740338033.086975,1268,2.6321229934692383
1740338674.70679,1272,2.6318111419677734
1740339434.783182,1277,2.6314899921417236
1740339576.296197,1278,2.6318860054016113
1740339752.000653,1279,2.6320159435272217
1740340398.330038,1283,2.6317684650421143
1740340817.778434,1286,2.6318178176879883
1740341578.534323,1291,2.6323084831237793
1740342106.570181,1294,2.6320836544036865
1740342572.217081,1297,2.6319992542266846
1740342926.938967,1299,2.632657051086426
1740343107.675856,1300,2.6324455738067627
1740343478.833296,1303,2.631727695465088
1740344098.30397,1307,2.6323108673095703
1740344804.202831,1311,2.6323189735412598
1740345395.881787,1315,2.632030725479126
1740345530.4989,1316,2.6326048374176025
1740346237.611743,1321,2.634761333465576
1740346451.199084,1323,2.6354687213897705
1740346597.166291,1324,2.6356053352355957
1740346916.2865,1326,2.635662794113159
1740347096.653675,1327,2.635624647140503
1740347455.791057,1329,2.635108470916748
1740348554.903878,1336,2.635688066482544
1740349765.538173,1345,2.6347200870513916
1740349925.587929,1346,2.6341419219970703
1740350199.535317,1348,2.6334691047668457
1740350346.644111,1349,2.632993459701538
1740350735.358304,1352,2.632639169692993
1740350803.249307,1353,2.6324424743652344
1740351098.508469,1355,2.633160352706909
1740351559.570081,1359,2.633086681365967
1740351895.632712,1361,2.633262872695923
1740352464.881837,1365,2.6327624320983887
1740352671.455483,1366,2.633631944656372
1740352829.005517,1367,2.63274884223938
1740352984.226778,1368,2.632350206375122
1740353120.295517,1369,2.632282257080078
1740353729.590179,1373,2.6324143409729004
1740353836.671237,1374,2.632986545562744
1740354225.334766,1376,2.6324117183685303
1740354409.173838,1377,2.632369041442871
1740355045.370648,1381,2.6320085525512695
1740355906.954275,1386,2.6321802139282227
1740356089.222906,1387,2.632206439971924
1740356559.581889,1391,2.632780075073242
1740357111.026315,1394,2.632220506668091
1740357563.987183,1397,2.632652521133423
1740357719.036303,1398,2.632755756378174
1740358021.268435,1400,2.6334829330444336
1740358121.325128,1401,2.632319927215576
1740358550.399471,1404,2.6325197219848633
1740358882.792856,1406,2.63227915763855
1740359946.851723,1414,2.6325578689575195
1740360433.304835,1417,2.632742166519165
1740360512.815648,1418,2.632387161254883
1740360830.479523,1420,2.6318674087524414
1740361092.620912,1422,2.632192373275757
1740361250.620477,1423,2.6322104930877686
1740362465.879833,1432,2.6319210529327393
1740362547.268421,1433,2.6315114498138428
1740363113.793642,1437,2.6322526931762695
1740363422.71521,1439,2.632162094116211
1740363563.328892,1440,2.632600784301758
1740363667.693078,1441,2.632777690887451
1740363827.665354,1442,2.6323537826538086
1740364296.013448,1445,2.632993221282959
1740364547.45587,1447,2.632855176925659
1740364637.201294,1448,2.6333045959472656
1740364796.021369,1449,2.6328320503234863
1740364955.304919,1450,2.632880926132202
1740365061.355588,1451,2.6328115463256836
1740365143.179553,1452,2.632871150970459
1740365304.532886,1453,2.6326684951782227
1740365532.986242,1455,2.6322357654571533
1740365718.982115,1456,2.632258892059326
1740365879.267115,1457,2.6320531368255615
1740366038.626988,1458,2.6321470737457275
1740366160.73615,1459,2.6319427490234375
1740366353.502267,1460,2.631831407546997
1740366557.715636,1461,2.631629228591919
1740366678.965639,1462,2.6320321559906006
1740367040.943392,1464,2.63230562210083
1740368045.534188,1471,2.6318953037261963
1740368450.071441,1474,2.6320407390594482
1740368608.09574,1475,2.631960153579712
1740368936.188769,1477,2.6322216987609863
1740369019.329072,1478,2.632158041000366
1740369545.060614,1482,2.631859302520752
1740369739.631555,1483,2.6320338249206543
1740369926.288404,1484,2.632338285446167
1740370616.997179,1488,2.6319572925567627
1740370812.307139,1489,2.6317801475524902
1740370990.962304,1490,2.6323108673095703
1740371136.468226,1491,2.6319937705993652
1740371330.676619,1492,2.6323318481445312
1740371658.119395,1494,2.6326303482055664
1740371739.378543,1495,2.631958246231079
1740372442.700831,1499,2.631722927093506
1740372625.426942,1500,2.6317429542541504
1740372830.098221,1501,2.631775140762329
1740373219.337776,1503,2.6318838596343994
1740373708.026219,1506,2.6318883895874023
1740374436.489567,1510,2.6322829723358154
1740374581.393889,1511,2.632236957550049
1740374739.98684,1512,2.6320834159851074
1740375056.463195,1514,2.63161039352417
1740375469.960285,1516,2.6316299438476562
1740375589.335394,1517,2.631366729736328
1740376764.712868,1524,2.6312670707702637
1740377271.951987,1527,2.6315054893493652
1740377518.75295,1529,2.6312813758850098
1740378379.88379,1535,2.633526563644409
1740378904.333813,1538,2.6327641010284424
1740379083.877183,1539,2.632373094558716
1740379689.011384,1542,2.6317577362060547
1740380432.339646,1546,2.631551504135132
1740380727.559084,1548,2.631831645965576
1740380927.143165,1549,2.6322147846221924
1740381455.523798,1552,2.6320130825042725
1740381581.061428,1553,2.6316287517547607
1740381780.432442,1554,2.6321184635162354
1740382165.885713,1556,2.6317296028137207
1740382485.851387,1558,2.6314077377319336
1740383282.607802,1563,2.63134503364563
1740383581.216787,1565,2.631546974182129
1740383729.409554,1566,2.6314685344696045
1740383927.68254,1567,2.6316184997558594
1740384325.594003,1569,2.631235361099243
1740384728.079354,1571,2.6315505504608154
1740384890.73004,1572,2.631559371948242
1740384977.824989,1573,2.6314077377319336
1740385142.571263,1574,2.6319782733917236
1740385567.245875,1577,2.632967948913574
1740385865.949691,1579,2.6326324939727783
1740386062.209336,1580,2.6324026584625244
1740386209.08661,1581,2.6319189071655273
1740386416.011129,1582,2.6317389011383057
1740386611.28487,1583,2.6321280002593994
1740387215.262519,1586,2.6316282749176025
1740387985.505594,1591,2.632075548171997
1740388727.417217,1596,2.6314890384674072
1740388895.322473,1597,2.6312592029571533
1740389037.059207,1598,2.631743907928467
1740389667.241855,1602,2.6318509578704834
1740389872.838108,1603,2.631957769393921
1740389983.236652,1604,2.6314446926116943
1740391228.103212,1611,2.6315758228302
1740391360.406187,1612,2.631375789642334
1740391706.049828,1614,2.6315360069274902
1740391876.183277,1615,2.6314353942871094
1740392154.657481,1617,2.6317570209503174
1740393004.153436,1621,2.6317124366760254
1740393350.386513,1623,2.6315219402313232
1740393744.219453,1625,2.6311566829681396
1740394042.307334,1627,2.6316018104553223
1740394212.404333,1628,2.631359338760376
1740394837.404135,1632,2.6310880184173584
1740395611.49089,1636,2.631316661834717
1740395771.605626,1637,2.6315245628356934
1740395887.020859,1638,2.63155198097229
1740396079.994554,1639,2.631636619567871
1740396413.217351,1641,2.6318914890289307
1740396529.677969,1642,2.6320981979370117
1740397421.725153,1647,2.6322977542877197
1740397573.584514,1648,2.632488965988159
1740397914.762531,1650,2.6325230598449707
1740398219.597467,1652,2.632568836212158
1740398344.061294,1653,2.6328558921813965
1740398436.773505,1654,2.632985830307007
1740398608.345555,1655,2.632540702819824
1740398892.736714,1657,2.632519245147705
1740399236.517917,1659,2.6320087909698486
1740399869.76396,1663,2.631513833999634
1740400133.314847,1665,2.631179094314575
1740400495.817619,1667,2.6313133239746094
1740401046.320996,1670,2.631662607192993
1740401278.974034,1671,2.6317427158355713
1740402033.927265,1675,2.6314048767089844
1740402610.206054,1678,2.6316652297973633
1740403022.224591,1680,2.631425142288208
1740403247.187018,1681,2.6318652629852295
1740403465.045068,1682,2.631633996963501
1740403679.833873,1683,2.6315269470214844
1740404220.650957,1686,2.631709575653076
1740404429.95048,1687,2.6315157413482666
1740404633.640057,1688,2.6316113471984863
1740404767.952221,1689,2.631732702255249
1740404955.766354,1690,2.6314034461975098
1740405187.893133,1691,2.6318044662475586
1740405738.049244,1694,2.631643533706665
1740405949.441253,1695,2.6317200660705566
1740406168.50719,1696,2.6317319869995117
1740406604.343784,1698,2.6315464973449707
1740406738.878243,1699,2.631582260131836
1740406845.705356,1700,2.6312263011932373
1740407037.328036,1701,2.631298542022705
1740407386.888501,1703,2.6315858364105225
1740407692.485779,1705,2.6315951347351074
1740408163.332491,1708,2.6320953369140625
1740408431.566805,1710,2.6320414543151855
1740408635.19772,1711,2.6324408054351807
1740408732.318254,1712,2.632000684738159
1740408906.531223,1713,2.6318581104278564
1740409833.360175,1719,2.6318745613098145
1740410004.711066,1720,2.631300210952759
1740410563.475462,1723,2.6316590309143066
1740410702.671266,1724,2.6311581134796143
1740410862.026246,1725,2.6315441131591797
1740410982.321842,1726,2.631772994995117
1740411956.895977,1731,2.631726026535034
1740413511.554832,1739,2.631464958190918
1740413704.55189,1740,2.631455183029175
1740413940.579131,1741,2.631317377090454
1740414350.12881,1744,2.6315207481384277
1740414794.671992,1746,2.6315746307373047
1740415416.224706,1749,2.631693124771118
1740415625.489631,1750,2.6312530040740967
1740415861.537352,1751,2.6310768127441406
1740416053.607079,1752,2.631554126739502
1740416447.953713,1754,2.6316516399383545
1740416585.87317,1755,2.6315197944641113
1740417139.600265,1758,2.631471633911133
1740418079.123656,1763,2.6316092014312744
1740418216.386989,1764,2.631578207015991
1740418650.392153,1766,2.631514549255371
1740418841.368595,1767,2.6313045024871826
1740419172.116315,1769,2.6314728260040283
1740420412.389697,1776,2.632321834564209
1740420600.934986,1777,2.631481409072876
1740420791.043372,1778,2.6317145824432373
1740421462.746041,1781,2.632148504257202
1740421657.317167,1782,2.6317265033721924
1740422272.898936,1785,2.6311278343200684
1740422489.798467,1786,2.631242275238037
1740422672.923096,1787,2.6318273544311523
1740422776.508396,1788,2.630969285964966
1740423146.08723,1790,2.631544828414917
1740423355.939641,1791,2.6318602561950684
1740423762.513656,1793,2.6319165229797363
1740424109.221747,1795,2.6318211555480957
1740424569.01817,1797,2.6315646171569824
1740424785.964867,1798,2.631535768508911
1740425386.383029,1801,2.6315839290618896
1740425677.621086,1803,2.631227970123291
1740425861.328884,1804,2.6315157413482666
1740426045.466005,1805,2.631251573562622
1740426722.595049,1809,2.6325159072875977
1740427178.005565,1811,2.6318492889404297
1740427876.446804,1815,2.631540536880493
1740428331.287939,1817,2.6314101219177246
1740428758.012537,1819,2.631678819656372
1740428962.610755,1820,2.6318235397338867
1740429769.435848,1824,2.631040334701538
1740430430.433843,1827,2.6310150623321533
1740430570.153983,1828,2.631542205810547
1740430964.722118,1830,2.6313371658325195
1740431204.455563,1831,2.6313910484313965
1740431621.642113,1833,2.630993127822876
1740431833.881129,1834,2.6308562755584717
1740431977.993922,1835,2.6316912174224854
1740432417.881462,1837,2.632131814956665
1740432606.822247,1838,2.631446123123169
1740432820.012708,1839,2.631699323654175
1740433998.974259,1845,2.631100654602051
1740434163.903242,1846,2.6312530040740967
1740434366.58267,1847,2.631098508834839
1740434507.148141,1848,2.631288766860962
1740434722.281806,1849,2.6309492588043213
1740435296.786658,1852,2.6308534145355225
1740435708.217585,1854,2.630868673324585
1740436283.397776,1857,2.6305789947509766
1740436986.774545,1861,2.63096022605896
1740437630.695904,1865,2.6331584453582764
1740437763.555009,1866,2.63433575630188
1740437947.231463,1867,2.6351325511932373
1740438051.515747,1868,2.6365768909454346
1740438812.975431,1872,2.6422317028045654
1740438997.347608,1873,2.64440655708313
1740439103.52828,1874,2.6424918174743652
1740439288.496492,1875,2.641165018081665
1740439497.643666,1876,2.6392955780029297
1740439867.414666,1878,2.6346139907836914
1740440235.54023,1880,2.631913661956787
1740440445.725735,1881,2.631726026535034
1740440998.622104,1884,2.6306822299957275
1740441183.108579,1885,2.6318612098693848
1740441576.300652,1887,2.6327104568481445
1740441949.310531,1889,2.6330974102020264
1740442348.931435,1891,2.6350395679473877
1740442535.391206,1892,2.6363160610198975
1740443298.540898,1896,2.635139226913452
1740444174.715229,1900,2.636258363723755
1740444684.588227,1902,2.635887861251831
1740444923.658448,1903,2.635477304458618
1740445912.344265,1907,2.6340689659118652
1740446388.248828,1909,2.633329153060913
1740446608.157341,1910,2.632843017578125
1740446784.752192,1911,2.6325736045837402
1740447418.947375,1914,2.6326968669891357
1740447995.222329,1917,2.633070945739746
1740448434.500333,1919,2.6324539184570312
1740449706.499936,1925,2.631624221801758
1740449953.230471,1926,2.6323399543762207
1740450173.366287,1927,2.632068634033203
1740450601.435489,1929,2.6325106620788574
1740450821.959844,1930,2.6324379444122314
1740451495.697646,1933,2.632154703140259
1740452036.033125,1936,2.6316661834716797
1740452258.607387,1937,2.6319446563720703
1740452921.992326,1940,2.6314151287078857
1740453152.517304,1941,2.631648063659668
1740453359.430505,1942,2.6318583488464355
1740453506.814036,1943,2.6318106651306152
1740454197.87242,1946,2.632402181625366
1740454630.596421,1948,2.632183790206909
1740455293.752576,1951,2.6319973468780518
1740455446.47032,1952,2.6317062377929688
1740455811.179633,1954,2.631692409515381
1740456454.738237,1957,2.632004737854004
1740457401.271144,1961,2.6316914558410645
1740457627.36702,1962,2.632356882095337
1740457827.671411,1963,2.6319820880889893
1740458040.437705,1964,2.631749153137207
1740458199.723588,1965,2.6317713260650635
1740458660.023634,1967,2.6312737464904785
1740458880.507948,1968,2.631396770477295
1740459049.61996,1969,2.631647825241089
1740459272.495138,1970,2.632296323776245
1740460605.439513,1976,2.632094383239746
1740460991.392906,1978,2.6318790912628174
1740461210.555451,1979,2.6315762996673584
1740461441.449122,1980,2.631730794906616
1740461700.223679,1981,2.6316802501678467
1740461933.781163,1982,2.631868362426758
1740462165.368484,1983,2.631925344467163
1740462404.915685,1984,2.631718158721924
1740462890.411558,1986,2.6314241886138916
1740463361.573488,1988,2.631196975708008
1740463577.837229,1989,2.632020950317383
1740463811.318405,1990,2.6316628456115723
1740464300.485275,1992,2.6315062046051025
1740464500.616245,1993,2.631887912750244
1740464693.567603,1994,2.6321523189544678
1740465118.045405,1996,2.632321357727051
1740465936.072942,2000,2.6314260959625244


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/data.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.779833741983296,-0.8885971394115643,-0.060233920812606805,2.9184037604895026
2,0.5,2.778090998808732,-0.5835342260848471,-0.05658901731173194,2.8387148131988424
3,0.75,2.7409006095423223,-0.3548049101916026,-0.0371168528993924,2.7637696495340465
4,1.0,2.741635704875913,0.0923107224958847,0.0058490994075934,2.7431893131423064
5,1.25,2.749945855261141,0.4487224100246909,0.037929939726988465,2.7863154896971545
6,1.5,2.774170571148653,0.6305178956580927,0.05293788015842433,2.844920943466154
7,1.75,2.797501855248392,0.8099152404080893,0.057758743564287805,2.912383787683809
8,2.0,2.7728750621211877,0.7526992484251115,0.059199134508768674,2.873219843435811
9,2.25,2.740564950335392,0.7528465742355438,0.057865748802820804,2.842089761310332
10,2.5,2.7132320429389654,0.5248967680144436,0.048448214928309065,2.7635384448027422
11,2.75,2.703476668234209,0.2776842264125036,0.016266806672016732,2.717700245664531
12,3.0,2.7126468828415256,-0.0686756213806395,-0.026973021527131397,2.713516068123029
13,3.25,2.742415491882636,-0.3850790617714589,-0.04999940594037373,2.7693191607203143
14,3.5,2.775997837637371,-0.5786084118462278,-0.05599633852640787,2.835657188171125
15,3.75,2.7555879321977863,-0.7419340414316704,-0.05761410792668659,2.853722301470345
16,4.0,2.727824554370498,-0.7157533797979807,-0.05574126541614527,2.820164835629088
17,4.25,2.7152934074442387,-0.6776076632233391,-0.05079269409179687,2.798565781569041
18,4.5,2.6859200450662506,-0.4725034026124221,-0.036164924502372735,2.727164453048075
19,4.75,2.678897432800965,-0.2151312430302638,-0.000838283682242,2.687521703576614
20,5.0,2.707296253111153,0.0704980571953661,0.03620213766892747,2.708213983085164
21,5.25,2.720120527684686,0.3219193163337127,0.053057471911112465,2.739103453935316
22,5.5,2.707503660245968,0.458978967801829,0.0574750353892644,2.746131417672822
23,5.75,2.696598814650074,0.5821083942076067,0.0573024700085322,2.7587126254430965
24,6.0,2.6835646716255246,0.5847419502432194,0.053490514556566865,2.746532813416008
25,6.25,2.662168480338588,0.5679707571922769,0.045932407180468204,2.722082254218971
26,6.5,2.6588654933944627,0.4033614143987307,0.02685179809729253,2.689287292683607
27,6.75,2.6753398594690982,0.1906182091465394,-0.005648112545410733,2.682122045195253
28,7.0,2.682454890392317,-0.0322389312039792,-0.032306353251139265,2.682648614275607
29,7.25,2.6857836962724724,-0.2323218639911856,-0.043165797988573666,2.6958129593225424
30,7.5,2.6940519801913334,-0.3569377650078209,-0.047503391901652,2.717594642337525
31,7.75,2.6748129463878225,-0.468058079553366,-0.048320646087328535,2.715456253376049
32,8.0,2.65806754468831,-0.4752657192385595,-0.04334016640981034,2.7002223197375224
33,8.25,2.660869272260904,-0.4514454627554736,-0.031179897487163533,2.698893901194483
34,8.5,2.6576446932912643,-0.3134148893167304,-0.007193672781189267,2.67606132377878
35,8.75,2.6524972980407253,-0.1487362942472404,0.023186651368935867,2.656664149142633
36,9.0,2.659381196309031,0.0269201192294774,0.04154672722021733,2.6595174449703056
37,9.25,2.6686334254028226,0.1897502164720794,0.04763710498809814,2.675370909580278
38,9.5,2.650212043226216,0.3050591253003025,0.049262061715126,2.667711555620333
39,9.75,2.6394567377194003,0.4204606329610004,0.049125750859578404,2.672736241038817
40,10.0,2.6443706152591435,0.4416094835434234,0.04396056632200873,2.680991399986488
41,10.25,2.641897872721488,0.4208572067751752,0.031042185922463734,2.675209367205663
42,10.5,2.640721157000764,0.3230064197485237,0.012557316571474067,2.660402483879124
43,10.75,2.651812251845924,0.206346605504638,-0.0071736096094052,2.6598284043605966
44,11.0,2.652407961770774,0.0819865795935399,-0.02017359311381973,2.653674771877375
45,11.25,2.6447517383132477,-0.0583659241103204,-0.028022075692812603,2.6453956865482704
46,11.5,2.6442938320001046,-0.1659147955415976,-0.032229038576285,2.6494938364399734
47,11.75,2.64375025177404,-0.2535088926490461,-0.03195127596457793,2.655876908368956
48,12.0,2.642446479385638,-0.2704967689495335,-0.023159834245840668,2.6562552396992443
49,12.25,2.643021792586979,-0.253900813921623,-0.006277124087015733,2.655189224782247
50,12.5,2.6496289759792475,-0.2018051918543928,0.009494384129842067,2.6573029646256416
51,12.75,2.640682806576654,-0.1264737160593824,0.02046601846814153,2.643709758238113
52,13.0,2.6321021654119323,-0.0319092209702246,0.028188578784465734,2.632295577542368
53,13.25,2.6305264881007715,0.083189292795881,0.033948883414268466,2.631841572556308
54,13.5,2.629310515623521,0.1764464698668092,0.03669374932845434,2.635224306258745
55,13.75,2.629671112116479,0.2439433288337499,0.035005442798137665,2.640961663027771
56,14.0,2.6372571844333628,0.2552536747954504,0.0257083177566528,2.6495810792164805
57,14.25,2.642534959641962,0.2465043068755195,0.012062224249045001,2.654007420155062
58,14.5,2.642994280765059,0.2310406777024102,0.003434999845921933,2.6530734183037605
59,14.75,2.6364249178789363,0.203592146453336,0.0016153971664607334,2.6442742122764864
60,15.0,2.6295657540360637,0.1511021514796477,-3.183285540823515e-05,2.6339035508121835
61,15.25,2.6264729869808265,0.0702808895734483,-0.0043958425521850005,2.62741312982546
62,15.5,2.6239060677335035,-0.0010629660553682,-0.0082387489577134,2.623906283041666
63,15.75,2.634236255944953,-0.0418234841474565,-0.006217019011576934,2.634568248491793
64,16.0,2.641261836811644,-0.0389862454040826,0.003487134041885533,2.641549548641541
65,16.25,2.640282203609906,-0.0280860957751432,0.015091164658466933,2.6404315828051805
66,16.5,2.6364837445350933,-0.0260058039167053,0.019819188863039,2.6366119997138644
67,16.75,2.6262557806987594,-0.0315298625006458,0.016871706893046668,2.6264450418546663
68,17.0,2.6166953384427822,-0.0167651932400995,0.012895695865154266,2.6167490452721225
69,17.25,2.614764501826329,0.0198611048723923,0.0121969071527322,2.6148399307601684
70,17.5,2.625283284319545,0.0542541025277279,0.012216591586669268,2.625843832098304
71,17.75,2.637575261057953,0.0678787854974146,0.0089426438013712,2.63844855687306
72,18.0,2.6412996239959794,0.0584702425509207,0.0020193735448022668,2.641946720315394
73,18.25,2.642023792027376,0.0498670897437115,-0.004022220770517933,2.642494360311526
74,18.5,2.6396129224987663,0.0629979621264509,-0.003109832604726133,2.640364581616441
75,18.75,2.6271398809626607,0.0899322709979364,0.005328424895803134,2.6286787113512657
76,19.0,2.6241431438604543,0.1141513438442901,0.014971828709046,2.62662478644577
77,19.25,2.6305723070457216,0.1236150630877943,0.020675373574097933,2.633475146345234
78,19.5,2.635801286442028,0.1337844666285371,0.024021896223227132,2.6391943287906123
79,19.75,2.6394376211754587,0.1519432865054157,0.027462323506673134,2.643807428386272
80,20.0,2.6394883275006524,0.1724057228071997,0.0295563538869222,2.6451129208918216
81,20.25,2.630749222918689,0.1786327327455255,0.028579798837502734,2.6368069946614265
82,20.5,2.6195173462390526,0.159971554170568,0.0228616471091906,2.6243974594925663
83,20.75,2.617335560583872,0.1168300091634838,0.0124399823447068,2.6199417336532567
84,21.0,2.6233469413786943,0.0607336617523185,-0.00039250849901386665,2.6240498761477067
85,21.25,2.6303327922617807,0.001020158639545,-0.011445347219705533,2.6303329900929477
86,21.5,2.640781757692358,-0.0594411390041139,-0.020083888123432734,2.641450650829359
87,21.75,2.6470686394081904,-0.1087949590536617,-0.025263878206411933,2.6493034414452823
88,22.0,2.642829429491411,-0.1366223347698817,-0.024643498162428532,2.646358451862459
89,22.25,2.63560600473018,-0.1387674529607306,-0.016943447291851,2.639256603320524
90,22.5,2.631375008069144,-0.1103489446449165,-0.0035599789892633332,2.6336877800292
91,22.75,2.632041879919147,-0.0589648918731993,0.012243969986836066,2.632702283989197
92,23.0,2.636577962444553,0.015381871337481,0.026264158387978867,2.6366228312017084
93,23.25,2.642991410161506,0.0943569274945128,0.03587563832600907,2.644675183071394
94,23.5,2.6451746632394766,0.169578115636095,0.0405901124080022,2.650604786901806
95,23.75,2.6403788548653417,0.2253718960355399,0.0409550915161768,2.6499798091198103
96,24.0,2.633943062093046,0.251110027149386,0.0363379245003064,2.6458859197030886
97,24.25,2.6305955496922704,0.2390023953409828,0.025606013834476467,2.6414305008914214
98,24.5,2.630186115002765,0.1931578545391706,0.0098262870063384,2.6372692233299797
99,24.75,2.6339701113740746,0.1243873553264721,-0.0069308994958798,2.63690552765492
100,25.0,2.643328401258769,0.0397856488124868,-0.020573386301596934,2.643627798074584
101,25.25,2.6487014192697917,-0.0416323073485312,-0.028761737048625932,2.6490285875122166
102,25.5,2.6486470512978486,-0.109435678374048,-0.030375187595685266,2.650906895771705
103,25.75,2.6474873847191414,-0.1502801285592937,-0.02542657156785327,2.651749152783271
104,26.0,2.645593185623661,-0.1535333956632629,-0.013590868562459934,2.6500444915891967
105,26.25,2.642086594754411,-0.124437508606195,0.0031492632503310664,2.6450153624750605
106,26.5,2.6404903682118213,-0.0641000160633495,0.019913507004578865,2.6412682932028546
107,26.75,2.645211721177949,0.0088279708887612,0.0318999364972114,2.64522645210712
108,27.0,2.644694267655292,0.0861267467484736,0.039029782017072,2.646096291874926
109,27.25,2.641221631735442,0.1509840402152559,0.0410134171446164,2.645533573468111
110,27.5,2.639224845025749,0.1864852666346339,0.036647138496239934,2.64580508300838
111,27.75,2.636448108581514,0.1860058674163706,0.024332620203494998,2.6430014778573923
112,28.0,2.6336956553760955,0.154387286362225,0.0066002923995256,2.638216867381681
113,28.25,2.63619269052156,0.1120238673709728,-0.009425298621257133,2.6385718198336097
114,28.5,2.6427845678985817,0.0596612412619467,-0.018794926504294065,2.643457912665116
115,28.75,2.6442028667386435,0.0014031045537723,-0.022950279215971602,2.64420323900627
116,29.0,2.6464015525001843,-0.0632871777632627,-0.024465434253215734,2.6471581826450463
117,29.25,2.648117007841946,-0.1044345929204226,-0.022010790805021867,2.650175517096978
118,29.5,2.64649533984746,-0.0979659731173976,-0.011100169271230668,2.648307934459881
119,29.75,2.644499056313649,-0.0466964446749686,0.0088886339217424,2.6449113060344884
120,30.0,2.64991622323644,0.0219753873841196,0.028090866903464,2.65000734108839
121,30.25,2.656375010499653,0.0736585055778371,0.03809583932161326,2.657396050996349
122,30.5,2.6564303769934554,0.1138458614320567,0.040338921050230604,2.6588687872813126
123,30.75,2.657122521786325,0.1443553401173186,0.0371019765734672,2.661040879055507
124,31.0,2.657015422119663,0.1626044422146541,0.029692754149436933,2.6619863181484744
125,31.25,2.655328436690733,0.1542675794654511,0.018017665793498335,2.659805931411648
126,31.5,2.6564477828198285,0.1081213431973117,0.0018123070088525333,2.6586472213708934
127,31.75,2.662393350703132,0.0408922546149248,-0.0151487278441588,2.6627073685171903
128,32.0,2.668463907566772,-0.0302901873592331,-0.0265859638651212,2.66863581656186
129,32.25,2.671942062835359,-0.0817333472966752,-0.030195193986097935,2.67319186127917
130,32.5,2.673112476497996,-0.1100699441584537,-0.026876427233219133,2.6753776751360347
131,32.75,2.6696523569437507,-0.1035829245177215,-0.016075043628613134,2.671661117953953
132,33.0,2.6663744840987778,-0.0595183509354708,0.002166136167943467,2.667038680550228
133,33.25,2.668540890126005,0.0084383024985852,0.022189180056254063,2.6685542316437094
134,33.5,2.6751257950958496,0.0855595283700568,0.0365602498253186,2.676493686239912
135,33.75,2.680453938834029,0.1501476255122925,0.04405581951141354,2.684655960762541
136,34.0,2.680233296760889,0.2057575075012335,0.04573446015516913,2.688119542907061
137,34.25,2.67793474181382,0.2320497203357288,0.041987985372543335,2.687969782962848
138,34.5,2.673637564806845,0.2212178499759375,0.031521995862325,2.6827737819455173
139,34.75,2.668991941235077,0.1634006548399602,0.012958383808533334,2.673989109248561
140,35.0,2.6711958525115227,0.0830278762879402,-0.0084082366277774,2.672485904680443
141,35.25,2.6763640607676096,-0.0015101636937644,-0.0237841978669166,2.676364486829638
142,35.5,2.682216291169945,-0.0774586694230691,-0.031396838525930996,2.6833345073035986
143,35.75,2.6828229605701845,-0.1355961243275096,-0.03351233899593353,2.6862474470337263
144,36.0,2.6773903504920087,-0.1635222419518537,-0.028990599016348467,2.6823792820033265
145,36.25,2.671249557578097,-0.1384608389690489,-0.015190696964661266,2.674835621639056
146,36.5,2.6659545574274803,-0.0666829279136476,0.008003171533346133,2.666788389644647
147,36.75,2.6672455799752326,0.0276708764607073,0.029975461463133467,2.667389109466693
148,37.0,2.6728808143126104,0.1123117545320275,0.042495027184486334,2.675239386994462
149,37.25,2.676011845818566,0.1823968379548682,0.04709815482298533,2.6822207227327928
150,37.5,2.674336106200968,0.2366163524722345,0.046747679511706,2.6847832141883297
151,37.75,2.6693842946716404,0.2553616391332634,0.0410336727897326,2.681570823114773
152,38.0,2.6635690160361905,0.228519196948305,0.027545946339766134,2.673353872303833
153,38.25,2.659048567857972,0.148544681005682,0.0053758782645066,2.663194474401487
154,38.5,2.6610653130740003,0.0548207772717099,-0.016683448106050467,2.661629936348459
155,38.75,2.6647835253169,-0.0394397698583244,-0.02996082852284113,2.665075370837913
156,39.0,2.6680921097681813,-0.1168913083849099,-0.035442469020684535,2.6706514344225383
157,39.25,2.67006363354078,-0.1743778029176589,-0.0356757616003354,2.675751749566349
158,39.5,2.670359909999445,-0.1933302772417632,-0.029172365864117936,2.6773491824994777
159,39.75,2.669828808252648,-0.1511881657212905,-0.012424468994140599,2.674106154742164
160,40.0,2.6706807942104343,-0.0657454172172267,0.013037896404663666,2.6714899147197886
161,40.25,2.673633119393884,0.0372614595333394,0.03425469497839607,2.673892756541747
162,40.5,2.67551150328826,0.1213678190765708,0.044784799218177795,2.678262860836331
163,40.75,2.669865551535924,0.1911496031760201,0.04753436148166654,2.6766995038802124
164,41.0,2.662716944772193,0.2426877369025222,0.04562045633792874,2.67375370324565
165,41.25,2.65519337007376,0.2571565088782059,0.038561741511027,2.6676171581660806
166,41.5,2.6504000441772626,0.2190957427271612,0.022925170759359934,2.6594404183316462
167,41.75,2.6523933737062806,0.129204344865704,-0.0011292894681294667,2.655538433465643
168,42.0,2.6582355659233574,0.0316028472476212,-0.0223104531566302,2.658423416969921
169,42.25,2.664688056190784,-0.0596269748481926,-0.033023536205291734,2.6653551007202334
170,42.5,2.6677961791424303,-0.1284471051775233,-0.03603606671094894,2.6708865779503697
171,42.75,2.6650962851961757,-0.1794772652452218,-0.033933438360691064,2.671132774331212
172,43.0,2.659946204046849,-0.1918819971343271,-0.025849315027395865,2.666858171940813
173,43.25,2.658849018972763,-0.1451655023861644,-0.008310461416840534,2.662808879505897
174,43.5,2.662882877800241,-0.0547299906130528,0.01663374155759807,2.6634452486871583
175,43.75,2.6685607004074443,0.0506716827061777,0.0365719397862752,2.6690417439949017
176,44.0,2.674938945268134,0.1301321499945572,0.04563352962334947,2.6781024508734546
177,44.25,2.672664849353912,0.1949227045025937,0.0470177431901296,2.6797634704769324
178,44.5,2.6642766856107767,0.2347023092720988,0.04307844738165533,2.6745944424280106
179,44.75,2.6556453223297023,0.2395864690572713,0.033859468996524804,2.6664309018174386
180,45.0,2.652484806492053,0.1970194194373916,0.016983048369487067,2.6597917776221944
181,45.25,2.6548203058737374,0.1141525723890759,-0.0047802726427714,2.6572733518143306
182,45.5,2.6599070543071712,0.0205073412207237,-0.02254989991585413,2.6599861068428527
183,45.75,2.668009834685008,-0.0713625363711211,-0.032616682350635466,2.6689640480106216
184,46.0,2.6718859219507864,-0.1382005349960976,-0.036142302056153604,2.6754576744534777
185,46.25,2.6673718551474144,-0.1775523197965164,-0.03270499408245087,2.673274666003792
186,46.5,2.663629185989417,-0.1661752492478534,-0.020631249994039532,2.6688077214211643
187,46.75,2.664338484169738,-0.1064232291328377,0.0007840394973754666,2.666463099674728
188,47.0,2.668254093031848,-0.0201980713922123,0.023910500109195668,2.6683305393202645
189,47.25,2.674101598610527,0.0691574083531639,0.038817557195822396,2.674995720897793
190,47.5,2.677876024329468,0.1422961919536509,0.0450155089298884,2.681654006005082
191,47.75,2.672991469357079,0.2114408091992524,0.045978610714276606,2.6813411963139924
192,48.0,2.6634906487304235,0.2470567231417703,0.042201836903889935,2.674924197117362
193,48.25,2.657204425362922,0.2394851611968913,0.03166881452004113,2.6679746064387118
194,48.5,2.6552914738433557,0.1764881908588546,0.012064187477032334,2.6611502949998616
195,48.75,2.657928401191385,0.0889760443044424,-0.010293730224172267,2.659417252391933
196,49.0,2.665840708139413,-0.0011771548320248,-0.02568579465150833,2.6658409680374318
197,49.25,2.674097579234658,-0.0812280692089617,-0.03302660832802453,2.675330981859268
198,49.5,2.674158778910057,-0.1404632987399166,-0.03441469371318814,2.677845236960984
199,49.75,2.6676858156851764,-0.17206514069045,-0.029100959499677,2.673229137924527
200,50.0,2.6651673906901507,-0.1504883751872952,-0.015237394720315933,2.66941266413881
201,50.25,2.665103760298273,-0.0855212926943112,0.007041859750946334,2.666475566109711
202,50.5,2.6682366613451305,0.0067276331276101,0.028646724919478065,2.6682451427846186
203,50.75,2.676215113542741,0.0923777538807778,0.041136210163434335,2.6778089893356185
204,51.0,2.6783506047854058,0.1659950439006788,0.04565927386283874,2.6834895782830865
205,51.25,2.671565187177913,0.2266643644568774,0.04558842877546946,2.68116341975934
206,51.5,2.6622816529312425,0.2494560258611014,0.040401982764403,2.6739431385825547
207,51.75,2.655591273743412,0.2272184473946442,0.02727046857277547,2.665294211905806
208,52.0,2.651475388067107,0.1537766103871059,0.005964525664846066,2.655930906373086
209,52.25,2.654780451045121,0.0673210649346127,-0.014999557286500867,2.65563389213108
210,52.5,2.664909231890438,-0.0218098143029126,-0.028132376571496268,2.6649984769629445
211,52.75,2.671334742956826,-0.0965506652795265,-0.03376434743404386,2.673078999935118
212,53.0,2.6696961429822856,-0.1541945681771296,-0.03374608357747393,2.674145370152832
213,53.25,2.665365427547494,-0.176372220772925,-0.027050467828909533,2.6711944935975382
214,53.5,2.6626067064044627,-0.1410168480268329,-0.011022166659434599,2.666338355201276
215,53.75,2.66077645495052,-0.066350669150762,0.012667386482159267,2.6616036058203347
216,54.0,2.665078529754946,0.0284596088065762,0.0325246254603068,2.665230481420736
217,54.25,2.674065796479807,0.1081678045468345,0.04265121618906653,2.676252633411813
218,54.5,2.673113953926741,0.1800102048983516,0.0458797564109166,2.6791681329370505
219,54.75,2.666345560000067,0.2323546085338821,0.044596339265505464,2.676450505695744
220,55.0,2.659254443084218,0.2457292668754817,0.0377129167318344,2.6705836563684566
221,55.25,2.651605782063321,0.2125117878255241,0.022425698737303403,2.660107983416545
222,55.5,2.6484586463456714,0.1334845074628992,0.000389297803243,2.651820377615301
223,55.75,2.6545025614390703,0.0454475354103019,-0.019239636758963268,2.6548915848225243
224,56.0,2.6646265222869885,-0.0433880852257945,-0.0305349230766296,2.664979742740048
225,56.25,2.6688967922949423,-0.1136104849979909,-0.034579016268253264,2.671313802274774
226,56.5,2.667402813710566,-0.1652690939372136,-0.032856302956740004,2.6725178472747144
227,56.75,2.664030296984954,-0.174802786078742,-0.024300562838713267,2.669759059779484
228,57.0,2.659901643181124,-0.130010817248116,-0.006261905034383133,2.6630770856284216
229,57.25,2.6597987093854205,-0.0503996362464485,0.017242480069398866,2.660276169457247
230,57.5,2.6657743005168024,0.0442346389430352,0.035011768341064405,2.666141279935905
231,57.75,2.672337282962213,0.1226144397693862,0.0437906285127004,2.675148753761148
232,58.0,2.670073970497401,0.1929634271325616,0.04629730681578314,2.677037521615732
233,58.25,2.663720694081689,0.2346902394989591,0.043460696935653666,2.674039536842175
234,58.5,2.655799171219287,0.2377971544734349,0.034283876419067334,2.666423958136574
235,58.75,2.648519588566456,0.1932641675470662,0.01691269129514693,2.655561531856848
236,59.0,2.649245383421768,0.1152129466993803,-0.004722329167028266,2.651749446057961
237,59.25,2.656257233915055,0.0281350180651105,-0.021876710156599668,2.656406232481693
238,59.5,2.6645450103359885,-0.0595503284200281,-0.0313666239380836,2.6652103770099176
239,59.75,2.66825707866561,-0.1289072223952545,-0.0348695839444796,2.671369107748833
240,60.0,2.666329075989501,-0.1732582995431965,-0.0321990127364794,2.6719523161590346
241,60.25,2.6622336034900984,-0.1665124427837302,-0.021190750102202064,2.6674358761090544
242,60.5,2.658702583047006,-0.110013443792678,-0.00029323896160346664,2.66097771184126
243,60.75,2.6612592704268097,-0.0260861178151888,0.02264443288246787,2.661387117646605
244,61.0,2.667575332952928,0.0618141985266888,0.037598053614298466,2.6682914293829345
245,61.25,2.6712877264418675,0.1355808151003053,0.044322222471237134,2.674726205588569
246,61.5,2.668385495040105,0.2036871822342606,0.04573694864908853,2.6761482803363044
247,61.75,2.661307645381373,0.2387559970187406,0.04190161327521006,2.6719960347047227
248,62.0,2.6533075300526034,0.2330832770105766,0.0312854225436846,2.6635256077341998
249,62.25,2.648310203820773,0.1752194564784682,0.012143922348817135,2.6541003736840545
250,62.5,2.6513907647748973,0.0927972389542203,-0.009806326900919267,2.653014194287536
251,62.75,2.658917020962681,0.0048586588430567,-0.025194920599460602,2.6589214600906907
252,63.0,2.66625761869589,-0.0765622235169365,-0.03263319283723826,2.6673566434437923
253,63.25,2.6687147964103213,-0.1397479355741488,-0.03452601532141367,2.672371259775973
254,63.5,2.6651720074519107,-0.1739626895806682,-0.0299813151359558,2.670843471016485
255,63.75,2.661134073266288,-0.1553480058478975,-0.016699099292357734,2.665664562322076
256,64.0,2.6596608991896025,-0.0929684282800811,0.005246806268890666,2.661285258542367
257,64.25,2.663389691254509,-0.0040292688170866,0.026757257680098203,2.663392739061964
258,64.5,2.669700288109852,0.081840604855838,0.0399080043037732,2.670954419853884
259,64.75,2.671639714554319,0.1560353545748532,0.045242324471473666,2.6761924064351548
260,65.0,2.6676131696108025,0.2163616065226404,0.04543700317541754,2.676372987357713
261,65.25,2.6593724776313,0.2406024721455751,0.0401238203048706,2.67023435757714
262,65.5,2.6518132932338303,0.2217483104998974,0.0272117455800374,2.661068592761414
263,65.75,2.6493476683433643,0.1541171841757525,0.006378078833222334,2.653826515470573
264,66.0,2.653868248362357,0.0716380181307847,-0.014374411354462267,2.6548349638551154
265,66.25,2.661772877196952,-0.0158436896723362,-0.027417950332164733,2.661820030032792
266,66.5,2.668206621962228,-0.0928286314013164,-0.03334644685188926,2.669820917644276
267,66.75,2.6687409947015643,-0.1521869050593177,-0.03399542222420373,2.6730767573850605
268,67.0,2.664014994929426,-0.1756574648063891,-0.027744886775811467,2.669799887285756
269,67.25,2.6608967268393635,-0.1433266754688828,-0.012104948361714668,2.664754008685492
270,67.5,2.661184775752393,-0.0718879631303551,0.010964767386515932,2.6621555720767613
271,67.75,2.664911417488215,0.0210039900650494,0.03104675561189647,2.6649941896104954
272,68.0,2.6717334355261326,0.1022865014099957,0.04212606946627293,2.6736907223684208
273,68.25,2.672182650411795,0.1733234194171143,0.04585905869801834,2.6777978125467663
274,68.5,2.6659224539773483,0.2257556066651054,0.04461394250392913,2.675464095173272
275,68.75,2.657289719619114,0.2397581417000277,0.03774016847213107,2.668084072982874
276,69.0,2.6511211428590604,0.2097394706046226,0.022691806157429998,2.659404813044422
277,69.25,2.6505332011416254,0.1355756437387944,0.0010230938593546,2.6539983054872627
278,69.5,2.6553293090514924,0.0507741737665622,-0.018145530174175865,2.655814706682217
279,69.75,2.664173671706015,-0.0381732563014714,-0.02951939652363453,2.6644471378708507
280,70.0,2.669683839337797,-0.1109372768528654,-0.03434213002522787,2.671987814608616
281,70.25,2.6676114821301504,-0.1631111305031945,-0.03331549962361653,2.6725935456942658
282,70.5,2.662988125965295,-0.1726356554848474,-0.024814235667387597,2.668578053678932
283,70.75,2.6608799560055822,-0.127994238072688,-0.006766648963093733,2.663956580962249
284,71.0,2.661852538936785,-0.0502084278746162,0.0166075949867566,2.6623260178411376
285,71.25,2.6661790524833457,0.0425606096945897,0.03459453582763667,2.666518731492161
286,71.5,2.673095969390486,0.120196487113058,0.04360091686248774,2.675796938686862
287,71.75,2.671378694066155,0.1900997889714221,0.046156615018844604,2.6781340625289047
288,72.0,2.663411602973045,0.234009259012249,0.043646827340126,2.6736719507364604
289,72.25,2.655544979214238,0.238041040187558,0.03491610040267307,2.6661925424551622
290,72.5,2.650414038321507,0.1939276994530379,0.0175373554229736,2.6574992995571733
291,72.75,2.6509910016673635,0.1156575569946085,-0.004363377888997333,2.6535127588559457
292,73.0,2.65706025626046,0.0289972899603117,-0.02151579906543093,2.65721847958047
293,73.25,2.666164320711798,-0.0585026619930537,-0.0311414524912834,2.666806094656467
294,73.5,2.669604906005397,-0.1275007311096787,-0.0348490551114082,2.672647898732938
295,73.75,2.6660460467206613,-0.1723635963877318,-0.03230422486861547,2.671612010115724
296,74.0,2.6625663483957003,-0.1674854059120277,-0.021644907693068136,2.66782887772112
297,74.25,2.660468816590368,-0.1115923446215371,-0.0012001673846194667,2.6628081371792227
298,74.5,2.6622049740493376,-0.0268187788592867,0.022159688174724534,2.662340055431037
299,74.75,2.6683746295709474,0.0625929593249291,0.03773326178391773,2.669108660638406
300,75.0,2.67337434368863,0.1361758228683848,0.04454164703687027,2.6768403456737
301,75.25,2.6693752575073577,0.2038763332162816,0.04590470095475513,2.677149570838019
302,75.5,2.6612085957768308,0.2394422388779248,0.04216549297173813,2.671958790100507
303,75.75,2.6542285842393807,0.234402953510159,0.031663037836551666,2.6645588982057937
304,76.0,2.649643495098688,0.1778775977688051,0.012658063322305667,2.6556074805789334
305,76.25,2.651743220229138,0.0953874933973697,-0.009095784276723801,2.6534582868264263
306,76.5,2.659578712259171,0.005921228836327,-0.024788637955983465,2.6595853036992594
307,76.75,2.667590427410611,-0.0772712836184504,-0.032778009772300665,2.6687093396780344
308,77.0,2.6689561722392274,-0.1408092957138297,-0.0348950698971748,2.672668012883997
309,77.25,2.665023177548327,-0.1754518965920373,-0.030421671768029467,2.670792373975844
310,77.5,2.662094259957905,-0.1572371983107169,-0.017373753090699467,2.6667338422559967
311,77.75,2.660169612183748,-0.0945787254624265,0.004635818923513067,2.661850390404376
312,78.0,2.663274650925893,-0.0052500371204449,0.0266644482811292,2.66327982554485
313,78.25,2.6707535674249576,0.0809443653342142,0.0399755239486694,2.671979904152068
314,78.5,2.672830380816689,0.1552380113469576,0.045276443163553864,2.677334697938165
315,78.75,2.6675595538825383,0.2166733925048654,0.045572688182195,2.67634477086372
316,79.0,2.659727137921013,0.2421885643773458,0.04040772219498947,2.6707309390705505
317,79.25,2.652843633168448,0.2249762965113165,0.027717329561710333,2.662366179929861
318,79.5,2.6492950834921616,0.1580843339166545,0.007228286936879134,2.654007365484431
319,79.75,2.653481410611525,0.0740900376460621,-0.0136683868865172,2.6545155735349013
320,80.0,2.662346204642454,-0.0154034213434479,-0.027375300725301064,2.6623907637240563
321,80.25,2.66844322507678,-0.0931945156593222,-0.03367201487223307,2.670070123275256
322,80.5,2.6683664093827875,-0.1524039134687541,-0.03433841218551,2.672715145233959
323,80.75,2.6644466757237675,-0.1763576606809042,-0.0281621937950452,2.670276785701489
324,81.0,2.661373802682293,-0.1451062161446465,-0.012700680643320068,2.665326683835853
325,81.25,2.660611121762504,-0.0747347504599992,0.010479275137186,2.661660538869044
326,81.5,2.66499387468214,0.0178518677720646,0.030754360059897068,2.665053665740388
327,81.75,2.6724271932459067,0.0998669371522836,0.04192067186037693,2.6742925248252805
328,82.0,2.672025278082186,0.1721730319462079,0.045834536353747006,2.677566551860053
329,82.25,2.6659781023874696,0.2260960554331476,0.04480300843715667,2.6755482930965613
330,82.5,2.658153878779709,0.2411283438986958,0.038065632184346464,2.669068174757427
331,82.75,2.6512976762935554,0.2124925590683607,0.023294217884540534,2.659799326261105
332,83.0,2.6499422466972318,0.1385145214034893,0.0018592596364518002,2.6535599076467835
333,83.25,2.655451868682422,0.0529372856052624,-0.017669601986805533,2.655979477160209
334,83.5,2.664309220828911,-0.036467491575704,-0.029473093648751534,2.6645587818878727
335,83.75,2.669164176217863,-0.1096231463252836,-0.034430615603923735,2.671414350828983
336,84.0,2.667812816280727,-0.1626167096604809,-0.0335796276728312,2.672764377376447
337,84.25,2.6635849617910896,-0.1733320876138465,-0.025312463442484532,2.6692187735882973
338,84.5,2.6606005365153504,-0.1297728812941871,-0.007286997511982867,2.663763543489768
339,84.75,2.661627935455129,-0.0529052359449939,0.016235741476217865,2.6621536827887167
340,85.0,2.6667120663565456,0.0393631124459269,0.0342241376638412,2.6670025683289147
341,85.25,2.673079498809243,0.1175479346113463,0.0433262288570404,2.6756628195431627
342,85.5,2.671170493173039,0.1885307765899994,0.046072483062744134,2.6778154636419447
343,85.75,2.664163929002945,0.2341386460171054,0.043785492579142195,2.6744327148311537
344,86.0,2.6561681927886323,0.2398782361595721,0.035411295791467,2.6669778845286767
345,86.25,2.6502167784522714,0.1970560483004458,0.0184791175027688,2.657532701390845
346,86.5,2.650984073692988,0.1178485623909705,-0.0036176682139436,2.653602238963385
347,86.75,2.6573630085138005,0.0308411138863374,-0.021371786793073,2.6575419720717988
348,87.0,2.6659378110437184,-0.0561625041171372,-0.031153904894987733,2.666529324650543
349,87.25,2.669609291791662,-0.124766102362145,-0.03477964550256727,2.6725232180692124
350,87.5,2.666766145447357,-0.1704041459715875,-0.0323297157883644,2.6722049411428874
351,87.75,2.6627118098242084,-0.1678868477848194,-0.0219140127301216,2.667999283327572
352,88.0,2.660257091497366,-0.1141287395689105,-0.0017578522674739333,2.6627041071169764
353,88.25,2.662597843965927,-0.0304051598553875,0.0214703405896822,2.6627714420201056
354,88.5,2.668490723884461,0.059964595586969,0.03727190444866813,2.6691643816335717
355,88.75,2.673178568114372,0.1347386644118854,0.044431194663047735,2.6765720921943243
356,89.0,2.669938976342087,0.2028797764914814,0.045977090795834806,2.6776359612725296
357,89.25,2.6620806738522425,0.2392025836052692,0.04237053294976547,2.67280590206267
358,89.5,2.654334083376828,0.2352508320928979,0.0321667765577634,2.6647387076740388
359,89.75,2.6496029914488743,0.1798581159117967,0.013390239328145932,2.655700463936806
360,90.0,2.6520852920814044,0.0975353418449145,-0.0085964761674404,2.653878207337954
361,90.25,2.659419606092087,0.0088396539400755,-0.024523667991161333,2.659434297129517
362,90.5,2.6672896524722245,-0.0745013760883511,-0.03258170684178666,2.6683299168626915
363,90.75,2.669487627892676,-0.1385382848545489,-0.03483157108227407,2.673080068356073
364,91.0,2.665510691785916,-0.174561135055749,-0.030556358397006933,2.671220477215796
365,91.25,2.661931317668194,-0.1583618985318676,-0.01773587117592493,2.6666377389681832
366,91.5,2.660313994915085,-0.0968014596693041,0.0040141822149355995,2.662074580873941
367,91.75,2.663493876618018,-0.0079597020080697,0.026056083540121667,2.6635057701528893
368,92.0,2.670252623255723,0.0791477723569921,0.0396800115704536,2.671425357720695
369,92.25,2.672899988371876,0.1537434745991958,0.04522277414798733,2.677317949706424
370,92.5,2.668285789921921,0.2155807949693053,0.045639748374621064,2.676980413798138
371,92.75,2.6599519435623686,0.2420814868036701,0.040665373206138604,2.6709451114379528
372,93.0,2.6527466105510618,0.2262248212079511,0.028290130198001803,2.662375302154209
373,93.25,2.649473427020415,0.1601715390839332,0.007858093827962867,2.6543105248670167
374,93.5,2.653314325958154,0.0765341965211797,-0.013257058958212532,2.654417901456348
375,93.75,2.6616640966805223,-0.0126592749631204,-0.027113902072111732,2.661694201218602
376,94.0,2.668419047704727,-0.0911223494971783,-0.0335544993480046,2.6699744374677614
377,94.25,2.6687707799331783,-0.1508165931140879,-0.03438659509023027,2.673028828984769
378,94.5,2.6643085283061985,-0.176279258759563,-0.028344747920830998,2.670133762768068
379,94.75,2.661320328828427,-0.146751861589242,-0.013161751131216667,2.665363390143144
380,95.0,2.660753847165093,-0.0775668838700583,0.009723274037241934,2.6618842305173893
381,95.25,2.6645201973914032,0.0149372799648721,0.030174868802229537,2.6645620662014
382,95.5,2.6718640539489544,0.0979101907131037,0.0416908115148544,2.6736574066678807
383,95.75,2.6723157549400023,0.1704959600722247,0.045800382892290735,2.6777491231445683
384,96.0,2.666260356287112,0.2253270216856244,0.04495453337828314,2.6757646671951534
385,96.25,2.6581021371613285,0.2411662365989214,0.038439728319644866,2.6690200683503504
386,96.5,2.651438572606376,0.2136554024098224,0.02381586283445353,2.660032919962428
387,96.75,2.6498877922794293,0.1404240950972033,0.0023201943064729332,2.653605893525905
388,97.0,2.654861484934084,0.0556766539565521,-0.017290910085042268,2.6554452346042097
389,97.25,2.6638663017246373,-0.0335797983721201,-0.029182876149813335,2.664077941112611
390,97.5,2.669223009894824,-0.1074286981517155,-0.034289794663588204,2.671383986202387
391,97.75,2.6677646334897918,-0.1616583401597441,-0.033643491566181134,2.672658144739451
392,98.0,2.663450420732933,-0.1744385365908921,-0.025665879249572737,2.6691565983940344
393,98.25,2.660786489696148,-0.1322489063253016,-0.008040555442372933,2.664071042028307
394,98.5,2.661420762237347,-0.0559006061848227,0.015444962928692468,2.662007766975869
395,98.75,2.6660801661445483,0.0368875163006611,0.03381444762150446,2.666335339219014
396,99.0,2.672956875878133,0.1154071583436744,0.04318408171335853,2.675447116371608
397,99.25,2.67134816516177,0.1863550679211333,0.046053657929102536,2.6778404042909365
398,99.5,2.6641525964501582,0.2329897757153196,0.0439452677965164,2.674321090063793
399,99.75,2.656266982022111,0.2398523388670942,0.03578123201926547,2.6670739442769245
400,100.0,2.650414475006385,0.1987546920145415,0.019013135383526465,2.6578563386536085


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/data_shuffled.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.7883821035448144,-0.3773025569831016,0.0639048914114634,2.8137931649065804
2,0.5,2.8084541271219,-0.2627060152473328,0.0650478303432464,2.8207142773764176
3,0.75,2.790809908040876,0.1842625194902397,0.06557748218377427,2.7968862363185267
4,1.0,2.801868238923731,0.4850173554571472,0.06620665391286214,2.843537842790951
5,1.25,2.7972052969280594,0.8182672132641732,0.06631492078304287,2.914432827406648
6,1.5,2.806300944424915,1.1651171282147268,0.0663323899110158,3.038556057264618
7,1.75,2.8095992758779307,1.2391302047355497,0.066350777943929,3.070715186288328
8,2.0,2.806625049807721,1.326806924235442,0.0662898321946462,3.1044421051788533
9,2.25,2.7593551263253318,1.098049674656813,0.06621847053368886,2.9698070309688167
10,2.5,2.742960673944723,0.9013778789311302,0.06598096092542007,2.8872677983577613
11,2.75,2.731864909807595,0.5310465989162709,0.06593379378318787,2.7830013251269925
12,3.0,2.717642521467525,0.2143279546259836,0.06571946044762926,2.726080950122818
13,3.25,2.7527018768519307,-0.0302959000357637,0.06557309130827581,2.752868588288064
14,3.5,2.7784951703036747,-0.2091264632677569,0.06556471188863112,2.786354121255898
15,3.75,2.7905840012512506,-0.1985814229207351,0.06539082030455266,2.797640729180333
16,4.0,2.792207689494952,-0.163909723909207,0.065361221631368,2.797014511736886
17,4.25,2.7877943745347507,0.0866503467497215,0.06547076006730393,2.789140684382817
18,4.5,2.7817434997787704,0.3244421436177566,0.06596805155277247,2.800599864871226
19,4.75,2.7703538408615387,0.6481359788681251,0.06616723040739693,2.8451609182398845
20,5.0,2.7914627138658616,0.9259688855775152,0.0663414398829142,2.9410342500489564
21,5.25,2.804517298525943,1.1321809568812815,0.06639859080314633,3.024425730094205
22,5.5,2.7871168328123925,1.2483328483129497,0.06635410090287526,3.053908174769389
23,5.75,2.7789443878293856,1.1633829833369185,0.06623679896195726,3.0126386900135147
24,6.0,2.766579931498905,1.031220284315276,0.0660051256418228,2.9525209215441244
25,6.25,2.7282259626355114,0.7372004904381666,0.06580747167269387,2.8260717376423297
26,6.5,2.727974012278199,0.4605090416127099,0.06552965939044947,2.7665702212436742
27,6.75,2.7372190408820973,0.1557489276283214,0.06567592918872833,2.7416465502002407
28,7.0,2.7509111544170275,-0.0678478533491288,0.06563186645507807,2.75174771930497
29,7.25,2.770910429936413,-0.1876967368673715,0.06542960306008654,2.7772602823216004
30,7.5,2.7876729320867497,-0.2072920258174589,0.0653394063313802,2.7953694496893684
31,7.75,2.793480911417453,-0.073976493382327,0.06535735229651134,2.794460256297597
32,8.0,2.7756043418748293,0.1189299728690631,0.06558406352996819,2.778151147990519
33,8.25,2.781074646179332,0.4279208242982176,0.06595683097839354,2.813803905656818
34,8.5,2.7856771338352706,0.7204194545167792,0.06627678374449407,2.877325369925852
35,8.75,2.7736023581461136,0.9962367354463528,0.06638724108537034,2.947093088819301
36,9.0,2.789859746142098,1.165640706181758,0.06638771792252852,3.023579940906468
37,9.25,2.791089261435139,1.2148875745597223,0.06631390253702793,3.044032043871771
38,9.5,2.770307469589058,1.147172824921196,0.06616316735744474,2.9984344192092323
39,9.75,2.746438674153521,0.9369345677702994,0.0658779640992482,2.9018566083059767
40,10.0,2.734616931035041,0.6796985319517203,0.06567940115928647,2.8178218279090728
41,10.25,2.72619859959368,0.3734824869818546,0.06566174825032546,2.7516627650402024
42,10.5,2.732557589030703,0.1083564659047397,0.06563406685988106,2.734705121411201
43,10.75,2.757444940119262,-0.107366667407426,0.06560877462228133,2.759534417081892
44,11.0,2.778340047546564,-0.2089862345904528,0.06542975207169847,2.7861889142786675
45,11.25,2.7808301020410813,-0.1825024690736056,0.0652410139640172,2.7868123739562685
46,11.5,2.787557123002364,-0.0401834230734402,0.06529705723126726,2.787846735653005
47,11.75,2.7819290703311728,0.2119317948263716,0.06572643419106801,2.7899900426367097
48,12.0,2.771159310205314,0.4952850044880198,0.06609802941481267,2.8150721408532835
49,12.25,2.779994411371698,0.7996235397038396,0.06630117197831466,2.8927092374634493
50,12.5,2.786037651588123,1.0419386964633557,0.06639588872591654,2.974498620482857
51,12.75,2.7894603310212807,1.1893338946112144,0.0663700650135676,3.032425440338547
52,13.0,2.780253679751968,1.2043436794046465,0.06626283625761667,3.029893434082505
53,13.25,2.767101794221753,1.0909714413955456,0.06607845922311147,2.974402633391437
54,13.5,2.744052671635942,0.8816326728072171,0.06583961844444274,2.882204231915835
55,13.75,2.7264109353712054,0.6023586379166664,0.06567093729972832,2.792159113873082
56,14.0,2.726987870285372,0.3125788283711863,0.06565968195597327,2.744843960706956
57,14.25,2.7405403430603816,0.0414772320583623,0.0656703263521194,2.740854197639987
58,14.5,2.758601511967207,-0.1433746492755664,0.065507690111796,2.7623248527069824
59,14.75,2.777623183224496,-0.2185988399031751,0.06529031693935393,2.786211765245634
60,15.0,2.7884604969267834,-0.1555797313526566,0.0652486185232798,2.7927973424022245
61,15.25,2.782965041334879,0.022871410846382,0.06546399494012194,2.7830590225013463
62,15.5,2.776748932021616,0.2837754852857197,0.06582567095756527,2.7912117722473746
63,15.75,2.7759965766763512,0.5824989143292018,0.066168134411176,2.8364523579488377
64,16.0,2.7811312219082,0.8602018006995151,0.0663355986277262,2.91112315290839
65,16.25,2.7874903606763315,1.0807105803289314,0.06638250251611073,2.989655142202585
66,16.5,2.7888373774759505,1.1977695957567147,0.06634651124477386,3.035171481568404
67,16.75,2.781791398637982,1.1920361113618854,0.06623718639214833,3.0264357710559504
68,17.0,2.76134267939491,1.0544102751417932,0.06603595614433287,2.955806898525757
69,17.25,2.7377335882564044,0.8171505135263666,0.0657846480607986,2.8570824562871286
70,17.5,2.7279883267871856,0.5213489649172107,0.06564457714557646,2.7773593671520787
71,17.75,2.730449955817424,0.228939828992772,0.06563916305700933,2.740031095904317
72,18.0,2.745016024410584,-0.0144819064923726,0.06562099357446033,2.745054225308954
73,18.25,2.771683608680858,-0.1671877295529081,0.06547603011131287,2.77672140546062
74,18.5,2.7870462641221976,-0.2031323075528719,0.06533723076184587,2.794439051532392
75,18.75,2.788652503721284,-0.1179312642988008,0.06528052687644953,2.79114502840861
76,19.0,2.783047308710982,0.0784054900776508,0.06552738447984059,2.7841515302507798
77,19.25,2.7776636533897445,0.355348926884154,0.06594585875670113,2.800301453629624
78,19.5,2.7734299295525062,0.6576622377557149,0.06623047093550359,2.8503391365077024
79,19.75,2.778817634551897,0.9342321810728976,0.06636252502600347,2.9316577587175523
80,20.0,2.7923770244904444,1.1271354337764894,0.06638724108537034,3.0112794179512177
81,20.25,2.791860944377897,1.2066293291715362,0.0663215468327204,3.041453907386991
82,20.5,2.7796413160429534,1.1590799549443715,0.0661781976620356,3.011622849529278
83,20.75,2.7589188318435287,0.9965811908759182,0.0659609188636144,2.93339516443123
84,21.0,2.7327582944337654,0.7447352828863505,0.06577134132385253,2.8324192022672694
85,21.25,2.720123499906651,0.4497753449373612,0.0656713396310806,2.7570581632707585
86,21.5,2.7262395286296197,0.1615401010500181,0.06566080947717026,2.731021268996252
87,21.75,2.7452728750124757,-0.0675309180752537,0.06559914847215013,2.7461033453195727
88,22.0,2.7676073940423365,-0.1961109853963391,0.06538642446200053,2.774546846991583
89,22.25,2.784863297665189,-0.2000267372305131,0.06522521873315174,2.792037657749214
90,22.5,2.790132155293125,-0.0755377128279852,0.06531940400600433,2.791154490539701
91,22.75,2.778899455076551,0.1488707636266289,0.06565087536970773,2.782884238642981
92,23.0,2.7719382869192293,0.4339393976621276,0.06602362791697179,2.8056987128578297
93,23.25,2.774936486400871,0.730526870573847,0.06626932819684346,2.869484624839316
94,23.5,2.7808732873421005,0.985434679322584,0.0663717836141586,2.9503114661785226
95,23.75,2.7885551205635206,1.156204527403204,0.06636976699034373,3.0187495042829733
96,24.0,2.7878949770277446,1.210457951050972,0.06629674633344014,3.039336581262273
97,24.25,2.773850718151551,1.1347491126514648,0.0661470592021942,2.996982374865285
98,24.5,2.7490282059146995,0.9450854835976276,0.0659078458944956,2.9069473074380885
99,24.75,2.7291664128433437,0.671328134597046,0.06570338706175487,2.810521441528912
100,25.0,2.7238229267842504,0.3693027614796231,0.06562558313210799,2.748744416294828
101,25.25,2.7325522621001315,0.0928559532129343,0.06563063462575273,2.7341294945842685
102,25.5,2.7555239130090428,-0.1098672293496606,0.06553758184115087,2.757713335945134
103,25.75,2.7790784282954157,-0.2028357287546706,0.06537987291812893,2.7864707505151305
104,26.0,2.7912438108346884,-0.1730593250344702,0.065296729405721,2.796603572461485
105,26.25,2.7903447963080805,-0.0269388479241715,0.06538249055544533,2.7904748312448664
106,26.5,2.781119963229038,0.2144189339409727,0.06573459506034847,2.7893733577819
107,26.75,2.7767265047348144,0.5068790532414521,0.06610004107157387,2.822611637599436
108,27.0,2.777661726249013,0.8009909390482349,0.0663064966599146,2.8908460958525657
109,27.25,2.785255769086437,1.0432033377130585,0.06638790667057033,2.974209626614262
110,27.5,2.791944158591097,1.1866681992727746,0.06636958817640941,3.033666692281181
111,27.75,2.785659309750159,1.204290046059998,0.06627350548903146,3.034833159341206
112,28.0,2.768170943270047,1.0921862804548002,0.06608700255552927,2.9758429465242737
113,28.25,2.744102888071226,0.8742079484705894,0.06582473218441007,2.879989617601077
114,28.5,2.7263733119786973,0.591046524636271,0.06566302975018813,2.7897038248807533
115,28.75,2.724244720610141,0.2950360754138526,0.06563543776671087,2.7401743710150703
116,29.0,2.7389194224517714,0.036338732878865,0.06564850111802413,2.739160474705852
117,29.25,2.763772636744116,-0.1409900395419946,0.0655432244141896,2.767366506060513
118,29.5,2.782721389255161,-0.2078565143759794,0.0653408368428548,2.7904735549341275
119,29.75,2.792498189815299,-0.1504101974615999,0.0652379939953486,2.7965459709474043
120,30.0,2.790073436534541,0.0243333660741008,0.06543997426827747,2.790179545111777
121,30.25,2.7788281843608984,0.2867741165488391,0.06584248443444567,2.793586489106943
122,30.5,2.774587685305568,0.5893115925417314,0.0661781231562296,2.836481090462861
123,30.75,2.779387025462474,0.8764471471663847,0.0663480758666992,2.9143012608660133
124,31.0,2.787515456704228,1.0921443600643772,0.06639445821444194,2.99383061053651
125,31.25,2.789574945196323,1.2010045039256936,0.06634638210137679,3.03712696364786
126,31.5,2.782139201657684,1.1826594226741438,0.0662214507659276,3.0230748994096053
127,31.75,2.7625641283401734,1.043281128017793,0.06601518889268233,2.9529978115924806
128,32.0,2.7373606783810533,0.8081454967392748,0.06578210989634194,2.854162333758672
129,32.25,2.7246824311502063,0.517556081843034,0.06566128134727474,2.7734019990746583
130,32.5,2.727850668557805,0.2249580401420811,0.06566962599754333,2.737110774114893
131,32.75,2.7437613503213205,-0.0208657277802222,0.06563496092955266,2.743840688909047
132,33.0,2.7688706876229774,-0.1750426164895102,0.06544446448485054,2.7743980973114213
133,33.25,2.788189416857206,-0.2082020926731987,0.06527904669443767,2.79595213400874
134,33.5,2.792959533101533,-0.114754596194796,0.06527077654997507,2.7953160055511725
135,33.75,2.7853745839127413,0.0882390937402662,0.06554638842741646,2.78677191574251
136,34.0,2.778091823364834,0.3671087698801861,0.0659610033035278,2.8022424998506983
137,34.25,2.775770942810906,0.6676763581355559,0.0662421534458796,2.854942389290282
138,34.5,2.779587932528738,0.9385146308928972,0.06636598209540047,2.9337550659622926
139,34.75,2.789675487770636,1.1292575272100966,0.066384419798851,3.0095700506598937
140,35.0,2.789681792914219,1.2077154498142677,0.066321129600207,3.0398850493788694
141,35.25,2.777325883176822,1.1593465790417825,0.06618097921212514,3.009588601736091
142,35.5,2.756001897322172,0.9934623310930978,0.06595806280771886,2.9295927808049265
143,35.75,2.7337472161097374,0.7372700036038073,0.06575490534305567,2.8314202972716176
144,36.0,2.723646264729976,0.4391519308067462,0.0656567364931106,2.75882282753149
145,36.25,2.730292635516641,0.1514615063942216,0.0656458387772242,2.7344905308805907
146,36.5,2.751395829992056,-0.0734473327697523,0.06558048725128172,2.752375977948628
147,36.75,2.774598660769352,-0.1955026679952109,0.06539862851301827,2.7814778484712632
148,37.0,2.790066699588826,-0.1944544219559173,0.06526469687620794,2.796834766369421
149,37.25,2.792945576121056,-0.0688832113405096,0.06533929705619806,2.7937948901053486
150,37.5,2.7829144257439147,0.1566272455713789,0.06567072868347167,2.787318567201973
151,37.75,2.7762337911234685,0.4433830882628982,0.06604337692260741,2.8114164803410637
152,38.0,2.7768401440532764,0.7409428502559428,0.06627925237019854,2.873993300787464
153,38.25,2.7826909728274987,0.996176626532704,0.0663788815339406,2.9556280079715256
154,38.5,2.790648083950303,1.1622076877852832,0.0663750817378362,3.0229858481313987
155,38.75,2.787946353635213,1.210178273454677,0.06629737218221027,3.039272334669867
156,39.0,2.773280300821718,1.127927596580352,0.0661397129297256,2.993877801456387
157,39.25,2.7493735448208403,0.9341816871362244,0.0658961534500122,2.903747632550287
158,39.5,2.7294077973135664,0.6595467530084232,0.06570472816626226,2.807965249685268
159,39.75,2.724283117394504,0.358754280640654,0.06563208003838854,2.747803329497712
160,40.0,2.734611556075057,0.084395394911834,0.06564030547936754,2.7359135485796275
161,40.25,2.7579739611574507,-0.1148601276257126,0.06555112202962239,2.7603646895547542
162,40.5,2.779551739466916,-0.2051070593652399,0.06537247697512306,2.787109035932217
163,40.75,2.7918593395245543,-0.1716249212218005,0.06527515252431233,2.7971295438851005
164,41.0,2.791516952275527,-0.0200599454084144,0.06539895633856453,2.7915890271047124
165,41.25,2.780529822283237,0.2251883026514567,0.0657591919104258,2.7896336433764017
166,41.5,2.77531879978418,0.5205686517287619,0.06611650188763933,2.8237184990006003
167,41.75,2.778145058932405,0.8138676295329893,0.06631604830423986,2.8949042275820087
168,42.0,2.785532860755783,1.0515178900242157,0.06639019648234047,2.9773953703516223
169,42.25,2.790447600603445,1.1889729885944371,0.06636468072732286,3.0331921434885576
170,42.5,2.7853077188397544,1.2013881052698785,0.06626399358113606,3.0333599305246097
171,42.75,2.768057500439293,1.0856998696965556,0.0660795619090398,2.9733628323494834
172,43.0,2.7425512580884,0.8663369532618326,0.06582364936669667,2.8761305811505258
173,43.25,2.726254319298454,0.5806448566138614,0.0656627515951792,2.7874022068954467
174,43.5,2.725874726672462,0.2843805081533458,0.06564515332380927,2.740668768554351
175,43.75,2.7390118231492324,0.0254450437973217,0.06564606726169579,2.7391300110810968
176,44.0,2.7639738144378856,-0.1488240478299401,0.06551237901051833,2.7679775729060383
177,44.25,2.78448295633712,-0.2092167890683115,0.06533592442671453,2.7923318210699746
178,44.5,2.792538633834404,-0.144727752334972,0.06525909403959906,2.796286491716049
179,44.75,2.788248561722041,0.0343372850049854,0.06545805434385933,2.7884599855630965
180,45.0,2.7793493069170365,0.2992375886349501,0.06586233278115587,2.795411544712562
181,45.25,2.775463376600525,0.6006437109411699,0.06618960698445633,2.83971298238818
182,45.5,2.778404033707567,0.8851457536336442,0.0663488258918126,2.9159924519275
183,45.75,2.788409050627603,1.0983338333139838,0.06639200945695241,2.9969254650431534
184,46.0,2.7907729399039303,1.2035051796458311,0.06634509563446041,3.039216727963699
185,46.25,2.7809365833065827,1.1814510728489789,0.06621957818667093,3.0214954770624582
186,46.5,2.761750717231989,1.036626975349123,0.06600627799828847,2.9498919488945488
187,46.75,2.738102580739142,0.7972750217320217,0.06577868759632106,2.8518157729643314
188,47.0,2.7242392101699755,0.5043630256127354,0.06565931936105086,2.7705344855880725
189,47.25,2.727624487676036,0.2123081054754934,0.06565332412719727,2.735874645779764
190,47.5,2.7459626468338487,-0.0294735251068364,0.0656285931666692,2.746120817897308
191,47.75,2.7701472972556767,-0.1777665040233713,0.0654538869857788,2.7758452727855025
192,48.0,2.787557787734753,-0.2063908919232709,0.06527762611707047,2.795187940055115
193,48.25,2.793669458537897,-0.1080035512635954,0.06527784963448839,2.795756393295556
194,48.5,2.7858131469363587,0.0980369701945828,0.06556974351406093,2.7875376476683487
195,48.75,2.77693144574085,0.3778192699400696,0.065968910853068,2.8025159509059736
196,49.0,2.776249499298048,0.6789358474677907,0.06624559064706166,2.8580614351916
197,49.25,2.781114784859592,0.948521950608348,0.06637016932169594,2.938416807968277
198,49.5,2.7895088332825977,1.1359918970018312,0.06638525426387787,3.0119490568426714
199,49.75,2.7894499482031154,1.209300558312518,0.06631767253081,3.0403024280267466
200,50.0,2.777878004011287,1.154844270611876,0.06617564459641774,3.008366914878371
201,50.25,2.7548881647979564,0.9840010905529476,0.06594816346963246,2.925349029902798
202,50.5,2.732451525487092,0.7246825946940596,0.06573877235253646,2.826916376936051
203,50.75,2.7244407870742293,0.4263984335960331,0.065651665131251,2.7576064306653327
204,51.0,2.7311060768832403,0.1414581212721065,0.0656567811965942,2.734767047348347
205,51.25,2.751486813103946,-0.0800956071482637,0.06557903190453847,2.7526523552692512
206,51.5,2.7758711081845395,-0.1973887565719901,0.06539184351762133,2.7828802939534967
207,51.75,2.7909296249795346,-0.1917767686339448,0.06527155141035713,2.79751076862558
208,52.0,2.792176323164069,-0.0626946722529311,0.06533857186635333,2.792880097957469
209,52.25,2.7825916319821005,0.1664089349389364,0.06567539274692534,2.787563115698785
210,52.5,2.7766053064146425,0.4558260098643715,0.06605858107407887,2.813772268482086
211,52.75,2.776672856533276,0.7532295381008112,0.06628793974717453,2.877023963973228
212,53.0,2.7828386267130893,1.0059339966060037,0.06638116141160326,2.9590697909738664
213,53.25,2.7911860635092944,1.1671226210608934,0.0663741677999496,3.025375159169613
214,53.5,2.787665727188136,1.2088958157595906,0.06629203259944913,3.038504451189829
215,53.75,2.7721860214121503,1.1212751385326345,0.06612741450468694,2.9903634015959173
216,54.0,2.748645962479876,0.9237189535260945,0.06588281691074367,2.899708835755801
217,54.25,2.7290845378965627,0.6479684576380472,0.06570453941822046,2.8049537495438184
218,54.5,2.7239516750128723,0.3477292414721814,0.0656385372082392,2.74605687362448
219,54.75,2.73529060920498,0.0751610476736333,0.0656418899695078,2.73632306204738
220,55.0,2.759195064805105,-0.1210992725602202,0.06554744144280747,2.761851270336522
221,55.25,2.7800791208368745,-0.2072122209007471,0.06536022822062174,2.787790670513794
222,55.5,2.7918495512293964,-0.1687675432649499,0.06525979936122893,2.796945905869377
223,55.75,2.7913715171375437,-0.0117062728832057,0.06541029115517934,2.7913960635337234
224,56.0,2.780252721423929,0.237121700250753,0.06578142940998073,2.790346196391224
225,56.25,2.775000260941005,0.5335710971525343,0.06612925728162126,2.82583165881112
226,56.5,2.7783719534520643,0.8253600646582827,0.06632194419701894,2.898373672952086
227,56.75,2.786280502109799,1.0587684748876875,0.06639049947261806,2.9806626310022466
228,57.0,2.790415721395969,1.191238333815393,0.06636054813861847,3.0340515266166888
229,57.25,2.784794720498916,1.198739437982657,0.06625664234161373,3.0318406744902693
230,57.5,2.7675263377968515,1.078974633123521,0.06607109804948166,2.970418874388474
231,57.75,2.7417844857221123,0.8565768999920674,0.06582045555114739,2.872473873118168
232,58.0,2.725827707264385,0.5691448043746018,0.06566314895947774,2.7846117320080404
233,58.25,2.726385816660487,0.2725969813542191,0.06564584871133167,2.739979696189536
234,58.5,2.7401828993815203,0.0159015820542528,0.0656414131323496,2.740229038305875
235,58.75,2.764876141398021,-0.1544860277374373,0.06549743811289467,2.7691886916636976
236,59.0,2.7852667545566483,-0.2092663561651969,0.06532653172810866,2.7931171299931523
237,59.25,2.792949430853782,-0.1388669923443861,0.06526989241441086,2.796399571747436
238,59.5,2.7877139972995013,0.0444117463760595,0.06547864278157546,2.788067741995473
239,59.75,2.7789242544507453,0.3115405717166989,0.0658800055583318,2.79633287356856
240,60.0,2.7758154077967894,0.6126307578622769,0.06619872152805327,2.842616334231717
241,60.25,2.7787755782814694,0.8948160491334856,0.066351647178332,2.9192960583401564
242,60.5,2.788558148900412,1.1045673733438486,0.06639082729816433,2.9993542025000357
243,60.75,2.7909347957216672,1.2053680285874788,0.0663418720165888,3.040103471645465
244,61.0,2.7806104940442795,1.1784396380885205,0.06621496876080826,3.020018990040853
245,61.25,2.760529624953965,1.0292439718295263,0.06599887212117513,2.9461613947297423
246,61.5,2.7372193906826787,0.7858662524059437,0.06577098369598387,2.8477984056811003
247,61.75,2.724278342169584,0.4915922572122689,0.06565524140993753,2.7682766178554687
248,62.0,2.727880364612437,0.2004932965876908,0.065651203195254,2.7352383526147555
249,62.25,2.746699211413976,-0.0379598128997815,0.0656196425358454,2.7469615041673854
250,62.5,2.771214347926528,-0.1809021534270401,0.06544903417428334,2.7771126284809533
251,62.75,2.7880692196055885,-0.2042474560238755,0.06528213123480474,2.795540555349598
252,63.0,2.793259940406219,-0.1013710834204265,0.06528508166472113,2.795098780227988
253,63.25,2.785372346048037,0.1081000665706002,0.06558379530906673,2.787469234004514
254,63.5,2.776914871055188,0.3894468972079564,0.06598195433616634,2.804090777209674
255,63.75,2.776054786699253,0.6904765962867763,0.06625185906887053,2.8606359622950297
256,64.0,2.781369704736618,0.958203269204122,0.06637251377105713,2.9417972295078614
257,64.25,2.790008055460015,1.1418506029058808,0.06638468801975246,3.0146256399241844
258,64.5,2.789104444462014,1.2102375862697654,0.066314826409022,3.0403583041046045
259,64.75,2.7769235421213394,1.150048815740594,0.06616796553134914,3.005647457266748
260,65.0,2.75407408873023,0.9745374759918252,0.0659356613953908,2.9214118809794285
261,65.25,2.731826087737001,0.7125409837767562,0.06573154032230373,2.823223056579483
262,65.5,2.724077678113552,0.4138940791445238,0.06564715007940926,2.755341631295004
263,65.75,2.731824403702353,0.1310971548127709,0.0656564782063166,2.7349681966457524
264,66.0,2.7527969313766976,-0.0865235382934564,0.06558012962341307,2.754156362314199
265,66.25,2.776267712817525,-0.1994475274288848,0.06538652877012886,2.783422664532023
266,66.5,2.791171066052415,-0.189025409528991,0.06526496509710947,2.797564391647809
267,66.75,2.79237073966018,-0.0555154186722051,0.06534714996814726,2.792922539101414
268,67.0,2.781999363491769,0.1769010491010277,0.06568981210390727,2.787618058422217
269,67.25,2.7762142429045773,0.4680909095257417,0.06606967747211454,2.81539954928015
270,67.5,2.7772294226114265,0.7650783829937482,0.06629472474257146,2.8806853694811805
271,67.75,2.7833438491591167,1.0149129645415726,0.06638380885124207,2.9626088685897187
272,68.0,2.7908882110390483,1.1715122256065635,0.06637216607729593,3.026796640222528
273,68.25,2.7875088803175285,1.207553582689007,0.06628609697024027,3.0378267582128737
274,68.5,2.7716559129544613,1.114861822491093,0.06611868739128106,2.987472741810976
275,68.75,2.747268097867989,0.913460347528038,0.0658715019623438,2.895149703913295
276,69.0,2.728605467681406,0.6358740476117599,0.06569730738798774,2.8017179734382665
277,69.25,2.7245561565632945,0.3362879885718552,0.0656442791223526,2.7452314768566706
278,69.5,2.7357357363729844,0.0656924167643435,0.06564413011074059,2.73652434903996
279,69.75,2.760066426265571,-0.1270320959959357,0.06553678711255387,2.762988206781115
280,70.0,2.7812736911406626,-0.2083081340519192,0.0653540790081024,2.789063574704492
281,70.25,2.791941365100576,-0.1649061523233059,0.06525867184003194,2.796807219890878
282,70.5,2.790647745290997,-0.0033924171082523,0.0654168625672658,2.790649807265605
283,70.75,2.780318736650649,0.2489186578210783,0.06579919656117754,2.791439194319323
284,71.0,2.77510974397651,0.5462572191996795,0.0661428372065226,2.8283619005779896
285,71.25,2.7780976046161787,0.8366111589307329,0.06632698575655614,2.901334956881328
286,71.5,2.786866423806054,1.0661580619820503,0.06639052430788674,2.9838427366848386
287,71.75,2.790747799032016,1.1937321393370932,0.0663577318191528,3.035336834403779
288,72.0,2.783891285610871,1.1960468687817358,0.06625005602836607,3.0299469966358723
289,72.25,2.766524210424802,1.0717143054944485,0.06605980296929674,2.966854859858841
290,72.5,2.7413389793893423,0.846120682108616,0.06581525007883707,2.868947474007036
291,72.75,2.7252647998252946,0.5572657020417613,0.0656637499729792,2.7816565733100305
292,73.0,2.726415731657164,0.2609826585688487,0.06564414004484807,2.7388783634731446
293,73.25,2.7414681460961523,0.0068795809860632,0.06563813984394073,2.741476778069517
294,73.5,2.765827375314837,-0.1593946318308311,0.06548974414666493,2.770416524405211
295,73.75,2.7855303801220064,-0.2092200405685791,0.0653150180975596,2.793376545322554
296,74.0,2.793279617386652,-0.133210972152465,0.06527272363503774,2.796454216326369
297,74.25,2.7874156278716717,0.054293315157114,0.06549934546152747,2.787944340652082
298,74.5,2.7782958915568945,0.3236698032849592,0.06589636703332259,2.7970860198786243
299,74.75,2.775918033595019,0.6247804726199504,0.06620706121126807,2.8453596553344966
300,75.0,2.779342978182201,0.9048475071613956,0.06635530789693193,2.9229260000189705
301,75.25,2.788619434294712,1.1107448369309014,0.06638999283313747,3.0016915967658657
302,75.5,2.790679433320507,1.2067589787729174,0.06633771459261574,3.040420847910223
303,75.75,2.780335359899313,1.1747801875460162,0.06620899339516953,3.0183394776858834
304,76.0,2.75940127709989,1.0213778401732854,0.06599063177903493,2.942364372483046
305,76.25,2.736172475036536,0.7745743164304153,0.06576314071814214,2.843695691318114
306,76.5,2.724390033406505,0.4792036039299969,0.06565226614475246,2.766213503716623
307,76.75,2.7284207771298434,0.1891726456449178,0.06565225124359127,2.734970973691333
308,77.0,2.7474155223810803,-0.0461755049933894,0.06561160087585446,2.747803528253412
309,77.25,2.772164666441544,-0.1841811500317966,0.0654393434524536,2.778276378241372
310,77.5,2.788733958359172,-0.2021528527173578,0.06528422733147933,2.7960512989513235
311,77.75,2.7929902617668807,-0.0945804499386026,0.06529387831687926,2.7945912158731225
312,78.0,2.7848106909518413,0.1184684181655074,0.065598115324974,2.787329429856168
313,78.25,2.776968121464051,0.4015079872965743,0.06599621971448259,2.805844010541307
314,78.5,2.7761268243817767,0.7021162942501328,0.0662588228782018,2.863537573649696
315,78.75,2.781546497464038,0.9674912680127749,0.0663744459549586,2.9450025927383194
316,79.0,2.7903865608424363,1.1472156159938725,0.06638344128926593,3.017011903939108
317,79.25,2.788921441095826,1.2106269352596664,0.06631143887837727,3.040345437771871
318,79.5,2.775999477066787,1.1451049795680297,0.0661605298519134,3.0029050119686724
319,79.75,2.7530802831548296,0.965201405046973,0.0659243116776148,2.917372927446974
320,80.0,2.7313401691607497,0.7004897243925172,0.0657253364721934,2.8197349119466137
321,80.25,2.7239509765519427,0.4015359540408156,0.065644900004069,2.7533870133066567
322,80.5,2.7323808426215432,0.1206113148515568,0.06565459072589873,2.7350415277277667
323,80.75,2.7540793805097783,-0.0930943863661043,0.06557696064313247,2.7556523363664738
324,81.0,2.776987548280301,-0.2012488459063575,0.06538267930348714,2.7842702708757416
325,81.25,2.79126695917723,-0.1858805146728012,0.06526088217894234,2.797449338795884
326,81.5,2.792328120511764,-0.0479370746593787,0.0653561900059382,2.792739568188852
327,81.75,2.7817013651573284,0.1877449425359996,0.06570646166801447,2.788029886562551
328,82.0,2.7758658700705765,0.4802687845264492,0.0660811513662338,2.8171065712914007
329,82.25,2.7774521889999946,0.7766676262695809,0.06630053619543706,2.883999525637285
330,82.5,2.7839803391358595,1.0235583767147116,0.06638581057389574,2.966179070662773
331,82.75,2.7907677304436627,1.175639774479078,0.06637027362982427,3.0282855553304238
332,83.0,2.786992636276034,1.2062428547724793,0.06628045439720152,3.036832194795508
333,83.25,2.7710401850342987,1.1083786368099344,0.06610960265000661,2.9844877130944214
334,83.5,2.7462177021675096,0.9031560288663636,0.06586158275604247,2.8909172385552404
335,83.75,2.7279175823808437,0.6236563151401504,0.06569080551465346,2.7982997580096267
336,84.0,2.72492031498352,0.3245441453775575,0.06564562519391373,2.74417922616376
337,84.25,2.7365683048828013,0.0562953684732881,0.06564591825008387,2.737147284272564
338,84.5,2.7608680636960945,-0.1326446449705994,0.06552893420060472,2.764052652714198
339,84.75,2.782069608298655,-0.2091490204466918,0.06534611682097113,2.789920181326491
340,85.0,2.7922694085075386,-0.1606127636171156,0.0652592728535334,2.7968848581097805
341,85.25,2.790065730885525,0.0051256063050823,0.06542743742465973,2.790070438985685
342,85.5,2.7799832568146274,0.2605431967824808,0.0658147037029266,2.792165766131964
343,85.75,2.775306766282505,0.5587830792881722,0.0661546637614568,2.831000914283184
344,86.0,2.778171974713601,0.84767971556657,0.06633217632770534,2.9046170868579373
345,86.25,2.787107038679709,1.0735538209421294,0.06639066835244493,2.986717839287372
346,86.5,2.790903472532734,1.1961702382516302,0.06635465721289313,3.036439597929496
347,86.75,2.78336614527265,1.193189378004221,0.06624377767244972,3.02833749612424
348,87.0,2.7653342989369487,1.064284075979828,0.0660490989685058,2.963068406105627
349,87.25,2.740576467350581,0.8353121963897919,0.06580717861652373,2.8650490115935767
350,87.5,2.7251131452529505,0.545236861669098,0.06566322843233739,2.77912304329139
351,87.75,2.7265320040258665,0.249565542992181,0.065645491083463,2.7379298254751325
352,88.0,2.7423674467069428,-0.0019666008875529,0.06563327213128407,2.7423681518492384
353,88.25,2.7669852627649414,-0.1639300211598192,0.06548159321149187,2.771837025547468
354,88.5,2.786016847320034,-0.2087873195024431,0.06530896325906113,2.793829275087524
355,88.75,2.793222627241966,-0.1276087556613543,0.06527349352836607,2.796136019555907
356,89.0,2.787128371276005,0.0641572741780032,0.06551592548688247,2.787866695844977
357,89.25,2.778053355494932,0.3358326141608905,0.0659136722485224,2.798278755004724
358,89.5,2.7757995877939834,0.6369653736359784,0.06621560454368587,2.847944563858024
359,89.75,2.77972640812865,0.9148883968367194,0.066358541448911,2.926414133835857
360,90.0,2.789028256094269,1.1168264260289116,0.06638928254445393,3.0043268595758272
361,90.25,2.790342028675137,1.207928350214568,0.06633387506008147,3.0405755271400454
362,90.5,2.779716227152811,1.1707689957074472,0.06620185573895766,3.016209930493314
363,90.75,2.7585398930880367,1.0131529281095288,0.0659812142451604,2.93871080535242
364,91.0,2.735269250451636,0.7632490488665481,0.0657574435075124,2.83976178280185
365,91.25,2.724190923811656,0.4668984654921809,0.06564918657143907,2.76391214883121
366,91.5,2.729103725596341,0.1780536721205004,0.065652330716451,2.734905895130475
367,91.75,2.748404030618796,-0.0540484061945474,0.0656067927678426,2.748935420437121
368,92.0,2.7728380835827857,-0.1874086571965188,0.06542898714542388,2.779164090614165
369,92.25,2.789306107497539,-0.2000338998488215,0.06528114775816593,2.796469581885668
370,92.5,2.793006108530095,-0.0876021381025593,0.06530490020910894,2.794379583536668
371,92.75,2.7841453875723574,0.1289853369827301,0.065614178776741,2.787131635982947
372,93.0,2.776803747749716,0.4136790901353954,0.0660094767808914,2.8074489208411464
373,93.25,2.776450491139182,0.7138468634713597,0.06626592576503754,2.866749845074541
374,93.5,2.7817802098801936,0.9766389711071122,0.06637663145860033,2.948240969793048
375,93.75,2.7904556764651964,1.1522802780073462,0.06638166308403014,3.01900525362271
376,94.0,2.7888354992499025,1.210638558072313,0.06630735596021013,3.040271231348917
377,94.25,2.775221197729001,1.1399383448401152,0.06615348656972246,3.0002186797567294
378,94.5,2.751864826940916,0.9558210773120156,0.06591331958770746,2.913134730421588
379,94.75,2.730858339109058,0.6884651556936559,0.06571860611438747,2.8163045891532708
380,95.0,2.724066514031916,0.3893252151329796,0.06564487516880034,2.75174717152727
381,95.25,2.7328320003600552,0.1101929536413596,0.06565301616986587,2.735052692220782
382,95.5,2.7552180050006325,-0.0996720066641741,0.06557027002175646,2.757020269057181
383,95.75,2.777902971569855,-0.2028859437708724,0.0653790732224782,2.785302070806042
384,96.0,2.791341760192556,-0.1824939608535737,0.0652593870957692,2.79730099702247
385,96.25,2.7920449006685324,-0.0401613734653608,0.06536433597405747,2.79233373063962
386,96.5,2.781533205111415,0.198828513788631,0.06572356323401134,2.788630443252167
387,96.75,2.77565043462117,0.4924998322091609,0.06609337528546647,2.819005395514301
388,97.0,2.7774771554592608,0.7880646219488444,0.06630581120649974,2.887113644709096
389,97.25,2.7846188542532744,1.031930202714738,0.06638723115126287,2.9696771047940045
390,97.5,2.7908102787564752,1.179499448033357,0.06636838118235266,3.0298252358715
391,97.75,2.7863515669891616,1.2047788256959855,0.06627485652764634,3.0356625427916644
392,98.0,2.770299001892438,1.1018208606471454,0.06610017021497087,2.981369780628269
393,98.25,2.745345831290274,0.8927891556241467,0.06585258742173507,2.886866157233993
394,98.5,2.727264553120541,0.6114258163085701,0.0656853914260864,2.794962159235145
395,98.75,2.7251460554863938,0.3127191666636251,0.06564525266488393,2.7430301312475303
396,99.0,2.737526272531655,0.0469350930665133,0.06564638018608093,2.7379285958114794
397,99.25,2.761759386063978,-0.1380397805501024,0.06552234788735707,2.76520702435221
398,99.5,2.782696984021875,-0.2097375113937385,0.06533806522687273,2.7905899606660376
399,99.75,2.792583622773796,-0.1560243127892093,0.06526007751623787,2.796938840297686
400,100.0,2.78960558112836,0.0138952012853417,0.06544045110543567,2.7896401873505576


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-LearningRate_learning_rate_policynet.csv <==
Wall time,Step,Value
1740479158.864682,1,0.0010000000474974513
1740479209.330982,2,0.0010000000474974513
1740479259.843711,3,0.0010000000474974513
1740479310.297875,4,0.0010000000474974513
1740479361.165661,5,0.0010000000474974513
1740479424.86988,6,0.0010000000474974513
1740479475.550016,7,0.0010000000474974513
1740479526.638506,8,0.0010000000474974513
1740479565.359585,9,0.0010000000474974513
1740479611.346284,10,0.0010000000474974513
1740479679.37232,11,0.0010000000474974513
1740479731.911618,12,0.0010000000474974513
1740479776.457562,13,0.0010000000474974513
1740479819.07133,14,0.0010000000474974513
1740479868.745697,15,0.0010000000474974513
1740479934.593438,16,0.0010000000474974513
1740479974.6029,17,0.0010000000474974513
1740480015.761453,18,0.0010000000474974513
1740480056.29641,19,0.0010000000474974513
1740480099.764812,20,0.0010000000474974513
1740480167.400962,21,0.0009999931789934635
1740480219.224726,22,0.0009824783774092793
1740480263.43634,23,0.0009346288861706853
1740480307.199688,24,0.000865112233441323
1740480360.465731,25,0.0007850819383747876
1740480424.761164,26,0.0007051827851682901
1740480466.104962,27,0.0006335843936540186
1740480508.401508,28,0.0005754184676334262
1740480548.838147,29,0.0005332630826160312
1740480588.700926,30,0.0005080641130916774
1740480654.973628,31,0.0004999996162950993
1740480695.146264,32,0.0004995695198886096
1740480737.620195,33,0.0004983307444490492
1740480778.821503,34,0.0004962918465025723
1740480821.558342,35,0.0004934667958877981
1740480891.296698,36,0.0004898746847175062
1740480934.62925,37,0.00048553969827480614
1740480977.197643,38,0.0004804907366633415
1740481017.946802,39,0.0004747608909383416
1740481059.66295,40,0.00046838721027597785
1740481133.039954,41,0.0004614101198967546
1740481174.305805,42,0.0004538730136118829
1740481228.827694,43,0.0004458217299543321
1740481269.952609,44,0.00043730391189455986
1740481324.3782,45,0.0004283686575945467
1740481404.670065,46,0.00041906588012352586
1740481459.84012,47,0.00040944581269286573
1740481500.891702,48,0.0003995585720986128
1740481548.332662,49,0.0003894536348525435
1740481590.890547,50,0.00037917945883236825
1740481674.193161,51,0.00036878310493193567
1740481716.999913,52,0.00035830988781526685
1740481759.734358,53,0.00034780302667059004
1740481812.172392,54,0.0003373034414835274
1740481855.43262,55,0.00032684957841411233
1740481936.496016,56,0.00031647717696614563
1740481978.180552,57,0.0003062192117795348
1740482021.444443,58,0.00029610583442263305
1740482065.323056,59,0.0002861642569769174
1740482108.015602,60,0.00027641881024464965
1740482176.249362,61,0.0002668910601641983
1740482218.896911,62,0.00025759972049854696
1740482262.94708,63,0.00024856082745827734
1740482304.677326,64,0.00023978792887646705
1740482347.335106,65,0.00023129204055294394
1740482414.530189,66,0.0002230819663964212
1740482457.898208,67,0.00021516434208024293
1740482500.195827,68,0.00020754383876919746
1740482544.664329,69,0.00020022335229441524
1740482586.673786,70,0.00019320413412060589
1740482654.914044,71,0.00018648598052095622
1740482699.308365,72,0.00018006736354436725
1740482744.042455,73,0.00017394567839801311
1740482800.741434,74,0.0001681172871030867
1740482844.845678,75,0.00016257773677352816
1740482912.741464,76,0.0001573218614794314
1740482956.913491,77,0.0001523439568700269
1740483001.407629,78,0.00014763782382942736
1740483044.249849,79,0.0001431969867553562
1740483087.632478,80,0.00013901469355914742
1740483156.13219,81,0.0001350840466329828
1740483200.923421,82,0.00013139810471329838
1740483244.60177,83,0.00012794992653653026
1740483290.381446,84,0.00012473267270252109
1740483335.870222,85,0.00012173962750239298
1740483408.014182,86,0.00011896427167812362
1740483452.519505,87,0.00011640031152637675
1740483496.979582,88,0.0001140417589340359
1740483544.722071,89,0.00011188290227437392
1740483600.758632,90,0.0001099183937185444
1740483675.331003,91,0.00010814324195962399
1740483720.584134,92,0.00010655282676452771
1740483766.712091,93,0.00010514296445762739
1740483815.393822,94,0.00010390984971309081
1740483861.960626,95,0.00010285012103850022
1740483934.731072,96,0.00010196086805080995
1740483978.847493,97,0.00010123960237251595
1740484025.084085,98,0.00010068430856335908
1740484072.143819,99,0.00010029340774053708
1740484123.745642,100,0.00010006578668253496
1740484198.835264,101,9.999999747378752e-05
1740484250.945967,102,9.999999747378752e-05
1740484301.533513,103,9.999999747378752e-05
1740484350.738318,104,9.999999747378752e-05
1740484397.562786,105,9.999999747378752e-05
1740484471.944271,106,9.999999747378752e-05
1740484520.471416,107,9.999999747378752e-05
1740484568.546167,108,9.999999747378752e-05
1740484619.427694,109,9.999999747378752e-05
1740484666.156426,110,9.999999747378752e-05
1740484741.754681,111,9.999999747378752e-05
1740484789.063565,112,9.999999747378752e-05
1740484838.104331,113,9.999999747378752e-05
1740484885.772383,114,9.999999747378752e-05
1740484935.768385,115,9.999999747378752e-05
1740485008.056115,116,9.999999747378752e-05
1740485056.988759,117,9.999999747378752e-05
1740485106.997142,118,9.999999747378752e-05
1740485156.53373,119,9.999999747378752e-05
1740485204.388249,120,9.999999747378752e-05
1740485279.009359,121,9.999999747378752e-05
1740485327.582928,122,9.999999747378752e-05
1740485377.603345,123,9.999999747378752e-05
1740485425.218779,124,9.999999747378752e-05
1740485473.70861,125,9.999999747378752e-05
1740485552.924332,126,9.999999747378752e-05
1740485601.049174,127,9.999999747378752e-05
1740485654.179064,128,9.999999747378752e-05
1740485701.016518,129,9.999999747378752e-05
1740485748.901783,130,9.999999747378752e-05
1740485823.736178,131,9.999999747378752e-05
1740485874.073532,132,9.999999747378752e-05
1740485922.622318,133,9.999999747378752e-05
1740485971.51204,134,9.999999747378752e-05
1740486020.387502,135,9.999999747378752e-05
1740486095.02687,136,9.999999747378752e-05
1740486143.553356,137,9.999999747378752e-05
1740486192.607133,138,9.999999747378752e-05
1740486245.57567,139,9.999999747378752e-05
1740486295.522503,140,9.999999747378752e-05
1740486373.367654,141,9.999999747378752e-05
1740486424.529364,142,9.999999747378752e-05
1740486475.440256,143,9.999999747378752e-05
1740486526.654099,144,9.999999747378752e-05
1740486576.895228,145,9.999999747378752e-05
1740486654.112914,146,9.999999747378752e-05
1740486702.374858,147,9.999999747378752e-05
1740486751.686028,148,9.999999747378752e-05
1740486802.214027,149,9.999999747378752e-05
1740486851.048402,150,9.999999747378752e-05
1740486928.172713,151,9.999999747378752e-05
1740486989.51948,152,9.999999747378752e-05
1740487039.568809,153,9.999999747378752e-05
1740487088.491205,154,9.999999747378752e-05
1740487139.06775,155,9.999999747378752e-05
1740487213.593748,156,9.999999747378752e-05
1740487262.566781,157,9.999999747378752e-05
1740487325.386149,158,9.999999747378752e-05
1740487377.378091,159,9.999999747378752e-05
1740487428.966577,160,9.999999747378752e-05
1740487515.125502,161,9.999999747378752e-05
1740487566.577012,162,9.999999747378752e-05
1740487620.55416,163,9.999999747378752e-05
1740487674.383825,164,9.999999747378752e-05
1740487730.626852,165,9.999999747378752e-05
1740487807.222549,166,9.999999747378752e-05
1740487859.394272,167,9.999999747378752e-05
1740487916.130537,168,9.999999747378752e-05
1740487966.720178,169,9.999999747378752e-05
1740488019.278833,170,9.999999747378752e-05
1740488097.953007,171,9.999999747378752e-05
1740488149.156403,172,9.999999747378752e-05
1740488201.00694,173,9.999999747378752e-05
1740488253.39945,174,9.999999747378752e-05
1740488305.002417,175,9.999999747378752e-05
1740488380.577397,176,9.999999747378752e-05
1740488431.778087,177,9.999999747378752e-05
1740488482.969157,178,9.999999747378752e-05
1740488535.100668,179,9.999999747378752e-05
1740488588.477515,180,9.999999747378752e-05
1740488665.684303,181,9.999999747378752e-05
1740488716.897672,182,9.999999747378752e-05
1740488770.015173,183,9.999999747378752e-05
1740488821.055403,184,9.999999747378752e-05
1740488873.551082,185,9.999999747378752e-05
1740488953.313979,186,9.999999747378752e-05
1740489004.048654,187,9.999999747378752e-05
1740489056.078064,188,9.999999747378752e-05
1740489108.34433,189,9.999999747378752e-05
1740489160.703585,190,9.999999747378752e-05
1740489240.670447,191,9.999999747378752e-05
1740489293.28654,192,9.999999747378752e-05
1740489344.686717,193,9.999999747378752e-05
1740489397.059119,194,9.999999747378752e-05
1740489449.825243,195,9.999999747378752e-05
1740489536.899156,196,9.999999747378752e-05
1740489589.075875,197,9.999999747378752e-05
1740489642.111883,198,9.999999747378752e-05
1740489697.492802,199,9.999999747378752e-05
1740489754.115079,200,9.999999747378752e-05
1740489834.724335,201,9.999999747378752e-05
1740489901.339607,202,9.999999747378752e-05
1740489955.037718,203,9.999999747378752e-05
1740490010.024003,204,9.999999747378752e-05
1740490064.01658,205,9.999999747378752e-05
1740490144.796042,206,9.999999747378752e-05
1740490203.238061,207,9.999999747378752e-05
1740490256.746708,208,9.999999747378752e-05
1740490310.230252,209,9.999999747378752e-05
1740490364.190395,210,9.999999747378752e-05
1740490445.470749,211,9.999999747378752e-05
1740490499.767809,212,9.999999747378752e-05
1740490554.75662,213,9.999999747378752e-05
1740490614.682959,214,9.999999747378752e-05
1740490675.428623,215,9.999999747378752e-05
1740490763.283351,216,9.999999747378752e-05
1740490818.211543,217,9.999999747378752e-05
1740490872.225581,218,9.999999747378752e-05
1740490926.616805,219,9.999999747378752e-05
1740490982.086493,220,9.999999747378752e-05
1740491063.609245,221,9.999999747378752e-05
1740491123.804567,222,9.999999747378752e-05
1740491178.420888,223,9.999999747378752e-05
1740491240.281888,224,9.999999747378752e-05
1740491294.358485,225,9.999999747378752e-05
1740491374.478744,226,9.999999747378752e-05
1740491430.491723,227,9.999999747378752e-05
1740491485.960658,228,9.999999747378752e-05
1740491544.164291,229,9.999999747378752e-05
1740491601.689659,230,9.999999747378752e-05
1740491687.463839,231,9.999999747378752e-05
1740491745.852334,232,9.999999747378752e-05
1740491805.306515,233,9.999999747378752e-05
1740491863.192742,234,9.999999747378752e-05
1740491923.239497,235,9.999999747378752e-05
1740492005.199358,236,9.999999747378752e-05
1740492064.444521,237,9.999999747378752e-05
1740492122.919762,238,9.999999747378752e-05
1740492181.512053,239,9.999999747378752e-05
1740492240.610012,240,9.999999747378752e-05
1740492337.768605,241,9.999999747378752e-05
1740492404.766118,242,9.999999747378752e-05
1740492499.649479,243,9.999999747378752e-05
1740492559.638684,244,9.999999747378752e-05
1740492619.71005,245,9.999999747378752e-05
1740492705.121509,246,9.999999747378752e-05
1740492764.469456,247,9.999999747378752e-05
1740492826.587885,248,9.999999747378752e-05
1740492888.649687,249,9.999999747378752e-05
1740492947.945667,250,9.999999747378752e-05
1740493036.064928,251,9.999999747378752e-05
1740493102.362999,252,9.999999747378752e-05
1740493164.381346,253,9.999999747378752e-05
1740493224.469292,254,9.999999747378752e-05
1740493288.721793,255,9.999999747378752e-05
1740493374.233862,256,9.999999747378752e-05
1740493434.577601,257,9.999999747378752e-05
1740493500.034459,258,9.999999747378752e-05
1740493562.016646,259,9.999999747378752e-05
1740493627.475851,260,9.999999747378752e-05
1740493715.868706,261,9.999999747378752e-05
1740493777.436167,262,9.999999747378752e-05
1740493837.918459,263,9.999999747378752e-05
1740493898.456594,264,9.999999747378752e-05
1740493958.48947,265,9.999999747378752e-05
1740494045.403097,266,9.999999747378752e-05
1740494131.360368,267,9.999999747378752e-05
1740494214.484612,268,9.999999747378752e-05
1740494297.245923,269,9.999999747378752e-05
1740494381.026907,270,9.999999747378752e-05
1740494492.080135,271,9.999999747378752e-05
1740494575.660915,272,9.999999747378752e-05
1740494661.397405,273,9.999999747378752e-05
1740494744.900833,274,9.999999747378752e-05
1740494828.713301,275,9.999999747378752e-05
1740494937.913739,276,9.999999747378752e-05
1740495024.244012,277,9.999999747378752e-05
1740495112.776423,278,9.999999747378752e-05
1740495199.638817,279,9.999999747378752e-05
1740495294.728303,280,9.999999747378752e-05
1740495407.631965,281,9.999999747378752e-05
1740495492.959235,282,9.999999747378752e-05
1740495577.908042,283,9.999999747378752e-05
1740495663.360822,284,9.999999747378752e-05
1740495748.134511,285,9.999999747378752e-05
1740495859.381472,286,9.999999747378752e-05
1740495944.9891,287,9.999999747378752e-05
1740496029.951104,288,9.999999747378752e-05
1740496115.644706,289,9.999999747378752e-05
1740496202.195259,290,9.999999747378752e-05
1740496315.576465,291,9.999999747378752e-05
1740496404.286929,292,9.999999747378752e-05
1740496492.027056,293,9.999999747378752e-05
1740496578.491875,294,9.999999747378752e-05
1740496663.80101,295,9.999999747378752e-05
1740496773.846303,296,9.999999747378752e-05
1740496860.953821,297,9.999999747378752e-05
1740496944.909643,298,9.999999747378752e-05
1740497031.438184,299,9.999999747378752e-05
1740497115.292053,300,9.999999747378752e-05
1740735412.212636,301,9.999999747378752e-05
1740735453.002352,302,9.999999747378752e-05
1740735492.974534,303,9.999999747378752e-05
1740735535.859498,304,9.999999747378752e-05
1740735582.116097,305,9.999999747378752e-05
1740735649.602555,306,9.999999747378752e-05
1740735690.685013,307,9.999999747378752e-05
1740735731.252284,308,9.999999747378752e-05
1740735773.121114,309,9.999999747378752e-05
1740735816.109119,310,9.999999747378752e-05
1740735882.645669,311,9.999999747378752e-05
1740735923.812658,312,9.999999747378752e-05
1740735965.678375,313,9.999999747378752e-05
1740736008.287207,314,9.999999747378752e-05
1740736049.85404,315,9.999999747378752e-05


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_avg_return.csv <==
Wall time,Step,Value
1740479113.620582,1,-1.2716463804244995
1740479384.159566,6,24.360767364501953
1740479634.862361,11,22.377235412597656
1740479892.171096,16,23.24540138244629
1740480123.192878,21,21.723812103271484
1740480384.212158,26,19.617828369140625
1740480612.712425,31,19.839061737060547
1740480848.65597,36,19.69556427001953
1740481084.383191,41,20.083768844604492
1740481348.599417,46,20.93206024169922
1740481615.678034,51,21.386045455932617
1740481879.75849,56,21.53692054748535
1740482132.218451,61,21.617977142333984
1740482371.610928,66,21.74045181274414
1740482610.821215,71,21.892065048217773
1740482868.979148,76,22.01397705078125
1740483111.855168,81,22.069133758544922
1740483360.258543,86,22.2172794342041
1740483626.245804,91,22.229461669921875
1740483886.242932,96,22.23589515686035
1740484148.311157,101,22.247501373291016
1740484422.457074,106,22.313661575317383
1740484691.112361,111,22.3035888671875
1740484960.099967,116,22.279207229614258
1740485228.614138,121,22.26741600036621
1740485497.975836,126,22.195398330688477
1740485773.346888,131,22.10647201538086
1740486044.818269,136,22.067134857177734
1740486319.72826,141,22.09267234802246
1740486601.183506,146,22.09300994873047
1740486875.385731,151,22.050067901611328
1740487163.46893,156,22.0388240814209
1740487453.115634,161,22.00469207763672
1740487755.042771,166,22.047578811645508
1740488043.688321,171,22.048696517944336
1740488329.351937,176,22.086151123046875
1740488612.589589,181,22.222131729125977
1740488897.934009,186,22.26303482055664
1740489185.128892,191,22.147953033447266
1740489474.190875,196,22.072240829467773
1740489778.172495,201,22.074914932250977
1740490088.232401,206,22.100208282470703
1740490388.533034,211,22.26328468322754
1740490699.752328,216,22.126068115234375
1740491006.220434,221,22.159696578979492
1740491320.088794,226,22.2415714263916
1740491625.686397,231,22.16024398803711
1740491947.296081,236,22.08601951599121
1740492264.899824,241,22.07964515686035
1740492644.92497,246,22.22035026550293
1740492971.907671,251,22.190378189086914
1740493313.138782,256,22.20849609375
1740493652.198878,261,22.151498794555664
1740493982.399779,266,22.223878860473633
1740494406.30753,271,22.302820205688477
1740494853.185868,276,22.22141456604004
1740495319.19928,281,22.11450958251953
1740495772.383928,286,22.141008377075195
1740496227.000957,291,22.186206817626953
1740496688.1806,296,22.164142608642578
1740497139.888628,301,22.263198852539062
1740735606.864862,306,22.33485984802246
1740735840.067066,311,22.350271224975586
1740736074.228646,316,22.247480392456055


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740479113.621957,1,2.77488374710083
1740479384.161589,6,2.6765081882476807
1740479634.864622,11,2.685195207595825
1740479892.173997,16,2.670248508453369
1740480123.195755,21,2.6802947521209717
1740480384.215803,26,2.688832998275757
1740480612.715863,31,2.6884396076202393
1740480848.658296,36,2.689659595489502
1740481084.385952,41,2.6900789737701416
1740481348.602085,46,2.689181327819824
1740481615.680987,51,2.689889430999756
1740481879.761444,56,2.690889596939087
1740482132.222045,61,2.690131187438965
1740482371.614306,66,2.691129684448242
1740482610.824013,71,2.6923632621765137
1740482868.981325,76,2.6934568881988525
1740483111.858026,81,2.6939451694488525
1740483360.260569,86,2.693164110183716
1740483626.248691,91,2.6927967071533203
1740483886.24579,96,2.692420482635498
1740484148.313249,101,2.692148447036743
1740484422.45976,106,2.6921756267547607
1740484691.114099,111,2.6917917728424072
1740484960.102677,116,2.6911988258361816
1740485228.616771,121,2.690227508544922
1740485497.978188,126,2.6890668869018555
1740485773.348915,131,2.6881308555603027
1740486044.820883,136,2.6874032020568848
1740486319.730809,141,2.6869633197784424
1740486601.187466,146,2.686723232269287
1740486875.389136,151,2.686563730239868
1740487163.472227,156,2.6860287189483643
1740487453.117679,161,2.6855862140655518
1740487755.045484,166,2.6855225563049316
1740488043.691826,171,2.6859350204467773
1740488329.355393,176,2.6860556602478027
1740488612.591715,181,2.6858553886413574
1740488897.936721,186,2.686124563217163
1740489185.132423,191,2.68624210357666
1740489474.193803,196,2.6860079765319824
1740489778.175131,201,2.6857569217681885
1740490088.23506,206,2.6857588291168213
1740490388.535136,211,2.6853318214416504
1740490699.755285,216,2.6860930919647217
1740491006.22265,221,2.6857292652130127
1740491320.091091,226,2.685436725616455
1740491625.688727,231,2.685292959213257
1740491947.29813,236,2.6861445903778076
1740492264.901735,241,2.6865341663360596
1740492644.928137,246,2.6861720085144043
1740492971.911066,251,2.686068296432495
1740493313.141088,256,2.685579776763916
1740493652.201612,261,2.685642719268799
1740493982.402325,266,2.685823917388916
1740494406.310701,271,2.6853232383728027
1740494853.18764,276,2.6855013370513916
1740495319.200935,281,2.6855785846710205
1740495772.385768,286,2.685704469680786
1740496227.003388,291,2.685487747192383
1740496688.183856,296,2.6854660511016846
1740497139.890435,301,2.68534517288208
1740735606.866052,306,2.685636281967163
1740735840.070914,311,2.6850790977478027
1740736074.231271,316,2.684689521789551


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_avg_return.csv <==
Wall time,Step,Value
1740479152.234898,1,-1.2527563571929932
1740479194.184768,2,0.8275009989738464
1740479244.82959,3,7.535221099853516
1740479295.43302,4,19.113178253173828
1740479346.440955,5,25.343631744384766
1740479421.625917,6,24.745386123657227
1740479461.451783,7,24.332597732543945
1740479512.82322,8,24.22478675842285
1740479563.750443,9,23.431486129760742
1740479602.792212,10,22.573537826538086
1740479674.55524,11,23.240863800048828
1740479717.440486,12,22.856155395507812
1740479769.697208,13,23.46875762939453
1740479814.731899,14,23.881175994873047
1740479856.81039,15,23.738435745239258
1740479930.758395,16,24.603408813476562
1740479972.833737,17,25.090667724609375
1740480012.693843,18,24.931354522705078
1740480054.070356,19,24.57493019104004
1740480094.961901,20,23.540733337402344
1740480163.374208,21,22.449960708618164
1740480205.864912,22,22.276729583740234
1740480257.82092,23,21.326736450195312
1740480302.300633,24,20.979915618896484
1740480346.395441,25,20.610252380371094
1740480423.660412,26,20.354747772216797
1740480464.096006,27,20.30200958251953
1740480505.322742,28,20.440452575683594
1740480547.324065,29,20.299901962280273
1740480587.643621,30,20.20016098022461
1740480652.708297,31,20.268585205078125
1740480693.368767,32,20.275001525878906
1740480734.330866,33,20.27661895751953
1740480776.980786,34,20.420730590820312
1740480819.386915,35,20.54596710205078
1740480889.923501,36,20.49799346923828
1740480931.016855,37,20.439687728881836
1740480974.896071,38,20.598691940307617
1740481016.91913,39,20.649993896484375
1740481058.28294,40,20.617069244384766
1740481125.537073,41,20.778894424438477
1740481172.497355,42,20.811155319213867
1740481213.578871,43,21.022802352905273
1740481268.388376,44,21.092510223388672
1740481309.26057,45,21.156030654907227
1740481388.892242,46,21.171310424804688
1740481444.565935,47,21.15756607055664
1740481499.588039,48,21.109939575195312
1740481540.965494,49,21.152353286743164
1740481589.23159,50,21.242450714111328
1740481658.038945,51,21.19667625427246
1740481714.765402,52,21.394624710083008
1740481757.760395,53,21.331165313720703
1740481799.938845,54,21.345294952392578
1740481852.146569,55,21.400615692138672
1740481920.902836,56,21.38399314880371
1740481976.860051,57,21.43051528930664
1740482018.639659,58,21.438535690307617
1740482062.041504,59,21.3258056640625
1740482105.972199,60,21.413631439208984
1740482174.010859,61,21.525989532470703
1740482217.086701,62,21.418977737426758
1740482259.310397,63,21.528366088867188
1740482303.183208,64,21.484739303588867
1740482345.629855,65,21.60635757446289
1740482413.020109,66,21.62520980834961
1740482455.834403,67,21.731563568115234
1740482498.935557,68,21.69652557373047
1740482541.506163,69,21.783390045166016
1740482585.576969,70,21.840662002563477
1740482653.203086,71,21.932235717773438
1740482696.236448,72,21.923458099365234
1740482740.871463,73,21.960887908935547
1740482785.346055,74,21.999326705932617
1740482842.491518,75,22.082950592041016
1740482911.363373,76,22.094951629638672
1740482954.446501,77,22.074098587036133
1740482998.917543,78,22.043502807617188
1740483042.875069,79,22.137205123901367
1740483086.171949,80,22.216144561767578
1740483154.960514,81,22.21023178100586
1740483197.749993,82,22.096641540527344
1740483243.169647,83,22.206071853637695
1740483286.024362,84,22.246334075927734
1740483332.806404,85,22.344768524169922
1740483403.510625,86,22.269899368286133
1740483451.213923,87,22.37523651123047
1740483495.699293,88,22.395254135131836
1740483541.484404,89,22.37506866455078
1740483588.9329,90,22.281940460205078
1740483672.498983,91,22.34044647216797
1740483718.491413,92,22.343996047973633
1740483764.147789,93,22.449909210205078
1740483812.611111,94,22.342304229736328
1740483859.418184,95,22.344947814941406
1740483931.464717,96,22.241559982299805
1740483977.528152,97,22.305740356445312
1740484023.016636,98,22.311195373535156
1740484068.983465,99,22.35956573486328
1740484115.997145,100,22.36000633239746
1740484195.602903,101,22.44040298461914
1740484244.595985,102,22.345022201538086
1740484297.007332,103,22.362194061279297
1740484347.18716,104,22.424551010131836
1740484396.035966,105,22.39907455444336
1740484468.884542,106,22.463027954101562
1740484517.683175,107,22.431747436523438
1740484565.855433,108,22.534482955932617
1740484614.617366,109,22.48396873474121
1740484664.446709,110,22.40968132019043
1740484739.292833,111,22.407875061035156
1740484787.784569,112,22.351261138916016
1740484834.713866,113,22.35957145690918
1740484884.427639,114,22.369171142578125
1740484931.90797,115,22.33035659790039
1740485006.755775,116,22.40335464477539
1740485054.017197,117,22.420928955078125
1740485103.440583,118,22.405048370361328
1740485153.540505,119,22.321277618408203
1740485203.043453,120,22.42369842529297
1740485277.444221,121,22.3762149810791
1740485325.613254,122,22.355121612548828
1740485374.815123,123,22.35818862915039
1740485423.918487,124,22.28352928161621
1740485471.694875,125,22.334941864013672
1740485545.175786,126,22.32942008972168
1740485599.715044,127,22.281822204589844
1740485647.571138,128,22.36566925048828
1740485699.779873,129,22.304943084716797
1740485747.488649,130,22.31924819946289
1740485822.200167,131,22.253734588623047
1740485871.39571,132,22.26146697998047
1740485921.329465,133,22.221769332885742
1740485970.120222,134,22.258529663085938
1740486018.282971,135,22.12289047241211
1740486093.722335,136,22.16968536376953
1740486142.19839,137,22.154911041259766
1740486190.247288,138,22.10687828063965
1740486240.18149,139,22.14703369140625
1740486293.308187,140,22.105628967285156
1740486369.605358,141,22.20147705078125
1740486422.158775,142,22.145397186279297
1740486472.62595,143,22.167797088623047
1740486522.997281,144,22.05062484741211
1740486573.944197,145,22.10483169555664
1740486649.484554,146,22.030170440673828
1740486701.117567,147,22.131298065185547
1740486750.124693,148,21.953086853027344
1740486800.057213,149,21.97288703918457
1740486849.937674,150,21.976573944091797
1740486924.694486,151,21.98627471923828
1740486974.925245,152,22.00928497314453
1740487036.660651,153,21.885101318359375
1740487086.667768,154,21.83146095275879
1740487135.379486,155,21.934871673583984
1740487211.548286,156,21.903976440429688
1740487261.320974,157,21.87711524963379
1740487310.03155,158,21.879928588867188
1740487373.587204,159,21.770099639892578
1740487425.801619,160,21.799518585205078
1740487503.594663,161,21.957950592041016
1740487564.674865,162,22.006507873535156
1740487616.529938,163,21.981048583984375
1740487670.360624,164,21.91484260559082
1740487724.724757,165,21.894527435302734
1740487805.779247,166,21.83956527709961
1740487856.717535,167,21.957881927490234
1740487909.290754,168,21.833650588989258
1740487965.153046,169,21.943138122558594
1740488015.564039,170,21.929351806640625
1740488095.744782,171,21.961366653442383
1740488146.926406,172,22.001792907714844
1740488197.735715,173,22.065750122070312
1740488250.907866,174,22.076671600341797
1740488302.086983,175,22.006473541259766
1740488379.27707,176,21.96637725830078
1740488430.12907,177,22.008163452148438
1740488481.651691,178,22.23436737060547
1740488532.444831,179,22.214542388916016
1740488585.611279,180,22.14568328857422
1740488664.130105,181,22.14331817626953
1740488715.564462,182,22.118358612060547
1740488767.702145,183,22.234542846679688
1740488819.340063,184,22.25997543334961
1740488871.083032,185,22.273109436035156
1740488947.716451,186,22.283994674682617
1740489002.712421,187,22.199962615966797
1740489054.405294,188,22.146373748779297
1740489107.208667,189,22.20075225830078
1740489158.158571,190,22.135101318359375
1740489237.665403,191,22.129215240478516
1740489290.72852,192,22.18793296813965
1740489343.45663,193,22.005615234375
1740489395.443174,194,22.101001739501953
1740489447.98524,195,22.059885025024414
1740489525.05725,196,22.13065528869629
1740489587.14442,197,22.024179458618164
1740489639.555002,198,22.112653732299805
1740489695.393849,199,22.04741096496582
1740489750.742912,200,22.044090270996094
1740489830.405361,201,22.15243148803711
1740489885.737542,202,22.04180145263672
1740489952.712168,203,22.106887817382812
1740490006.387139,204,22.036020278930664
1740490061.906644,205,22.15645980834961
1740490140.24581,206,22.114334106445312
1740490197.186073,207,22.12708854675293
1740490255.096611,208,22.128725051879883
1740490307.805361,209,22.05579376220703
1740490362.244783,210,22.372446060180664
1740490442.307743,211,22.363786697387695
1740490496.945449,212,22.176422119140625
1740490551.821881,213,22.24140167236328
1740490609.417591,214,22.138547897338867
1740490667.420331,215,22.205974578857422
1740490755.196865,216,22.122390747070312
1740490814.881443,217,22.244428634643555
1740490870.230681,218,22.079727172851562
1740490923.867208,219,22.162025451660156
1740490978.838533,220,22.094074249267578
1740491061.40901,221,22.13372039794922
1740491116.613356,222,22.02389907836914
1740491175.850962,223,22.21497344970703
1740491234.353217,224,22.222156524658203
1740491292.882743,225,22.258808135986328
1740491373.25729,226,22.255401611328125
1740491427.786859,227,22.228084564208984
1740491484.723386,228,22.134855270385742
1740491542.434538,229,22.173179626464844
1740491600.381719,230,22.180858612060547
1740491684.935145,231,21.99180793762207
1740491744.433492,232,22.046388626098633
1740491803.323324,233,22.015968322753906
1740491860.728432,234,22.037778854370117
1740491919.396633,235,22.03160858154297
1740492003.941147,236,22.071043014526367
1740492061.141887,237,22.03014373779297
1740492120.971619,238,22.065561294555664
1740492179.526265,239,22.03519058227539
1740492238.576109,240,22.03306007385254
1740492323.274795,241,22.076095581054688
1740492403.316144,242,22.12685775756836
1740492484.667531,243,22.182573318481445
1740492556.153593,244,22.235939025878906
1740492616.985665,245,22.26061248779297
1740492702.503121,246,22.240306854248047
1740492761.507344,247,22.22592544555664
1740492821.754818,248,22.152935028076172
1740492884.249916,249,22.201404571533203
1740492945.844322,250,22.178787231445312
1740493030.843262,251,22.19797706604004
1740493094.789923,252,22.242216110229492
1740493159.852425,253,22.257728576660156
1740493222.845247,254,22.287487030029297
1740493281.990061,255,22.23604965209961
1740493371.519128,256,22.138362884521484
1740493431.956351,257,22.24947738647461
1740493492.87579,258,22.23833656311035
1740493558.794207,259,22.133647918701172
1740493619.677421,260,22.078441619873047
1740493712.183026,261,22.073673248291016
1740493774.39899,262,21.998111724853516
1740493835.706316,263,22.141157150268555
1740493895.993616,264,22.241188049316406
1740493956.9607,265,22.130115509033203
1740494042.198514,266,22.145496368408203
1740494124.7092,267,22.286577224731445
1740494212.041184,268,22.334598541259766
1740494294.240754,269,22.317123413085938
1740494376.805926,270,22.321035385131836
1740494489.096018,271,22.371370315551758
1740494573.861336,272,22.406843185424805
1740494657.641364,273,22.418962478637695
1740494742.625887,274,22.242717742919922
1740494825.917659,275,22.171215057373047
1740494935.888788,276,22.1707706451416
1740495022.558778,277,22.109233856201172
1740495109.711474,278,22.229333877563477
1740495194.346364,279,22.15957260131836
1740495280.212725,280,22.00543975830078
1740495403.390316,281,22.102001190185547
1740495490.875842,282,22.05150032043457
1740495573.962277,283,21.92605972290039
1740495659.517874,284,21.973735809326172
1740495745.233862,285,22.026443481445312
1740495854.4089,286,22.10568618774414
1740495941.143589,287,22.038223266601562
1740496027.260544,288,22.085128784179688
1740496111.750165,289,22.02334976196289
1740496198.701013,290,22.130125045776367
1740496312.09501,291,22.111865997314453
1740496398.080718,292,22.203346252441406
1740496486.417696,293,22.20518684387207
1740496574.242849,294,22.125337600708008
1740496661.036476,295,22.192447662353516
1740496770.372889,296,22.165685653686523
1740496859.502751,297,21.99374771118164
1740496943.377581,298,22.09011459350586
1740497027.935708,299,22.12246322631836
1740497113.328457,300,22.18315887451172
1740735406.765984,301,22.165864944458008
1740735450.847305,302,22.26654624938965
1740735491.085895,303,22.234249114990234
1740735531.99742,304,22.203670501708984
1740735573.988117,305,22.190202713012695
1740735647.260096,306,22.286502838134766
1740735688.3757,307,22.292171478271484
1740735729.704804,308,22.19988250732422
1740735769.693192,309,22.19786834716797
1740735811.993574,310,22.324026107788086
1740735880.779422,311,22.24797821044922
1740735921.665809,312,22.32271957397461
1740735962.924345,313,22.153182983398438
1740736004.263491,314,22.139907836914062
1740736047.90158,315,22.190906524658203
1740736114.186002,316,22.210651397705078
1740736160.867682,317,22.32672882080078


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_max_return.csv <==
Wall time,Step,Value
1740479152.339928,1,-0.5161954760551453
1740479194.186755,2,1.5994516611099243
1740479244.831338,3,8.47920036315918
1740479295.435005,4,19.916250228881836
1740479346.442602,5,26.033119201660156
1740479421.627527,6,25.523117065429688
1740479461.453312,7,25.53803825378418
1740479512.824708,8,25.290645599365234
1740479563.752137,9,24.440113067626953
1740479602.793778,10,23.985673904418945
1740479674.556949,11,25.107324600219727
1740479717.442183,12,25.225893020629883
1740479769.699094,13,25.760486602783203
1740479814.73409,14,26.03995132446289
1740479856.812277,15,26.3858642578125
1740479930.759987,16,26.530658721923828
1740479972.835701,17,27.01355743408203
1740480012.695737,18,26.945255279541016
1740480054.072451,19,26.869558334350586
1740480094.963698,20,25.998126983642578
1740480163.375801,21,24.563385009765625
1740480205.866745,22,24.12563133239746
1740480257.82384,23,22.879356384277344
1740480302.302424,24,22.305822372436523
1740480346.397161,25,21.660154342651367
1740480423.662089,26,21.244972229003906
1740480464.097524,27,21.384347915649414
1740480505.324632,28,21.77759552001953
1740480547.325854,29,21.64969253540039
1740480587.645321,30,21.444381713867188
1740480652.709885,31,21.546855926513672
1740480693.370321,32,21.508588790893555
1740480734.332575,33,21.705488204956055
1740480776.982611,34,21.762527465820312
1740480819.390358,35,21.70098114013672
1740480889.926374,36,21.84611701965332
1740480931.018648,37,21.41320037841797
1740480974.898308,38,21.778886795043945
1740481016.920831,39,21.808500289916992
1740481058.284556,40,21.602148056030273
1740481125.53892,41,22.003498077392578
1740481172.499028,42,21.71632957458496
1740481213.580513,43,22.028833389282227
1740481268.390099,44,21.984357833862305
1740481309.262226,45,21.949026107788086
1740481388.893828,46,21.92345428466797
1740481444.56765,47,22.136642456054688
1740481499.589698,48,22.063365936279297
1740481540.967237,49,21.856019973754883
1740481589.233047,50,22.05677604675293
1740481658.040772,51,22.054485321044922
1740481714.767841,52,22.09333610534668
1740481757.762257,53,22.07037353515625
1740481799.941415,54,22.10633087158203
1740481852.148326,55,21.975923538208008
1740481920.9048,56,22.02788734436035
1740481976.861882,57,22.11749267578125
1740482018.642093,58,22.019161224365234
1740482062.043488,59,21.798784255981445
1740482105.974016,60,22.007511138916016
1740482174.012645,61,22.080554962158203
1740482217.088536,62,21.914642333984375
1740482259.312152,63,21.97624397277832
1740482303.185037,64,21.797801971435547
1740482345.63174,65,22.171031951904297
1740482413.02182,66,22.153411865234375
1740482455.836148,67,22.121309280395508
1740482498.937546,68,22.132707595825195
1740482541.5075,69,22.20881462097168
1740482585.578889,70,22.22031593322754
1740482653.204768,71,22.469589233398438
1740482696.23813,72,22.32114028930664
1740482740.872986,73,22.332456588745117
1740482785.347808,74,22.4783935546875
1740482842.492956,75,22.61418914794922
1740482911.364837,76,22.564409255981445
1740482954.448417,77,22.726442337036133
1740482998.919306,78,22.688858032226562
1740483042.876741,79,22.78180694580078
1740483086.173746,80,22.888896942138672
1740483154.962085,81,22.784088134765625
1740483197.751867,82,22.68448257446289
1740483243.171702,83,22.908649444580078
1740483286.02604,84,22.491798400878906
1740483332.810104,85,23.136566162109375
1740483403.512115,86,22.93470573425293
1740483451.215764,87,22.938331604003906
1740483495.701175,88,23.012775421142578
1740483541.486246,89,22.99903106689453
1740483588.935251,90,22.971677780151367
1740483672.500778,91,22.958873748779297
1740483718.493038,92,22.97127914428711
1740483764.149438,93,22.91336441040039
1740483812.612855,94,23.15203285217285
1740483859.41999,95,22.892297744750977
1740483931.46636,96,22.589468002319336
1740483977.529753,97,22.878755569458008
1740484023.018357,98,22.73538589477539
1740484068.984999,99,22.911523818969727
1740484115.998955,100,22.837129592895508
1740484195.606354,101,22.95220184326172
1740484244.597888,102,22.944866180419922
1740484297.009354,103,23.25835418701172
1740484347.18917,104,22.917322158813477
1740484396.037738,105,22.952415466308594
1740484468.886506,106,23.122547149658203
1740484517.68481,107,22.96091079711914
1740484565.858014,108,22.935344696044922
1740484614.619393,109,22.9234619140625
1740484664.448564,110,22.95248794555664
1740484739.294396,111,22.95522117614746
1740484787.786177,112,22.8110294342041
1740484834.715719,113,22.86736488342285
1740484884.429487,114,22.884397506713867
1740484931.909897,115,22.83623695373535
1740485006.757618,116,22.94225311279297
1740485054.019159,117,22.9249210357666
1740485103.442386,118,22.917131423950195
1740485153.54216,119,22.852642059326172
1740485203.045348,120,22.906789779663086
1740485277.446043,121,22.662508010864258
1740485325.614883,122,22.76230812072754
1740485374.816843,123,22.827539443969727
1740485423.92059,124,22.64740562438965
1740485471.69668,125,22.648170471191406
1740485545.177443,126,22.732452392578125
1740485599.716836,127,22.799827575683594
1740485647.573459,128,22.668384552001953
1740485699.781765,129,22.587440490722656
1740485747.490213,130,22.802751541137695
1740485822.201951,131,22.724912643432617
1740485871.397264,132,22.681241989135742
1740485921.331193,133,22.68697166442871
1740485970.121908,134,22.710880279541016
1740486018.284758,135,22.51502799987793
1740486093.724104,136,22.623573303222656
1740486142.200599,137,22.677860260009766
1740486190.249267,138,22.624652862548828
1740486240.183429,139,22.695175170898438
1740486293.309963,140,22.82174301147461
1740486369.607097,141,22.644596099853516
1740486422.160529,142,22.81708526611328
1740486472.628017,143,22.674501419067383
1740486522.999146,144,22.79018783569336
1740486573.945833,145,22.668928146362305
1740486649.486934,146,22.71245765686035
1740486701.119527,147,22.73442840576172
1740486750.127272,148,22.63718032836914
1740486800.059246,149,22.61102867126465
1740486849.940282,150,22.88043975830078
1740486924.696185,151,22.728483200073242
1740486974.927022,152,22.59783363342285
1740487036.662442,153,22.665193557739258
1740487086.669444,154,22.695600509643555
1740487135.381178,155,22.570363998413086
1740487211.550004,156,22.63494110107422
1740487261.323022,157,22.496713638305664
1740487310.033148,158,22.785032272338867
1740487373.588788,159,22.643070220947266
1740487425.803248,160,22.748443603515625
1740487503.596573,161,22.649518966674805
1740487564.676697,162,22.763818740844727
1740487616.531992,163,22.85102653503418
1740487670.36294,164,22.84882164001465
1740487724.727076,165,22.68362045288086
1740487805.780906,166,22.65128517150879
1740487856.719343,167,22.807756423950195
1740487909.29245,168,22.68022346496582
1740487965.154862,169,22.600753784179688
1740488015.565771,170,22.588977813720703
1740488095.74683,171,22.564783096313477
1740488146.928087,172,22.726736068725586
1740488197.737419,173,22.659250259399414
1740488250.909432,174,22.775901794433594
1740488302.088537,175,22.654727935791016
1740488379.279191,176,22.775691986083984
1740488430.131104,177,22.656190872192383
1740488481.653286,178,22.732410430908203
1740488532.446389,179,22.78186798095703
1740488585.612911,180,22.787050247192383
1740488664.131914,181,22.739185333251953
1740488715.565982,182,22.617477416992188
1740488767.703685,183,22.935880661010742
1740488819.341497,184,22.839645385742188
1740488871.08484,185,22.90610122680664
1740488947.717866,186,22.96193504333496
1740489002.714203,187,22.88331413269043
1740489054.407019,188,22.767940521240234
1740489107.210343,189,22.73076629638672
1740489158.160226,190,22.903257369995117
1740489237.667228,191,22.639617919921875
1740489290.730084,192,22.796289443969727
1740489343.458408,193,22.458406448364258
1740489395.444788,194,22.888643264770508
1740489447.986838,195,22.694368362426758
1740489525.058835,196,22.80086898803711
1740489587.146245,197,22.588388442993164
1740489639.556473,198,22.787012100219727
1740489695.395634,199,22.660991668701172
1740489750.744587,200,22.866758346557617
1740489830.40713,201,22.66581916809082
1740489885.739446,202,22.704973220825195
1740489952.713829,203,22.74774169921875
1740490006.388668,204,22.625106811523438
1740490061.908391,205,22.8221378326416
1740490140.2474,206,22.734031677246094
1740490197.188159,207,22.74734115600586
1740490255.09814,208,22.683176040649414
1740490307.807122,209,22.492204666137695
1740490362.246453,210,22.85409927368164
1740490442.309278,211,22.953126907348633
1740490496.947033,212,22.819738388061523
1740490551.823818,213,22.87442970275879
1740490609.419429,214,22.69807243347168
1740490667.424146,215,22.676403045654297
1740490755.198627,216,22.735111236572266
1740490814.883466,217,22.649803161621094
1740490870.232524,218,22.8044490814209
1740490923.868851,219,22.73579978942871
1740490978.840308,220,22.769100189208984
1740491061.4106,221,22.738542556762695
1740491116.615073,222,22.70162010192871
1740491175.853175,223,22.70115089416504
1740491234.35513,224,22.84662437438965
1740491292.884458,225,22.89307975769043
1740491373.25928,226,22.949996948242188
1740491427.788438,227,22.80043601989746
1740491484.725357,228,22.71575927734375
1740491542.436497,229,22.74650001525879
1740491600.386141,230,22.810264587402344
1740491684.93721,231,22.691932678222656
1740491744.435563,232,22.7583065032959
1740491803.325146,233,22.820829391479492
1740491860.730265,234,22.647356033325195
1740491919.398527,235,22.69091796875
1740492003.942875,236,22.646160125732422
1740492061.143698,237,22.668506622314453
1740492120.973425,238,22.636337280273438
1740492179.528293,239,22.74006462097168
1740492238.578117,240,22.716459274291992
1740492323.276712,241,22.639949798583984
1740492403.317892,242,22.756895065307617
1740492484.669297,243,22.7099609375
1740492556.158604,244,22.63329315185547
1740492616.987515,245,22.856325149536133
1740492702.504938,246,22.733299255371094
1740492761.509123,247,22.7238712310791
1740492821.758289,248,22.704540252685547
1740492884.251686,249,22.764102935791016
1740492945.846131,250,22.7822265625
1740493030.845273,251,22.776220321655273
1740493094.791767,252,22.582822799682617
1740493159.854133,253,22.749671936035156
1740493222.847192,254,22.986764907836914
1740493281.991909,255,22.737157821655273
1740493371.52113,256,22.798961639404297
1740493431.958189,257,22.763158798217773
1740493492.877692,258,22.818572998046875
1740493558.796015,259,22.563507080078125
1740493619.679288,260,22.69853973388672
1740493712.184749,261,22.644044876098633
1740493774.40071,262,22.601396560668945
1740493835.708302,263,22.906389236450195
1740493895.99536,264,22.751766204833984
1740493956.962883,265,22.760578155517578
1740494042.200186,266,22.670759201049805
1740494124.710759,267,22.821712493896484
1740494212.042864,268,22.953330993652344
1740494294.2425,269,22.977664947509766
1740494376.807587,270,22.93856430053711
1740494489.09764,271,22.935476303100586
1740494573.863002,272,22.938215255737305
1740494657.643201,273,22.853246688842773
1740494742.627499,274,22.873029708862305
1740494825.91921,275,22.754533767700195
1740494935.890566,276,22.7897891998291
1740495022.560586,277,22.66472625732422
1740495109.713059,278,22.72784423828125
1740495194.347986,279,22.765893936157227
1740495280.21406,280,22.792285919189453
1740495403.391932,281,22.58118438720703
1740495490.877454,282,22.65020179748535
1740495573.964067,283,22.638225555419922
1740495659.519341,284,22.659337997436523
1740495745.23572,285,22.655349731445312
1740495854.410381,286,22.789995193481445
1740495941.145114,287,22.55641746520996
1740496027.262307,288,22.655506134033203
1740496111.751962,289,22.95058250427246
1740496198.70292,290,22.803396224975586
1740496312.096506,291,22.818214416503906
1740496398.082429,292,22.81248664855957
1740496486.419245,293,22.86712074279785
1740496574.244773,294,23.065670013427734
1740496661.038191,295,22.833049774169922
1740496770.37443,296,22.60474967956543
1740496859.50427,297,23.091970443725586
1740496943.3792,298,22.66778564453125
1740497027.937236,299,22.74085235595703
1740497113.331643,300,22.845535278320312
1740735406.868337,301,22.87177276611328
1740735450.848972,302,22.752973556518555
1740735491.087427,303,22.828161239624023
1740735531.999221,304,22.93954849243164
1740735573.989968,305,22.86429786682129
1740735647.261599,306,22.92547607421875
1740735688.377232,307,23.0270938873291
1740735729.706272,308,22.812410354614258
1740735769.694825,309,22.878643035888672
1740735811.995241,310,23.248960494995117
1740735880.781136,311,23.02254295349121
1740735921.667642,312,23.092025756835938
1740735962.926096,313,23.063722610473633
1740736004.265145,314,22.970163345336914
1740736047.903579,315,23.11480712890625
1740736114.187647,316,23.113224029541016
1740736160.869374,317,23.092947006225586
1740736203.588796,318,23.130712509155273


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_min_return.csv <==
Wall time,Step,Value
1740479152.288713,1,-2.4146203994750977
1740479194.185736,2,-0.12852317094802856
1740479244.830526,3,6.544837474822998
1740479295.433902,4,18.313779830932617
1740479346.441804,5,24.86690902709961
1740479421.62671,6,23.898387908935547
1740479461.452608,7,23.674205780029297
1740479512.82401,8,23.379558563232422
1740479563.751342,9,22.83724594116211
1740479602.792994,10,21.856489181518555
1740479674.55608,11,22.260990142822266
1740479717.44132,12,21.793779373168945
1740479769.698041,13,22.55638885498047
1740479814.733034,14,22.770551681518555
1740479856.811431,15,22.7010440826416
1740479930.759182,16,23.373186111450195
1740479972.834512,17,23.4843807220459
1740480012.694846,18,23.5444393157959
1740480054.071598,19,23.272174835205078
1740480094.962827,20,22.59622573852539
1740480163.375033,21,21.791324615478516
1740480205.865826,22,21.01726531982422
1740480257.822548,23,20.783935546875
1740480302.301561,24,20.21849250793457
1740480346.396264,25,19.939369201660156
1740480423.66132,26,19.839378356933594
1740480464.096792,27,19.601226806640625
1740480505.32381,28,19.44454002380371
1740480547.325036,29,19.498334884643555
1740480587.644442,30,19.151456832885742
1740480652.70909,31,19.31218910217285
1740480693.369533,32,19.193634033203125
1740480734.331752,33,19.614662170410156
1740480776.981774,34,19.598297119140625
1740480819.388596,35,19.509349822998047
1740480889.924671,36,19.48423957824707
1740480931.017745,37,19.546817779541016
1740480974.897371,38,19.41683578491211
1740481016.920032,39,19.73445701599121
1740481058.283799,40,19.699115753173828
1740481125.538033,41,19.50141716003418
1740481172.498239,42,19.7576847076416
1740481213.579752,43,20.17812728881836
1740481268.389309,44,20.238452911376953
1740481309.261437,45,20.09271240234375
1740481388.893041,46,20.475778579711914
1740481444.566762,47,20.352561950683594
1740481499.588864,48,20.382780075073242
1740481540.966288,49,20.74566078186035
1740481589.232303,50,20.690454483032227
1740481658.039887,51,20.73263931274414
1740481714.766365,52,20.74431800842285
1740481757.761388,53,20.812484741210938
1740481799.940231,54,20.820228576660156
1740481852.147528,55,20.951887130737305
1740481920.903845,56,20.886850357055664
1740481976.860922,57,20.89312744140625
1740482018.64095,58,21.029726028442383
1740482062.04255,59,20.83055877685547
1740482105.973153,60,20.90656089782715
1740482174.011792,61,20.967103958129883
1740482217.087579,62,21.062042236328125
1740482259.311301,63,21.124513626098633
1740482303.184193,64,21.164779663085938
1740482345.631007,65,21.148576736450195
1740482413.020989,66,21.246562957763672
1740482455.835405,67,21.44028091430664
1740482498.936492,68,21.320743560791016
1740482541.506869,69,21.42854881286621
1740482585.577785,70,21.583776473999023
1740482653.203991,71,21.593584060668945
1740482696.237343,72,21.559955596923828
1740482740.872237,73,21.559297561645508
1740482785.346972,74,21.525283813476562
1740482842.492287,75,21.75743293762207
1740482911.364119,76,21.7025146484375
1740482954.447597,77,21.516550064086914
1740482998.918506,78,21.492521286010742
1740483042.875963,79,21.4837703704834
1740483086.172863,80,21.658897399902344
1740483154.961286,81,21.603195190429688
1740483197.751091,82,21.559999465942383
1740483243.170544,83,21.727224349975586
1740483286.025255,84,21.63787841796875
1740483332.808273,85,21.570600509643555
1740483403.51139,86,21.85636329650879
1740483451.214851,87,21.834688186645508
1740483495.700245,88,21.780338287353516
1740483541.485425,89,21.643638610839844
1740483588.933954,90,21.921945571899414
1740483672.49993,91,21.80274200439453
1740483718.492246,92,21.91769790649414
1740483764.148607,93,21.907859802246094
1740483812.612059,94,21.858585357666016
1740483859.419097,95,21.99705696105957
1740483931.465618,96,21.939453125
1740483977.528997,97,21.948986053466797
1740484023.017552,98,21.952524185180664
1740484068.984269,99,22.05280876159668
1740484115.998081,100,22.00114631652832
1740484195.604987,101,21.80316925048828
1740484244.597031,102,22.01799201965332
1740484297.008396,103,22.03270149230957
1740484347.18813,104,22.072988510131836
1740484396.036901,105,21.883148193359375
1740484468.885628,106,22.025047302246094
1740484517.683987,107,21.930448532104492
1740484565.856419,108,22.03911781311035
1740484614.618344,109,22.07126808166504
1740484664.447713,110,21.90867805480957
1740484739.293649,111,22.024696350097656
1740484787.785388,112,22.099992752075195
1740484834.714863,113,21.993345260620117
1740484884.428602,114,21.96494483947754
1740484931.908958,115,21.945676803588867
1740485006.756726,116,21.943164825439453
1740485054.018038,117,22.125425338745117
1740485103.441529,118,21.919776916503906
1740485153.541357,119,21.938358306884766
1740485203.044492,120,22.13774871826172
1740485277.445198,121,22.009069442749023
1740485325.613979,122,21.94715118408203
1740485374.816026,123,22.005937576293945
1740485423.919555,124,22.025434494018555
1740485471.6958,125,22.04496955871582
1740485545.176645,126,21.892276763916016
1740485599.715993,127,21.836288452148438
1740485647.572352,128,21.928142547607422
1740485699.78096,129,22.010814666748047
1740485747.489444,130,21.92827606201172
1740485822.201081,131,21.794546127319336
1740485871.396495,132,21.9062557220459
1740485921.330339,133,21.770374298095703
1740485970.121006,134,21.818115234375
1740486018.2839,135,21.80677032470703
1740486093.723231,136,21.82002067565918
1740486142.199578,137,21.859418869018555
1740486190.248286,138,21.728925704956055
1740486240.182386,139,21.711912155151367
1740486293.309113,140,21.52083969116211
1740486369.606235,141,21.63368034362793
1740486422.159716,142,21.726421356201172
1740486472.627017,143,21.81290626525879
1740486522.99831,144,21.46779441833496
1740486573.945082,145,21.4576358795166
1740486649.485744,146,21.564960479736328
1740486701.118621,147,21.471994400024414
1740486750.126054,148,21.403461456298828
1740486800.058163,149,21.581628799438477
1740486849.939056,150,21.259370803833008
1740486924.695389,151,21.44176483154297
1740486974.926215,152,21.262189865112305
1740487036.661488,153,21.250015258789062
1740487086.668628,154,21.229156494140625
1740487135.380387,155,21.211509704589844
1740487211.549159,156,20.962806701660156
1740487261.321974,157,21.250608444213867
1740487310.032374,158,20.90217399597168
1740487373.588093,159,20.904502868652344
1740487425.802438,160,20.902801513671875
1740487503.595595,161,21.040122985839844
1740487564.675846,162,20.910476684570312
1740487616.531039,163,21.037466049194336
1740487670.361739,164,20.852577209472656
1740487724.725823,165,21.069602966308594
1740487805.780065,166,21.08881950378418
1740487856.718454,167,21.01051139831543
1740487909.291718,168,21.078306198120117
1740487965.154043,169,21.089641571044922
1740488015.564871,170,21.170488357543945
1740488095.745759,171,21.486034393310547
1740488146.927281,172,21.33881950378418
1740488197.736527,173,21.46636199951172
1740488250.90859,174,21.445430755615234
1740488302.087759,175,21.32512855529785
1740488379.278006,176,21.459489822387695
1740488430.130004,177,21.445775985717773
1740488481.6525,178,21.705360412597656
1740488532.445654,179,21.653779983520508
1740488585.612161,180,21.691465377807617
1740488664.131055,181,21.633832931518555
1740488715.565261,182,21.77020835876465
1740488767.70294,183,21.728456497192383
1740488819.340814,184,21.63239288330078
1740488871.083992,185,21.67447280883789
1740488947.717196,186,21.805593490600586
1740489002.71333,187,21.8243350982666
1740489054.406217,188,21.621484756469727
1740489107.209502,189,21.52775001525879
1740489158.159437,190,21.65685272216797
1740489237.66626,191,21.657747268676758
1740489290.729314,192,21.587451934814453
1740489343.457519,193,21.349651336669922
1740489395.444009,194,21.383657455444336
1740489447.98609,195,21.377195358276367
1740489525.05801,196,21.313709259033203
1740489587.145355,197,21.292919158935547
1740489639.5557,198,21.494049072265625
1740489695.39479,199,21.49270248413086
1740489750.743666,200,21.51731300354004
1740489830.40619,201,21.510099411010742
1740489885.738369,202,21.516576766967773
1740489952.713019,203,21.504411697387695
1740490006.387914,204,21.369503021240234
1740490061.907553,205,21.631399154663086
1740490140.246674,206,21.52777862548828
1740490197.187297,207,21.57282257080078
1740490255.097405,208,21.59382438659668
1740490307.806282,209,21.632654190063477
1740490362.24568,210,21.6181583404541
1740490442.308519,211,21.74263572692871
1740490496.946308,212,21.7724666595459
1740490551.822985,213,21.782550811767578
1740490609.418495,214,21.6621036529541
1740490667.422508,215,21.65441131591797
1740490755.19773,216,21.51248550415039
1740490814.882377,217,21.769283294677734
1740490870.231619,218,21.72222137451172
1740490923.86803,219,21.669551849365234
1740490978.839503,220,21.452850341796875
1740491061.409674,221,21.685352325439453
1740491116.614222,222,21.45855140686035
1740491175.852305,223,21.64692497253418
1740491234.354181,224,21.585920333862305
1740491292.883596,225,21.677770614624023
1740491373.258181,226,21.73887825012207
1740491427.787701,227,21.671493530273438
1740491484.724404,228,21.721784591674805
1740491542.435688,229,21.638200759887695
1740491600.38377,230,21.562917709350586
1740491684.93636,231,21.503307342529297
1740491744.434691,232,21.403718948364258
1740491803.324207,233,21.482166290283203
1740491860.729315,234,21.447725296020508
1740491919.397689,235,21.46299171447754
1740492003.942022,236,21.596466064453125
1740492061.142855,237,21.439132690429688
1740492120.97246,238,21.584684371948242
1740492179.527305,239,21.554664611816406
1740492238.577075,240,21.491899490356445
1740492323.27585,241,21.39965057373047
1740492403.317018,242,21.634252548217773
1740492484.668437,243,21.659515380859375
1740492556.155826,244,21.916059494018555
1740492616.986651,245,21.70781707763672
1740492702.5041,246,21.79631996154785
1740492761.508279,247,21.750585556030273
1740492821.756635,248,21.811479568481445
1740492884.250849,249,21.642915725708008
1740492945.84527,250,21.67601203918457
1740493030.84425,251,21.656009674072266
1740493094.790906,252,21.744728088378906
1740493159.853323,253,21.543968200683594
1740493222.846285,254,21.687599182128906
1740493281.991063,255,21.63711929321289
1740493371.520235,256,21.620901107788086
1740493431.957335,257,21.683509826660156
1740493492.876823,258,21.522445678710938
1740493558.795115,259,21.459575653076172
1740493619.678414,260,21.535579681396484
1740493712.183898,261,21.595455169677734
1740493774.3999,262,21.475492477416992
1740493835.707335,263,21.57135772705078
1740493895.994506,264,21.641210556030273
1740493956.96171,265,21.681453704833984
1740494042.199384,266,21.801586151123047
1740494124.70997,267,21.766845703125
1740494212.042038,268,21.79253387451172
1740494294.241602,269,21.81743049621582
1740494376.806794,270,21.825098037719727
1740494489.096835,271,21.773643493652344
1740494573.862177,272,21.829877853393555
1740494657.642297,273,22.008304595947266
1740494742.626705,274,21.794723510742188
1740494825.918431,275,21.72699546813965
1740494935.889674,276,21.51662254333496
1740495022.559735,277,21.645492553710938
1740495109.712277,278,21.766294479370117
1740495194.347201,279,21.716228485107422
1740495280.213383,280,21.537790298461914
1740495403.39114,281,21.546886444091797
1740495490.876623,282,21.43463897705078
1740495573.963109,283,21.277446746826172
1740495659.51863,284,21.311511993408203
1740495745.23481,285,21.527809143066406
1740495854.409626,286,21.56928253173828
1740495941.144363,287,21.27117919921875
1740496027.26144,288,21.452943801879883
1740496111.75106,289,21.187768936157227
1740496198.701796,290,21.192373275756836
1740496312.095769,291,21.217159271240234
1740496398.081574,292,21.34465789794922
1740496486.41846,293,21.012920379638672
1740496574.243818,294,21.035974502563477
1740496661.03729,295,21.309324264526367
1740496770.373649,296,21.30221176147461
1740496859.503529,297,21.160959243774414
1740496943.3784,298,21.1395263671875
1740497027.936482,299,21.359235763549805
1740497113.330014,300,21.364097595214844
1740735406.818751,301,21.22663116455078
1740735450.848188,302,21.638620376586914
1740735491.086685,303,21.63298797607422
1740735531.998261,304,21.326980590820312
1740735573.98905,305,21.622102737426758
1740735647.26089,306,21.530380249023438
1740735688.376524,307,21.74185562133789
1740735729.705565,308,21.586336135864258
1740735769.693974,309,21.49018096923828
1740735811.994335,310,21.55272674560547
1740735880.780318,311,21.265966415405273
1740735921.666813,312,21.355825424194336
1740735962.925235,313,21.105859756469727
1740736004.264377,314,21.29351806640625
1740736047.902493,315,21.269155502319336
1740736114.186884,316,21.250730514526367
1740736160.868598,317,21.103822708129883
1740736203.587944,318,21.145057678222656


==> tikz/results_base/MLP_Plot_data-_flash_2025_02_24_relexi_run_001/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_train_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740479152.341312,1,2.7747583389282227
1740479194.188662,2,2.7651898860931396
1740479244.833224,3,2.7351982593536377
1740479295.437043,4,2.6876323223114014
1740479346.444705,5,2.6668648719787598
1740479421.629171,6,2.675361394882202
1740479461.454951,7,2.6774725914001465
1740479512.826317,8,2.679166316986084
1740479563.753811,9,2.6829254627227783
1740479602.795504,10,2.686603546142578
1740479674.559193,11,2.6818535327911377
1740479717.444208,12,2.683277130126953
1740479769.700802,13,2.677582263946533
1740479814.736699,14,2.673527717590332
1740479856.81401,15,2.673581838607788
1740479930.761858,16,2.664900779724121
1740479972.838794,17,2.656733512878418
1740480012.698265,18,2.658928632736206
1740480054.074835,19,2.6610312461853027
1740480094.966135,20,2.6706714630126953
1740480163.378176,21,2.6791138648986816
1740480205.869155,22,2.6822147369384766
1740480257.82561,23,2.6845180988311768
1740480302.304341,24,2.6861393451690674
1740480346.400843,25,2.6872575283050537
1740480423.664087,26,2.6889379024505615
1740480464.099752,27,2.6884496212005615
1740480505.326824,28,2.6889872550964355
1740480547.328333,29,2.6894795894622803
1740480587.64775,30,2.6887919902801514
1740480652.711998,31,2.6890869140625
1740480693.372413,32,2.689849376678467
1740480734.334694,33,2.689955949783325
1740480776.98483,34,2.6894218921661377
1740480819.394415,35,2.688866376876831
1740480889.929584,36,2.6891684532165527
1740480931.020525,37,2.689516067504883
1740480974.902031,38,2.689195394515991
1740481016.922816,39,2.689030647277832
1740481058.286879,40,2.689270257949829
1740481125.541116,41,2.688884973526001
1740481172.501182,42,2.6895530223846436
1740481213.582579,43,2.689312696456909
1740481268.39219,44,2.6896839141845703
1740481309.264362,45,2.690162420272827
1740481388.896181,46,2.6908681392669678
1740481444.569652,47,2.6907012462615967
1740481499.591921,48,2.690993309020996
1740481540.969578,49,2.6909899711608887
1740481589.234725,50,2.6911873817443848
1740481658.043352,51,2.6914758682250977
1740481714.770129,52,2.6915831565856934
1740481757.764756,53,2.692262887954712
1740481799.944662,54,2.6920154094696045
1740481852.151484,55,2.692608594894409
1740481920.907706,56,2.693182945251465
1740481976.865131,57,2.6931891441345215
1740482018.644399,58,2.6928293704986572
1740482062.046639,59,2.6918535232543945
1740482105.976366,60,2.6924021244049072
1740482174.015804,61,2.692340850830078
1740482217.091341,62,2.692458391189575
1740482259.315084,63,2.6926636695861816
1740482303.187947,64,2.692443609237671
1740482345.633792,65,2.6925926208496094
1740482413.023972,66,2.6929311752319336
1740482455.83814,67,2.692530870437622
1740482498.941115,68,2.6928365230560303
1740482541.509506,69,2.6927649974823
1740482585.581444,70,2.692591905593872
1740482653.206835,71,2.692579984664917
1740482696.240057,72,2.6925487518310547
1740482740.875112,73,2.692694664001465
1740482785.34977,74,2.692671060562134
1740482842.495244,75,2.692979335784912
1740482911.367213,76,2.692601203918457
1740482954.450543,77,2.692758798599243
1740482998.921371,78,2.6930925846099854
1740483042.878887,79,2.6926321983337402
1740483086.175808,80,2.6926965713500977
1740483154.964092,81,2.6926989555358887
1740483197.753946,82,2.6925857067108154
1740483243.173735,83,2.692423105239868
1740483286.028206,84,2.6928491592407227
1740483332.813036,85,2.692176580429077
1740483403.514138,86,2.692120313644409
1740483451.217791,87,2.691983699798584
1740483495.703384,88,2.6920101642608643
1740483541.488519,89,2.6919474601745605
1740483588.938604,90,2.69210147857666
1740483672.503831,91,2.6918387413024902
1740483718.495304,92,2.6920928955078125
1740483764.151243,93,2.692345142364502
1740483812.615408,94,2.692070960998535
1740483859.422133,95,2.6918511390686035
1740483931.468549,96,2.692120313644409
1740483977.531527,97,2.6916956901550293
1740484023.020385,98,2.691864490509033
1740484068.987041,99,2.691990613937378
1740484116.001897,100,2.6920464038848877
1740484195.611387,101,2.691800594329834
1740484244.599998,102,2.6920995712280273
1740484297.012101,103,2.6919586658477783
1740484347.192206,104,2.692107915878296
1740484396.040063,105,2.692350387573242
1740484468.888579,106,2.6921021938323975
1740484517.68643,107,2.691650629043579
1740484565.862738,108,2.6914939880371094
1740484614.622147,109,2.6915364265441895
1740484664.451231,110,2.691770076751709
1740484739.296343,111,2.6920177936553955
1740484787.787958,112,2.6918327808380127
1740484834.717544,113,2.6917850971221924
1740484884.432387,114,2.691563367843628
1740484931.91177,115,2.6916677951812744
1740485006.760066,116,2.6913328170776367
1740485054.021046,117,2.6914680004119873
1740485103.444261,118,2.6913540363311768
1740485153.543926,119,2.691200017929077
1740485203.047276,120,2.691249132156372
1740485277.447788,121,2.6907525062561035
1740485325.616618,122,2.6911380290985107
1740485374.818596,123,2.6908602714538574
1740485423.923492,124,2.690978527069092
1740485471.69847,125,2.690568447113037
1740485545.179302,126,2.690115451812744
1740485599.71886,127,2.6903533935546875
1740485647.576435,128,2.6905338764190674
1740485699.783721,129,2.6898036003112793
1740485747.492006,130,2.6902594566345215
1740485822.203893,131,2.6898980140686035
1740485871.399073,132,2.6901235580444336
1740485921.333004,133,2.6900501251220703
1740485970.123622,134,2.6898202896118164
1740486018.286845,135,2.689215660095215
1740486093.725865,136,2.6894125938415527
1740486142.203721,137,2.689523696899414
1740486190.251079,138,2.689450263977051
1740486240.185236,139,2.6892592906951904
1740486293.311856,140,2.6891937255859375
1740486369.608856,141,2.6892142295837402
1740486422.162392,142,2.6889615058898926
1740486472.631901,143,2.6888914108276367
1740486523.001552,144,2.6887669563293457
1740486573.948162,145,2.6886649131774902
1740486649.493047,146,2.6887733936309814
1740486701.123111,147,2.6885509490966797
1740486750.129345,148,2.6882715225219727
1740486800.062915,149,2.6880810260772705
1740486849.942965,150,2.6881978511810303
1740486924.698244,151,2.6882307529449463
1740486974.929068,152,2.6877951622009277
1740487036.666352,153,2.6871743202209473
1740487086.6723,154,2.687774419784546
1740487135.384337,155,2.687156915664673
1740487211.552895,156,2.6868691444396973
1740487261.325953,157,2.6868228912353516
1740487310.034848,158,2.6869003772735596
1740487373.590815,159,2.6867756843566895
1740487425.805528,160,2.687221050262451
1740487503.59878,161,2.68595027923584
1740487564.679047,162,2.6858139038085938
1740487616.534134,163,2.686782121658325
1740487670.365001,164,2.686506986618042
1740487724.729272,165,2.6864442825317383
1740487805.782857,166,2.686551809310913
1740487856.722324,167,2.6865999698638916
1740487909.294857,168,2.687147617340088
1740487965.157185,169,2.6869142055511475
1740488015.567909,170,2.687033176422119
1740488095.748855,171,2.6876180171966553
1740488146.930292,172,2.6872060298919678
1740488197.739441,173,2.6879091262817383
1740488250.911154,174,2.6875863075256348
1740488302.090232,175,2.687654495239258
1740488379.28117,176,2.687912702560425
1740488430.133787,177,2.68757700920105
1740488481.655813,178,2.687993288040161
1740488532.448413,179,2.6876535415649414
1740488585.61505,180,2.6880414485931396
1740488664.13415,181,2.6873273849487305
1740488715.567695,182,2.687709093093872
1740488767.705754,183,2.6878514289855957
1740488819.343249,184,2.688295364379883
1740488871.086933,185,2.688626766204834
1740488947.71958,186,2.687997579574585
1740489002.716817,187,2.6882944107055664
1740489054.409085,188,2.6882290840148926
1740489107.212028,189,2.6881790161132812
1740489158.162357,190,2.688627004623413
1740489237.669254,191,2.688218593597412
1740489290.732173,192,2.688145399093628
1740489343.460486,193,2.688260793685913
1740489395.446797,194,2.688337802886963
1740489447.988877,195,2.6882147789001465
1740489525.061186,196,2.687788724899292
1740489587.148503,197,2.687516927719116
1740489639.558122,198,2.6876585483551025
1740489695.397812,199,2.687887668609619
1740489750.746762,200,2.687910556793213
1740489830.40992,201,2.687598466873169
1740489885.741587,202,2.6870436668395996
1740489952.715984,203,2.6880247592926025
1740490006.390789,204,2.687520980834961
1740490061.910577,205,2.687547206878662
1740490140.249655,206,2.6878490447998047
1740490197.19026,207,2.6881940364837646
1740490255.100177,208,2.6866447925567627
1740490307.809129,209,2.6869421005249023
1740490362.248545,210,2.686812162399292
1740490442.311167,211,2.6870858669281006
1740490496.949006,212,2.6872713565826416
1740490551.825902,213,2.687675952911377
1740490609.421514,214,2.687192916870117
1740490667.427525,215,2.687894105911255
1740490755.200769,216,2.6877057552337646
1740490814.885821,217,2.6879053115844727
1740490870.235612,218,2.6877737045288086
1740490923.871176,219,2.687544107437134
1740490978.842481,220,2.6874146461486816
1740491061.41278,221,2.6870880126953125
1740491116.617307,222,2.6874284744262695
1740491175.856357,223,2.687512159347534
1740491234.358297,224,2.687027931213379
1740491292.886878,225,2.6870510578155518
1740491373.261555,226,2.686777353286743
1740491427.790773,227,2.686591386795044
1740491484.727425,228,2.686288833618164
1740491542.438904,229,2.68696928024292
1740491600.389396,230,2.6866564750671387
1740491684.939472,231,2.686082601547241
1740491744.437649,232,2.686657190322876
1740491803.327469,233,2.686927318572998
1740491860.732362,234,2.686983346939087
1740491919.400795,235,2.6876003742218018
1740492003.944978,236,2.6871798038482666
1740492061.14591,237,2.6875245571136475
1740492120.975629,238,2.6868464946746826
1740492179.531811,239,2.6874945163726807
1740492238.580495,240,2.6876063346862793
1740492323.278881,241,2.6876845359802246
1740492403.319943,242,2.6876938343048096
1740492484.671977,243,2.687962532043457
1740492556.167926,244,2.6876296997070312
1740492616.989521,245,2.6868464946746826
1740492702.506757,246,2.6875922679901123
1740492761.510935,247,2.6871612071990967
1740492821.760437,248,2.687384605407715
1740492884.253653,249,2.6866304874420166
1740492945.847992,250,2.6868205070495605
1740493030.847092,251,2.686903238296509
1740493094.793547,252,2.6864945888519287
1740493159.855867,253,2.686814546585083
1740493222.849082,254,2.686692714691162
1740493281.993752,255,2.6861677169799805
1740493371.522977,256,2.6861982345581055
1740493431.960036,257,2.686332941055298
1740493492.879503,258,2.6862659454345703
1740493558.798484,259,2.686368703842163
1740493619.681044,260,2.6865906715393066
1740493712.186573,261,2.686117649078369
1740493774.402437,262,2.686464548110962
1740493835.710121,263,2.6865153312683105
1740493895.997214,264,2.687002658843994
1740493956.964717,265,2.6869044303894043
1740494042.201962,266,2.687020778656006
1740494124.712383,267,2.686607599258423
1740494212.044564,268,2.6864233016967773
1740494294.245009,269,2.6862354278564453
1740494376.809212,270,2.686269760131836
1740494489.099389,271,2.6862616539001465
1740494573.864649,272,2.6860711574554443
1740494657.645623,273,2.6863818168640137
1740494742.629289,274,2.6860508918762207
1740494825.920872,275,2.686370611190796
1740494935.892705,276,2.686471939086914
1740495022.562384,277,2.686100721359253
1740495109.714671,278,2.686520576477051
1740495194.350156,279,2.6863059997558594
1740495280.215727,280,2.6862080097198486
1740495403.39387,281,2.6864073276519775
1740495490.879282,282,2.6870369911193848
1740495573.965948,283,2.686514377593994
1740495659.521009,284,2.686830997467041
1740495745.237819,285,2.6863174438476562
1740495854.412105,286,2.6865110397338867
1740495941.14688,287,2.6863033771514893
1740496027.264659,288,2.6856980323791504
1740496111.754328,289,2.6866726875305176
1740496198.704586,290,2.6856815814971924
1740496312.098084,291,2.685657024383545
1740496398.084666,292,2.684947967529297
1740496486.420864,293,2.685197591781616
1740496574.24774,294,2.684527635574341
1740496661.040482,295,2.6844120025634766
1740496770.376081,296,2.6845316886901855
1740496859.50579,297,2.6848607063293457
1740496943.380824,298,2.6852011680603027
1740497027.940077,299,2.6851894855499268
1740497113.333297,300,2.6854312419891357
1740735406.869783,301,2.6852169036865234
1740735450.850824,302,2.685244560241699
1740735491.089245,303,2.685002088546753
1740735532.001023,304,2.6856002807617188
1740735573.99216,305,2.68546199798584
1740735647.263648,306,2.6851730346679688
1740735688.379007,307,2.6848556995391846
1740735729.708102,308,2.685408115386963
1740735769.696594,309,2.6845924854278564
1740735811.997261,310,2.6843202114105225
1740735880.783624,311,2.684562921524048
1740735921.669672,312,2.6841354370117188
1740735962.932869,313,2.6841180324554443
1740736004.267209,314,2.683964967727661
1740736047.906418,315,2.6839778423309326
1740736114.189884,316,2.68365740776062
1740736160.871493,317,2.683245897293091
1740736203.590695,318,2.683228015899658


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/data.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.779833741983296,-0.8885971394115643,-0.060233920812606805,2.9184037604895026
2,0.5,2.778090998808732,-0.5835342260848471,-0.05658901731173194,2.8387148131988424
3,0.75,2.7409006095423223,-0.3548049101916026,-0.0371168528993924,2.7637696495340465
4,1.0,2.741635704875913,0.0923107224958847,0.0058490994075934,2.7431893131423064
5,1.25,2.749945855261141,0.4487224100246909,0.037929939726988465,2.7863154896971545
6,1.5,2.774170571148653,0.6305178956580927,0.05293788015842433,2.844920943466154
7,1.75,2.797501855248392,0.8099152404080893,0.057758743564287805,2.912383787683809
8,2.0,2.7728750621211877,0.7526992484251115,0.059199134508768674,2.873219843435811
9,2.25,2.740564950335392,0.7528465742355438,0.057865748802820804,2.842089761310332
10,2.5,2.7132320429389654,0.5248967680144436,0.048448214928309065,2.7635384448027422
11,2.75,2.703476668234209,0.2776842264125036,0.016266806672016732,2.717700245664531
12,3.0,2.7126468828415256,-0.0686756213806395,-0.026973021527131397,2.713516068123029
13,3.25,2.742415491882636,-0.3850790617714589,-0.04999940594037373,2.7693191607203143
14,3.5,2.775997837637371,-0.5786084118462278,-0.05599633852640787,2.835657188171125
15,3.75,2.7555879321977863,-0.7419340414316704,-0.05761410792668659,2.853722301470345
16,4.0,2.727824554370498,-0.7157533797979807,-0.05574126541614527,2.820164835629088
17,4.25,2.7152934074442387,-0.6776076632233391,-0.05079269409179687,2.798565781569041
18,4.5,2.6859200450662506,-0.4725034026124221,-0.036164924502372735,2.727164453048075
19,4.75,2.678897432800965,-0.2151312430302638,-0.000838283682242,2.687521703576614
20,5.0,2.707296253111153,0.0704980571953661,0.03620213766892747,2.708213983085164
21,5.25,2.720120527684686,0.3219193163337127,0.053057471911112465,2.739103453935316
22,5.5,2.707503660245968,0.458978967801829,0.0574750353892644,2.746131417672822
23,5.75,2.696598814650074,0.5821083942076067,0.0573024700085322,2.7587126254430965
24,6.0,2.6835646716255246,0.5847419502432194,0.053490514556566865,2.746532813416008
25,6.25,2.662168480338588,0.5679707571922769,0.045932407180468204,2.722082254218971
26,6.5,2.6588654933944627,0.4033614143987307,0.02685179809729253,2.689287292683607
27,6.75,2.6753398594690982,0.1906182091465394,-0.005648112545410733,2.682122045195253
28,7.0,2.682454890392317,-0.0322389312039792,-0.032306353251139265,2.682648614275607
29,7.25,2.6857836962724724,-0.2323218639911856,-0.043165797988573666,2.6958129593225424
30,7.5,2.6940519801913334,-0.3569377650078209,-0.047503391901652,2.717594642337525
31,7.75,2.6748129463878225,-0.468058079553366,-0.048320646087328535,2.715456253376049
32,8.0,2.65806754468831,-0.4752657192385595,-0.04334016640981034,2.7002223197375224
33,8.25,2.660869272260904,-0.4514454627554736,-0.031179897487163533,2.698893901194483
34,8.5,2.6576446932912643,-0.3134148893167304,-0.007193672781189267,2.67606132377878
35,8.75,2.6524972980407253,-0.1487362942472404,0.023186651368935867,2.656664149142633
36,9.0,2.659381196309031,0.0269201192294774,0.04154672722021733,2.6595174449703056
37,9.25,2.6686334254028226,0.1897502164720794,0.04763710498809814,2.675370909580278
38,9.5,2.650212043226216,0.3050591253003025,0.049262061715126,2.667711555620333
39,9.75,2.6394567377194003,0.4204606329610004,0.049125750859578404,2.672736241038817
40,10.0,2.6443706152591435,0.4416094835434234,0.04396056632200873,2.680991399986488
41,10.25,2.641897872721488,0.4208572067751752,0.031042185922463734,2.675209367205663
42,10.5,2.640721157000764,0.3230064197485237,0.012557316571474067,2.660402483879124
43,10.75,2.651812251845924,0.206346605504638,-0.0071736096094052,2.6598284043605966
44,11.0,2.652407961770774,0.0819865795935399,-0.02017359311381973,2.653674771877375
45,11.25,2.6447517383132477,-0.0583659241103204,-0.028022075692812603,2.6453956865482704
46,11.5,2.6442938320001046,-0.1659147955415976,-0.032229038576285,2.6494938364399734
47,11.75,2.64375025177404,-0.2535088926490461,-0.03195127596457793,2.655876908368956
48,12.0,2.642446479385638,-0.2704967689495335,-0.023159834245840668,2.6562552396992443
49,12.25,2.643021792586979,-0.253900813921623,-0.006277124087015733,2.655189224782247
50,12.5,2.6496289759792475,-0.2018051918543928,0.009494384129842067,2.6573029646256416
51,12.75,2.640682806576654,-0.1264737160593824,0.02046601846814153,2.643709758238113
52,13.0,2.6321021654119323,-0.0319092209702246,0.028188578784465734,2.632295577542368
53,13.25,2.6305264881007715,0.083189292795881,0.033948883414268466,2.631841572556308
54,13.5,2.629310515623521,0.1764464698668092,0.03669374932845434,2.635224306258745
55,13.75,2.629671112116479,0.2439433288337499,0.035005442798137665,2.640961663027771
56,14.0,2.6372571844333628,0.2552536747954504,0.0257083177566528,2.6495810792164805
57,14.25,2.642534959641962,0.2465043068755195,0.012062224249045001,2.654007420155062
58,14.5,2.642994280765059,0.2310406777024102,0.003434999845921933,2.6530734183037605
59,14.75,2.6364249178789363,0.203592146453336,0.0016153971664607334,2.6442742122764864
60,15.0,2.6295657540360637,0.1511021514796477,-3.183285540823515e-05,2.6339035508121835
61,15.25,2.6264729869808265,0.0702808895734483,-0.0043958425521850005,2.62741312982546
62,15.5,2.6239060677335035,-0.0010629660553682,-0.0082387489577134,2.623906283041666
63,15.75,2.634236255944953,-0.0418234841474565,-0.006217019011576934,2.634568248491793
64,16.0,2.641261836811644,-0.0389862454040826,0.003487134041885533,2.641549548641541
65,16.25,2.640282203609906,-0.0280860957751432,0.015091164658466933,2.6404315828051805
66,16.5,2.6364837445350933,-0.0260058039167053,0.019819188863039,2.6366119997138644
67,16.75,2.6262557806987594,-0.0315298625006458,0.016871706893046668,2.6264450418546663
68,17.0,2.6166953384427822,-0.0167651932400995,0.012895695865154266,2.6167490452721225
69,17.25,2.614764501826329,0.0198611048723923,0.0121969071527322,2.6148399307601684
70,17.5,2.625283284319545,0.0542541025277279,0.012216591586669268,2.625843832098304
71,17.75,2.637575261057953,0.0678787854974146,0.0089426438013712,2.63844855687306
72,18.0,2.6412996239959794,0.0584702425509207,0.0020193735448022668,2.641946720315394
73,18.25,2.642023792027376,0.0498670897437115,-0.004022220770517933,2.642494360311526
74,18.5,2.6396129224987663,0.0629979621264509,-0.003109832604726133,2.640364581616441
75,18.75,2.6271398809626607,0.0899322709979364,0.005328424895803134,2.6286787113512657
76,19.0,2.6241431438604543,0.1141513438442901,0.014971828709046,2.62662478644577
77,19.25,2.6305723070457216,0.1236150630877943,0.020675373574097933,2.633475146345234
78,19.5,2.635801286442028,0.1337844666285371,0.024021896223227132,2.6391943287906123
79,19.75,2.6394376211754587,0.1519432865054157,0.027462323506673134,2.643807428386272
80,20.0,2.6394883275006524,0.1724057228071997,0.0295563538869222,2.6451129208918216
81,20.25,2.630749222918689,0.1786327327455255,0.028579798837502734,2.6368069946614265
82,20.5,2.6195173462390526,0.159971554170568,0.0228616471091906,2.6243974594925663
83,20.75,2.617335560583872,0.1168300091634838,0.0124399823447068,2.6199417336532567
84,21.0,2.6233469413786943,0.0607336617523185,-0.00039250849901386665,2.6240498761477067
85,21.25,2.6303327922617807,0.001020158639545,-0.011445347219705533,2.6303329900929477
86,21.5,2.640781757692358,-0.0594411390041139,-0.020083888123432734,2.641450650829359
87,21.75,2.6470686394081904,-0.1087949590536617,-0.025263878206411933,2.6493034414452823
88,22.0,2.642829429491411,-0.1366223347698817,-0.024643498162428532,2.646358451862459
89,22.25,2.63560600473018,-0.1387674529607306,-0.016943447291851,2.639256603320524
90,22.5,2.631375008069144,-0.1103489446449165,-0.0035599789892633332,2.6336877800292
91,22.75,2.632041879919147,-0.0589648918731993,0.012243969986836066,2.632702283989197
92,23.0,2.636577962444553,0.015381871337481,0.026264158387978867,2.6366228312017084
93,23.25,2.642991410161506,0.0943569274945128,0.03587563832600907,2.644675183071394
94,23.5,2.6451746632394766,0.169578115636095,0.0405901124080022,2.650604786901806
95,23.75,2.6403788548653417,0.2253718960355399,0.0409550915161768,2.6499798091198103
96,24.0,2.633943062093046,0.251110027149386,0.0363379245003064,2.6458859197030886
97,24.25,2.6305955496922704,0.2390023953409828,0.025606013834476467,2.6414305008914214
98,24.5,2.630186115002765,0.1931578545391706,0.0098262870063384,2.6372692233299797
99,24.75,2.6339701113740746,0.1243873553264721,-0.0069308994958798,2.63690552765492
100,25.0,2.643328401258769,0.0397856488124868,-0.020573386301596934,2.643627798074584
101,25.25,2.6487014192697917,-0.0416323073485312,-0.028761737048625932,2.6490285875122166
102,25.5,2.6486470512978486,-0.109435678374048,-0.030375187595685266,2.650906895771705
103,25.75,2.6474873847191414,-0.1502801285592937,-0.02542657156785327,2.651749152783271
104,26.0,2.645593185623661,-0.1535333956632629,-0.013590868562459934,2.6500444915891967
105,26.25,2.642086594754411,-0.124437508606195,0.0031492632503310664,2.6450153624750605
106,26.5,2.6404903682118213,-0.0641000160633495,0.019913507004578865,2.6412682932028546
107,26.75,2.645211721177949,0.0088279708887612,0.0318999364972114,2.64522645210712
108,27.0,2.644694267655292,0.0861267467484736,0.039029782017072,2.646096291874926
109,27.25,2.641221631735442,0.1509840402152559,0.0410134171446164,2.645533573468111
110,27.5,2.639224845025749,0.1864852666346339,0.036647138496239934,2.64580508300838
111,27.75,2.636448108581514,0.1860058674163706,0.024332620203494998,2.6430014778573923
112,28.0,2.6336956553760955,0.154387286362225,0.0066002923995256,2.638216867381681
113,28.25,2.63619269052156,0.1120238673709728,-0.009425298621257133,2.6385718198336097
114,28.5,2.6427845678985817,0.0596612412619467,-0.018794926504294065,2.643457912665116
115,28.75,2.6442028667386435,0.0014031045537723,-0.022950279215971602,2.64420323900627
116,29.0,2.6464015525001843,-0.0632871777632627,-0.024465434253215734,2.6471581826450463
117,29.25,2.648117007841946,-0.1044345929204226,-0.022010790805021867,2.650175517096978
118,29.5,2.64649533984746,-0.0979659731173976,-0.011100169271230668,2.648307934459881
119,29.75,2.644499056313649,-0.0466964446749686,0.0088886339217424,2.6449113060344884
120,30.0,2.64991622323644,0.0219753873841196,0.028090866903464,2.65000734108839
121,30.25,2.656375010499653,0.0736585055778371,0.03809583932161326,2.657396050996349
122,30.5,2.6564303769934554,0.1138458614320567,0.040338921050230604,2.6588687872813126
123,30.75,2.657122521786325,0.1443553401173186,0.0371019765734672,2.661040879055507
124,31.0,2.657015422119663,0.1626044422146541,0.029692754149436933,2.6619863181484744
125,31.25,2.655328436690733,0.1542675794654511,0.018017665793498335,2.659805931411648
126,31.5,2.6564477828198285,0.1081213431973117,0.0018123070088525333,2.6586472213708934
127,31.75,2.662393350703132,0.0408922546149248,-0.0151487278441588,2.6627073685171903
128,32.0,2.668463907566772,-0.0302901873592331,-0.0265859638651212,2.66863581656186
129,32.25,2.671942062835359,-0.0817333472966752,-0.030195193986097935,2.67319186127917
130,32.5,2.673112476497996,-0.1100699441584537,-0.026876427233219133,2.6753776751360347
131,32.75,2.6696523569437507,-0.1035829245177215,-0.016075043628613134,2.671661117953953
132,33.0,2.6663744840987778,-0.0595183509354708,0.002166136167943467,2.667038680550228
133,33.25,2.668540890126005,0.0084383024985852,0.022189180056254063,2.6685542316437094
134,33.5,2.6751257950958496,0.0855595283700568,0.0365602498253186,2.676493686239912
135,33.75,2.680453938834029,0.1501476255122925,0.04405581951141354,2.684655960762541
136,34.0,2.680233296760889,0.2057575075012335,0.04573446015516913,2.688119542907061
137,34.25,2.67793474181382,0.2320497203357288,0.041987985372543335,2.687969782962848
138,34.5,2.673637564806845,0.2212178499759375,0.031521995862325,2.6827737819455173
139,34.75,2.668991941235077,0.1634006548399602,0.012958383808533334,2.673989109248561
140,35.0,2.6711958525115227,0.0830278762879402,-0.0084082366277774,2.672485904680443
141,35.25,2.6763640607676096,-0.0015101636937644,-0.0237841978669166,2.676364486829638
142,35.5,2.682216291169945,-0.0774586694230691,-0.031396838525930996,2.6833345073035986
143,35.75,2.6828229605701845,-0.1355961243275096,-0.03351233899593353,2.6862474470337263
144,36.0,2.6773903504920087,-0.1635222419518537,-0.028990599016348467,2.6823792820033265
145,36.25,2.671249557578097,-0.1384608389690489,-0.015190696964661266,2.674835621639056
146,36.5,2.6659545574274803,-0.0666829279136476,0.008003171533346133,2.666788389644647
147,36.75,2.6672455799752326,0.0276708764607073,0.029975461463133467,2.667389109466693
148,37.0,2.6728808143126104,0.1123117545320275,0.042495027184486334,2.675239386994462
149,37.25,2.676011845818566,0.1823968379548682,0.04709815482298533,2.6822207227327928
150,37.5,2.674336106200968,0.2366163524722345,0.046747679511706,2.6847832141883297
151,37.75,2.6693842946716404,0.2553616391332634,0.0410336727897326,2.681570823114773
152,38.0,2.6635690160361905,0.228519196948305,0.027545946339766134,2.673353872303833
153,38.25,2.659048567857972,0.148544681005682,0.0053758782645066,2.663194474401487
154,38.5,2.6610653130740003,0.0548207772717099,-0.016683448106050467,2.661629936348459
155,38.75,2.6647835253169,-0.0394397698583244,-0.02996082852284113,2.665075370837913
156,39.0,2.6680921097681813,-0.1168913083849099,-0.035442469020684535,2.6706514344225383
157,39.25,2.67006363354078,-0.1743778029176589,-0.0356757616003354,2.675751749566349
158,39.5,2.670359909999445,-0.1933302772417632,-0.029172365864117936,2.6773491824994777
159,39.75,2.669828808252648,-0.1511881657212905,-0.012424468994140599,2.674106154742164
160,40.0,2.6706807942104343,-0.0657454172172267,0.013037896404663666,2.6714899147197886
161,40.25,2.673633119393884,0.0372614595333394,0.03425469497839607,2.673892756541747
162,40.5,2.67551150328826,0.1213678190765708,0.044784799218177795,2.678262860836331
163,40.75,2.669865551535924,0.1911496031760201,0.04753436148166654,2.6766995038802124
164,41.0,2.662716944772193,0.2426877369025222,0.04562045633792874,2.67375370324565
165,41.25,2.65519337007376,0.2571565088782059,0.038561741511027,2.6676171581660806
166,41.5,2.6504000441772626,0.2190957427271612,0.022925170759359934,2.6594404183316462
167,41.75,2.6523933737062806,0.129204344865704,-0.0011292894681294667,2.655538433465643
168,42.0,2.6582355659233574,0.0316028472476212,-0.0223104531566302,2.658423416969921
169,42.25,2.664688056190784,-0.0596269748481926,-0.033023536205291734,2.6653551007202334
170,42.5,2.6677961791424303,-0.1284471051775233,-0.03603606671094894,2.6708865779503697
171,42.75,2.6650962851961757,-0.1794772652452218,-0.033933438360691064,2.671132774331212
172,43.0,2.659946204046849,-0.1918819971343271,-0.025849315027395865,2.666858171940813
173,43.25,2.658849018972763,-0.1451655023861644,-0.008310461416840534,2.662808879505897
174,43.5,2.662882877800241,-0.0547299906130528,0.01663374155759807,2.6634452486871583
175,43.75,2.6685607004074443,0.0506716827061777,0.0365719397862752,2.6690417439949017
176,44.0,2.674938945268134,0.1301321499945572,0.04563352962334947,2.6781024508734546
177,44.25,2.672664849353912,0.1949227045025937,0.0470177431901296,2.6797634704769324
178,44.5,2.6642766856107767,0.2347023092720988,0.04307844738165533,2.6745944424280106
179,44.75,2.6556453223297023,0.2395864690572713,0.033859468996524804,2.6664309018174386
180,45.0,2.652484806492053,0.1970194194373916,0.016983048369487067,2.6597917776221944
181,45.25,2.6548203058737374,0.1141525723890759,-0.0047802726427714,2.6572733518143306
182,45.5,2.6599070543071712,0.0205073412207237,-0.02254989991585413,2.6599861068428527
183,45.75,2.668009834685008,-0.0713625363711211,-0.032616682350635466,2.6689640480106216
184,46.0,2.6718859219507864,-0.1382005349960976,-0.036142302056153604,2.6754576744534777
185,46.25,2.6673718551474144,-0.1775523197965164,-0.03270499408245087,2.673274666003792
186,46.5,2.663629185989417,-0.1661752492478534,-0.020631249994039532,2.6688077214211643
187,46.75,2.664338484169738,-0.1064232291328377,0.0007840394973754666,2.666463099674728
188,47.0,2.668254093031848,-0.0201980713922123,0.023910500109195668,2.6683305393202645
189,47.25,2.674101598610527,0.0691574083531639,0.038817557195822396,2.674995720897793
190,47.5,2.677876024329468,0.1422961919536509,0.0450155089298884,2.681654006005082
191,47.75,2.672991469357079,0.2114408091992524,0.045978610714276606,2.6813411963139924
192,48.0,2.6634906487304235,0.2470567231417703,0.042201836903889935,2.674924197117362
193,48.25,2.657204425362922,0.2394851611968913,0.03166881452004113,2.6679746064387118
194,48.5,2.6552914738433557,0.1764881908588546,0.012064187477032334,2.6611502949998616
195,48.75,2.657928401191385,0.0889760443044424,-0.010293730224172267,2.659417252391933
196,49.0,2.665840708139413,-0.0011771548320248,-0.02568579465150833,2.6658409680374318
197,49.25,2.674097579234658,-0.0812280692089617,-0.03302660832802453,2.675330981859268
198,49.5,2.674158778910057,-0.1404632987399166,-0.03441469371318814,2.677845236960984
199,49.75,2.6676858156851764,-0.17206514069045,-0.029100959499677,2.673229137924527
200,50.0,2.6651673906901507,-0.1504883751872952,-0.015237394720315933,2.66941266413881
201,50.25,2.665103760298273,-0.0855212926943112,0.007041859750946334,2.666475566109711
202,50.5,2.6682366613451305,0.0067276331276101,0.028646724919478065,2.6682451427846186
203,50.75,2.676215113542741,0.0923777538807778,0.041136210163434335,2.6778089893356185
204,51.0,2.6783506047854058,0.1659950439006788,0.04565927386283874,2.6834895782830865
205,51.25,2.671565187177913,0.2266643644568774,0.04558842877546946,2.68116341975934
206,51.5,2.6622816529312425,0.2494560258611014,0.040401982764403,2.6739431385825547
207,51.75,2.655591273743412,0.2272184473946442,0.02727046857277547,2.665294211905806
208,52.0,2.651475388067107,0.1537766103871059,0.005964525664846066,2.655930906373086
209,52.25,2.654780451045121,0.0673210649346127,-0.014999557286500867,2.65563389213108
210,52.5,2.664909231890438,-0.0218098143029126,-0.028132376571496268,2.6649984769629445
211,52.75,2.671334742956826,-0.0965506652795265,-0.03376434743404386,2.673078999935118
212,53.0,2.6696961429822856,-0.1541945681771296,-0.03374608357747393,2.674145370152832
213,53.25,2.665365427547494,-0.176372220772925,-0.027050467828909533,2.6711944935975382
214,53.5,2.6626067064044627,-0.1410168480268329,-0.011022166659434599,2.666338355201276
215,53.75,2.66077645495052,-0.066350669150762,0.012667386482159267,2.6616036058203347
216,54.0,2.665078529754946,0.0284596088065762,0.0325246254603068,2.665230481420736
217,54.25,2.674065796479807,0.1081678045468345,0.04265121618906653,2.676252633411813
218,54.5,2.673113953926741,0.1800102048983516,0.0458797564109166,2.6791681329370505
219,54.75,2.666345560000067,0.2323546085338821,0.044596339265505464,2.676450505695744
220,55.0,2.659254443084218,0.2457292668754817,0.0377129167318344,2.6705836563684566
221,55.25,2.651605782063321,0.2125117878255241,0.022425698737303403,2.660107983416545
222,55.5,2.6484586463456714,0.1334845074628992,0.000389297803243,2.651820377615301
223,55.75,2.6545025614390703,0.0454475354103019,-0.019239636758963268,2.6548915848225243
224,56.0,2.6646265222869885,-0.0433880852257945,-0.0305349230766296,2.664979742740048
225,56.25,2.6688967922949423,-0.1136104849979909,-0.034579016268253264,2.671313802274774
226,56.5,2.667402813710566,-0.1652690939372136,-0.032856302956740004,2.6725178472747144
227,56.75,2.664030296984954,-0.174802786078742,-0.024300562838713267,2.669759059779484
228,57.0,2.659901643181124,-0.130010817248116,-0.006261905034383133,2.6630770856284216
229,57.25,2.6597987093854205,-0.0503996362464485,0.017242480069398866,2.660276169457247
230,57.5,2.6657743005168024,0.0442346389430352,0.035011768341064405,2.666141279935905
231,57.75,2.672337282962213,0.1226144397693862,0.0437906285127004,2.675148753761148
232,58.0,2.670073970497401,0.1929634271325616,0.04629730681578314,2.677037521615732
233,58.25,2.663720694081689,0.2346902394989591,0.043460696935653666,2.674039536842175
234,58.5,2.655799171219287,0.2377971544734349,0.034283876419067334,2.666423958136574
235,58.75,2.648519588566456,0.1932641675470662,0.01691269129514693,2.655561531856848
236,59.0,2.649245383421768,0.1152129466993803,-0.004722329167028266,2.651749446057961
237,59.25,2.656257233915055,0.0281350180651105,-0.021876710156599668,2.656406232481693
238,59.5,2.6645450103359885,-0.0595503284200281,-0.0313666239380836,2.6652103770099176
239,59.75,2.66825707866561,-0.1289072223952545,-0.0348695839444796,2.671369107748833
240,60.0,2.666329075989501,-0.1732582995431965,-0.0321990127364794,2.6719523161590346
241,60.25,2.6622336034900984,-0.1665124427837302,-0.021190750102202064,2.6674358761090544
242,60.5,2.658702583047006,-0.110013443792678,-0.00029323896160346664,2.66097771184126
243,60.75,2.6612592704268097,-0.0260861178151888,0.02264443288246787,2.661387117646605
244,61.0,2.667575332952928,0.0618141985266888,0.037598053614298466,2.6682914293829345
245,61.25,2.6712877264418675,0.1355808151003053,0.044322222471237134,2.674726205588569
246,61.5,2.668385495040105,0.2036871822342606,0.04573694864908853,2.6761482803363044
247,61.75,2.661307645381373,0.2387559970187406,0.04190161327521006,2.6719960347047227
248,62.0,2.6533075300526034,0.2330832770105766,0.0312854225436846,2.6635256077341998
249,62.25,2.648310203820773,0.1752194564784682,0.012143922348817135,2.6541003736840545
250,62.5,2.6513907647748973,0.0927972389542203,-0.009806326900919267,2.653014194287536
251,62.75,2.658917020962681,0.0048586588430567,-0.025194920599460602,2.6589214600906907
252,63.0,2.66625761869589,-0.0765622235169365,-0.03263319283723826,2.6673566434437923
253,63.25,2.6687147964103213,-0.1397479355741488,-0.03452601532141367,2.672371259775973
254,63.5,2.6651720074519107,-0.1739626895806682,-0.0299813151359558,2.670843471016485
255,63.75,2.661134073266288,-0.1553480058478975,-0.016699099292357734,2.665664562322076
256,64.0,2.6596608991896025,-0.0929684282800811,0.005246806268890666,2.661285258542367
257,64.25,2.663389691254509,-0.0040292688170866,0.026757257680098203,2.663392739061964
258,64.5,2.669700288109852,0.081840604855838,0.0399080043037732,2.670954419853884
259,64.75,2.671639714554319,0.1560353545748532,0.045242324471473666,2.6761924064351548
260,65.0,2.6676131696108025,0.2163616065226404,0.04543700317541754,2.676372987357713
261,65.25,2.6593724776313,0.2406024721455751,0.0401238203048706,2.67023435757714
262,65.5,2.6518132932338303,0.2217483104998974,0.0272117455800374,2.661068592761414
263,65.75,2.6493476683433643,0.1541171841757525,0.006378078833222334,2.653826515470573
264,66.0,2.653868248362357,0.0716380181307847,-0.014374411354462267,2.6548349638551154
265,66.25,2.661772877196952,-0.0158436896723362,-0.027417950332164733,2.661820030032792
266,66.5,2.668206621962228,-0.0928286314013164,-0.03334644685188926,2.669820917644276
267,66.75,2.6687409947015643,-0.1521869050593177,-0.03399542222420373,2.6730767573850605
268,67.0,2.664014994929426,-0.1756574648063891,-0.027744886775811467,2.669799887285756
269,67.25,2.6608967268393635,-0.1433266754688828,-0.012104948361714668,2.664754008685492
270,67.5,2.661184775752393,-0.0718879631303551,0.010964767386515932,2.6621555720767613
271,67.75,2.664911417488215,0.0210039900650494,0.03104675561189647,2.6649941896104954
272,68.0,2.6717334355261326,0.1022865014099957,0.04212606946627293,2.6736907223684208
273,68.25,2.672182650411795,0.1733234194171143,0.04585905869801834,2.6777978125467663
274,68.5,2.6659224539773483,0.2257556066651054,0.04461394250392913,2.675464095173272
275,68.75,2.657289719619114,0.2397581417000277,0.03774016847213107,2.668084072982874
276,69.0,2.6511211428590604,0.2097394706046226,0.022691806157429998,2.659404813044422
277,69.25,2.6505332011416254,0.1355756437387944,0.0010230938593546,2.6539983054872627
278,69.5,2.6553293090514924,0.0507741737665622,-0.018145530174175865,2.655814706682217
279,69.75,2.664173671706015,-0.0381732563014714,-0.02951939652363453,2.6644471378708507
280,70.0,2.669683839337797,-0.1109372768528654,-0.03434213002522787,2.671987814608616
281,70.25,2.6676114821301504,-0.1631111305031945,-0.03331549962361653,2.6725935456942658
282,70.5,2.662988125965295,-0.1726356554848474,-0.024814235667387597,2.668578053678932
283,70.75,2.6608799560055822,-0.127994238072688,-0.006766648963093733,2.663956580962249
284,71.0,2.661852538936785,-0.0502084278746162,0.0166075949867566,2.6623260178411376
285,71.25,2.6661790524833457,0.0425606096945897,0.03459453582763667,2.666518731492161
286,71.5,2.673095969390486,0.120196487113058,0.04360091686248774,2.675796938686862
287,71.75,2.671378694066155,0.1900997889714221,0.046156615018844604,2.6781340625289047
288,72.0,2.663411602973045,0.234009259012249,0.043646827340126,2.6736719507364604
289,72.25,2.655544979214238,0.238041040187558,0.03491610040267307,2.6661925424551622
290,72.5,2.650414038321507,0.1939276994530379,0.0175373554229736,2.6574992995571733
291,72.75,2.6509910016673635,0.1156575569946085,-0.004363377888997333,2.6535127588559457
292,73.0,2.65706025626046,0.0289972899603117,-0.02151579906543093,2.65721847958047
293,73.25,2.666164320711798,-0.0585026619930537,-0.0311414524912834,2.666806094656467
294,73.5,2.669604906005397,-0.1275007311096787,-0.0348490551114082,2.672647898732938
295,73.75,2.6660460467206613,-0.1723635963877318,-0.03230422486861547,2.671612010115724
296,74.0,2.6625663483957003,-0.1674854059120277,-0.021644907693068136,2.66782887772112
297,74.25,2.660468816590368,-0.1115923446215371,-0.0012001673846194667,2.6628081371792227
298,74.5,2.6622049740493376,-0.0268187788592867,0.022159688174724534,2.662340055431037
299,74.75,2.6683746295709474,0.0625929593249291,0.03773326178391773,2.669108660638406
300,75.0,2.67337434368863,0.1361758228683848,0.04454164703687027,2.6768403456737
301,75.25,2.6693752575073577,0.2038763332162816,0.04590470095475513,2.677149570838019
302,75.5,2.6612085957768308,0.2394422388779248,0.04216549297173813,2.671958790100507
303,75.75,2.6542285842393807,0.234402953510159,0.031663037836551666,2.6645588982057937
304,76.0,2.649643495098688,0.1778775977688051,0.012658063322305667,2.6556074805789334
305,76.25,2.651743220229138,0.0953874933973697,-0.009095784276723801,2.6534582868264263
306,76.5,2.659578712259171,0.005921228836327,-0.024788637955983465,2.6595853036992594
307,76.75,2.667590427410611,-0.0772712836184504,-0.032778009772300665,2.6687093396780344
308,77.0,2.6689561722392274,-0.1408092957138297,-0.0348950698971748,2.672668012883997
309,77.25,2.665023177548327,-0.1754518965920373,-0.030421671768029467,2.670792373975844
310,77.5,2.662094259957905,-0.1572371983107169,-0.017373753090699467,2.6667338422559967
311,77.75,2.660169612183748,-0.0945787254624265,0.004635818923513067,2.661850390404376
312,78.0,2.663274650925893,-0.0052500371204449,0.0266644482811292,2.66327982554485
313,78.25,2.6707535674249576,0.0809443653342142,0.0399755239486694,2.671979904152068
314,78.5,2.672830380816689,0.1552380113469576,0.045276443163553864,2.677334697938165
315,78.75,2.6675595538825383,0.2166733925048654,0.045572688182195,2.67634477086372
316,79.0,2.659727137921013,0.2421885643773458,0.04040772219498947,2.6707309390705505
317,79.25,2.652843633168448,0.2249762965113165,0.027717329561710333,2.662366179929861
318,79.5,2.6492950834921616,0.1580843339166545,0.007228286936879134,2.654007365484431
319,79.75,2.653481410611525,0.0740900376460621,-0.0136683868865172,2.6545155735349013
320,80.0,2.662346204642454,-0.0154034213434479,-0.027375300725301064,2.6623907637240563
321,80.25,2.66844322507678,-0.0931945156593222,-0.03367201487223307,2.670070123275256
322,80.5,2.6683664093827875,-0.1524039134687541,-0.03433841218551,2.672715145233959
323,80.75,2.6644466757237675,-0.1763576606809042,-0.0281621937950452,2.670276785701489
324,81.0,2.661373802682293,-0.1451062161446465,-0.012700680643320068,2.665326683835853
325,81.25,2.660611121762504,-0.0747347504599992,0.010479275137186,2.661660538869044
326,81.5,2.66499387468214,0.0178518677720646,0.030754360059897068,2.665053665740388
327,81.75,2.6724271932459067,0.0998669371522836,0.04192067186037693,2.6742925248252805
328,82.0,2.672025278082186,0.1721730319462079,0.045834536353747006,2.677566551860053
329,82.25,2.6659781023874696,0.2260960554331476,0.04480300843715667,2.6755482930965613
330,82.5,2.658153878779709,0.2411283438986958,0.038065632184346464,2.669068174757427
331,82.75,2.6512976762935554,0.2124925590683607,0.023294217884540534,2.659799326261105
332,83.0,2.6499422466972318,0.1385145214034893,0.0018592596364518002,2.6535599076467835
333,83.25,2.655451868682422,0.0529372856052624,-0.017669601986805533,2.655979477160209
334,83.5,2.664309220828911,-0.036467491575704,-0.029473093648751534,2.6645587818878727
335,83.75,2.669164176217863,-0.1096231463252836,-0.034430615603923735,2.671414350828983
336,84.0,2.667812816280727,-0.1626167096604809,-0.0335796276728312,2.672764377376447
337,84.25,2.6635849617910896,-0.1733320876138465,-0.025312463442484532,2.6692187735882973
338,84.5,2.6606005365153504,-0.1297728812941871,-0.007286997511982867,2.663763543489768
339,84.75,2.661627935455129,-0.0529052359449939,0.016235741476217865,2.6621536827887167
340,85.0,2.6667120663565456,0.0393631124459269,0.0342241376638412,2.6670025683289147
341,85.25,2.673079498809243,0.1175479346113463,0.0433262288570404,2.6756628195431627
342,85.5,2.671170493173039,0.1885307765899994,0.046072483062744134,2.6778154636419447
343,85.75,2.664163929002945,0.2341386460171054,0.043785492579142195,2.6744327148311537
344,86.0,2.6561681927886323,0.2398782361595721,0.035411295791467,2.6669778845286767
345,86.25,2.6502167784522714,0.1970560483004458,0.0184791175027688,2.657532701390845
346,86.5,2.650984073692988,0.1178485623909705,-0.0036176682139436,2.653602238963385
347,86.75,2.6573630085138005,0.0308411138863374,-0.021371786793073,2.6575419720717988
348,87.0,2.6659378110437184,-0.0561625041171372,-0.031153904894987733,2.666529324650543
349,87.25,2.669609291791662,-0.124766102362145,-0.03477964550256727,2.6725232180692124
350,87.5,2.666766145447357,-0.1704041459715875,-0.0323297157883644,2.6722049411428874
351,87.75,2.6627118098242084,-0.1678868477848194,-0.0219140127301216,2.667999283327572
352,88.0,2.660257091497366,-0.1141287395689105,-0.0017578522674739333,2.6627041071169764
353,88.25,2.662597843965927,-0.0304051598553875,0.0214703405896822,2.6627714420201056
354,88.5,2.668490723884461,0.059964595586969,0.03727190444866813,2.6691643816335717
355,88.75,2.673178568114372,0.1347386644118854,0.044431194663047735,2.6765720921943243
356,89.0,2.669938976342087,0.2028797764914814,0.045977090795834806,2.6776359612725296
357,89.25,2.6620806738522425,0.2392025836052692,0.04237053294976547,2.67280590206267
358,89.5,2.654334083376828,0.2352508320928979,0.0321667765577634,2.6647387076740388
359,89.75,2.6496029914488743,0.1798581159117967,0.013390239328145932,2.655700463936806
360,90.0,2.6520852920814044,0.0975353418449145,-0.0085964761674404,2.653878207337954
361,90.25,2.659419606092087,0.0088396539400755,-0.024523667991161333,2.659434297129517
362,90.5,2.6672896524722245,-0.0745013760883511,-0.03258170684178666,2.6683299168626915
363,90.75,2.669487627892676,-0.1385382848545489,-0.03483157108227407,2.673080068356073
364,91.0,2.665510691785916,-0.174561135055749,-0.030556358397006933,2.671220477215796
365,91.25,2.661931317668194,-0.1583618985318676,-0.01773587117592493,2.6666377389681832
366,91.5,2.660313994915085,-0.0968014596693041,0.0040141822149355995,2.662074580873941
367,91.75,2.663493876618018,-0.0079597020080697,0.026056083540121667,2.6635057701528893
368,92.0,2.670252623255723,0.0791477723569921,0.0396800115704536,2.671425357720695
369,92.25,2.672899988371876,0.1537434745991958,0.04522277414798733,2.677317949706424
370,92.5,2.668285789921921,0.2155807949693053,0.045639748374621064,2.676980413798138
371,92.75,2.6599519435623686,0.2420814868036701,0.040665373206138604,2.6709451114379528
372,93.0,2.6527466105510618,0.2262248212079511,0.028290130198001803,2.662375302154209
373,93.25,2.649473427020415,0.1601715390839332,0.007858093827962867,2.6543105248670167
374,93.5,2.653314325958154,0.0765341965211797,-0.013257058958212532,2.654417901456348
375,93.75,2.6616640966805223,-0.0126592749631204,-0.027113902072111732,2.661694201218602
376,94.0,2.668419047704727,-0.0911223494971783,-0.0335544993480046,2.6699744374677614
377,94.25,2.6687707799331783,-0.1508165931140879,-0.03438659509023027,2.673028828984769
378,94.5,2.6643085283061985,-0.176279258759563,-0.028344747920830998,2.670133762768068
379,94.75,2.661320328828427,-0.146751861589242,-0.013161751131216667,2.665363390143144
380,95.0,2.660753847165093,-0.0775668838700583,0.009723274037241934,2.6618842305173893
381,95.25,2.6645201973914032,0.0149372799648721,0.030174868802229537,2.6645620662014
382,95.5,2.6718640539489544,0.0979101907131037,0.0416908115148544,2.6736574066678807
383,95.75,2.6723157549400023,0.1704959600722247,0.045800382892290735,2.6777491231445683
384,96.0,2.666260356287112,0.2253270216856244,0.04495453337828314,2.6757646671951534
385,96.25,2.6581021371613285,0.2411662365989214,0.038439728319644866,2.6690200683503504
386,96.5,2.651438572606376,0.2136554024098224,0.02381586283445353,2.660032919962428
387,96.75,2.6498877922794293,0.1404240950972033,0.0023201943064729332,2.653605893525905
388,97.0,2.654861484934084,0.0556766539565521,-0.017290910085042268,2.6554452346042097
389,97.25,2.6638663017246373,-0.0335797983721201,-0.029182876149813335,2.664077941112611
390,97.5,2.669223009894824,-0.1074286981517155,-0.034289794663588204,2.671383986202387
391,97.75,2.6677646334897918,-0.1616583401597441,-0.033643491566181134,2.672658144739451
392,98.0,2.663450420732933,-0.1744385365908921,-0.025665879249572737,2.6691565983940344
393,98.25,2.660786489696148,-0.1322489063253016,-0.008040555442372933,2.664071042028307
394,98.5,2.661420762237347,-0.0559006061848227,0.015444962928692468,2.662007766975869
395,98.75,2.6660801661445483,0.0368875163006611,0.03381444762150446,2.666335339219014
396,99.0,2.672956875878133,0.1154071583436744,0.04318408171335853,2.675447116371608
397,99.25,2.67134816516177,0.1863550679211333,0.046053657929102536,2.6778404042909365
398,99.5,2.6641525964501582,0.2329897757153196,0.0439452677965164,2.674321090063793
399,99.75,2.656266982022111,0.2398523388670942,0.03578123201926547,2.6670739442769245
400,100.0,2.650414475006385,0.1987546920145415,0.019013135383526465,2.6578563386536085


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/data_shuffled.csv <==
Step,Time,cd,cl,action_value,c_tf
0,0.0,2.8203356720402,-0.74780945969086,0.0,2.9177923659824705
1,0.25,2.7883821035448144,-0.3773025569831016,0.0639048914114634,2.8137931649065804
2,0.5,2.8084541271219,-0.2627060152473328,0.0650478303432464,2.8207142773764176
3,0.75,2.790809908040876,0.1842625194902397,0.06557748218377427,2.7968862363185267
4,1.0,2.801868238923731,0.4850173554571472,0.06620665391286214,2.843537842790951
5,1.25,2.7972052969280594,0.8182672132641732,0.06631492078304287,2.914432827406648
6,1.5,2.806300944424915,1.1651171282147268,0.0663323899110158,3.038556057264618
7,1.75,2.8095992758779307,1.2391302047355497,0.066350777943929,3.070715186288328
8,2.0,2.806625049807721,1.326806924235442,0.0662898321946462,3.1044421051788533
9,2.25,2.7593551263253318,1.098049674656813,0.06621847053368886,2.9698070309688167
10,2.5,2.742960673944723,0.9013778789311302,0.06598096092542007,2.8872677983577613
11,2.75,2.731864909807595,0.5310465989162709,0.06593379378318787,2.7830013251269925
12,3.0,2.717642521467525,0.2143279546259836,0.06571946044762926,2.726080950122818
13,3.25,2.7527018768519307,-0.0302959000357637,0.06557309130827581,2.752868588288064
14,3.5,2.7784951703036747,-0.2091264632677569,0.06556471188863112,2.786354121255898
15,3.75,2.7905840012512506,-0.1985814229207351,0.06539082030455266,2.797640729180333
16,4.0,2.792207689494952,-0.163909723909207,0.065361221631368,2.797014511736886
17,4.25,2.7877943745347507,0.0866503467497215,0.06547076006730393,2.789140684382817
18,4.5,2.7817434997787704,0.3244421436177566,0.06596805155277247,2.800599864871226
19,4.75,2.7703538408615387,0.6481359788681251,0.06616723040739693,2.8451609182398845
20,5.0,2.7914627138658616,0.9259688855775152,0.0663414398829142,2.9410342500489564
21,5.25,2.804517298525943,1.1321809568812815,0.06639859080314633,3.024425730094205
22,5.5,2.7871168328123925,1.2483328483129497,0.06635410090287526,3.053908174769389
23,5.75,2.7789443878293856,1.1633829833369185,0.06623679896195726,3.0126386900135147
24,6.0,2.766579931498905,1.031220284315276,0.0660051256418228,2.9525209215441244
25,6.25,2.7282259626355114,0.7372004904381666,0.06580747167269387,2.8260717376423297
26,6.5,2.727974012278199,0.4605090416127099,0.06552965939044947,2.7665702212436742
27,6.75,2.7372190408820973,0.1557489276283214,0.06567592918872833,2.7416465502002407
28,7.0,2.7509111544170275,-0.0678478533491288,0.06563186645507807,2.75174771930497
29,7.25,2.770910429936413,-0.1876967368673715,0.06542960306008654,2.7772602823216004
30,7.5,2.7876729320867497,-0.2072920258174589,0.0653394063313802,2.7953694496893684
31,7.75,2.793480911417453,-0.073976493382327,0.06535735229651134,2.794460256297597
32,8.0,2.7756043418748293,0.1189299728690631,0.06558406352996819,2.778151147990519
33,8.25,2.781074646179332,0.4279208242982176,0.06595683097839354,2.813803905656818
34,8.5,2.7856771338352706,0.7204194545167792,0.06627678374449407,2.877325369925852
35,8.75,2.7736023581461136,0.9962367354463528,0.06638724108537034,2.947093088819301
36,9.0,2.789859746142098,1.165640706181758,0.06638771792252852,3.023579940906468
37,9.25,2.791089261435139,1.2148875745597223,0.06631390253702793,3.044032043871771
38,9.5,2.770307469589058,1.147172824921196,0.06616316735744474,2.9984344192092323
39,9.75,2.746438674153521,0.9369345677702994,0.0658779640992482,2.9018566083059767
40,10.0,2.734616931035041,0.6796985319517203,0.06567940115928647,2.8178218279090728
41,10.25,2.72619859959368,0.3734824869818546,0.06566174825032546,2.7516627650402024
42,10.5,2.732557589030703,0.1083564659047397,0.06563406685988106,2.734705121411201
43,10.75,2.757444940119262,-0.107366667407426,0.06560877462228133,2.759534417081892
44,11.0,2.778340047546564,-0.2089862345904528,0.06542975207169847,2.7861889142786675
45,11.25,2.7808301020410813,-0.1825024690736056,0.0652410139640172,2.7868123739562685
46,11.5,2.787557123002364,-0.0401834230734402,0.06529705723126726,2.787846735653005
47,11.75,2.7819290703311728,0.2119317948263716,0.06572643419106801,2.7899900426367097
48,12.0,2.771159310205314,0.4952850044880198,0.06609802941481267,2.8150721408532835
49,12.25,2.779994411371698,0.7996235397038396,0.06630117197831466,2.8927092374634493
50,12.5,2.786037651588123,1.0419386964633557,0.06639588872591654,2.974498620482857
51,12.75,2.7894603310212807,1.1893338946112144,0.0663700650135676,3.032425440338547
52,13.0,2.780253679751968,1.2043436794046465,0.06626283625761667,3.029893434082505
53,13.25,2.767101794221753,1.0909714413955456,0.06607845922311147,2.974402633391437
54,13.5,2.744052671635942,0.8816326728072171,0.06583961844444274,2.882204231915835
55,13.75,2.7264109353712054,0.6023586379166664,0.06567093729972832,2.792159113873082
56,14.0,2.726987870285372,0.3125788283711863,0.06565968195597327,2.744843960706956
57,14.25,2.7405403430603816,0.0414772320583623,0.0656703263521194,2.740854197639987
58,14.5,2.758601511967207,-0.1433746492755664,0.065507690111796,2.7623248527069824
59,14.75,2.777623183224496,-0.2185988399031751,0.06529031693935393,2.786211765245634
60,15.0,2.7884604969267834,-0.1555797313526566,0.0652486185232798,2.7927973424022245
61,15.25,2.782965041334879,0.022871410846382,0.06546399494012194,2.7830590225013463
62,15.5,2.776748932021616,0.2837754852857197,0.06582567095756527,2.7912117722473746
63,15.75,2.7759965766763512,0.5824989143292018,0.066168134411176,2.8364523579488377
64,16.0,2.7811312219082,0.8602018006995151,0.0663355986277262,2.91112315290839
65,16.25,2.7874903606763315,1.0807105803289314,0.06638250251611073,2.989655142202585
66,16.5,2.7888373774759505,1.1977695957567147,0.06634651124477386,3.035171481568404
67,16.75,2.781791398637982,1.1920361113618854,0.06623718639214833,3.0264357710559504
68,17.0,2.76134267939491,1.0544102751417932,0.06603595614433287,2.955806898525757
69,17.25,2.7377335882564044,0.8171505135263666,0.0657846480607986,2.8570824562871286
70,17.5,2.7279883267871856,0.5213489649172107,0.06564457714557646,2.7773593671520787
71,17.75,2.730449955817424,0.228939828992772,0.06563916305700933,2.740031095904317
72,18.0,2.745016024410584,-0.0144819064923726,0.06562099357446033,2.745054225308954
73,18.25,2.771683608680858,-0.1671877295529081,0.06547603011131287,2.77672140546062
74,18.5,2.7870462641221976,-0.2031323075528719,0.06533723076184587,2.794439051532392
75,18.75,2.788652503721284,-0.1179312642988008,0.06528052687644953,2.79114502840861
76,19.0,2.783047308710982,0.0784054900776508,0.06552738447984059,2.7841515302507798
77,19.25,2.7776636533897445,0.355348926884154,0.06594585875670113,2.800301453629624
78,19.5,2.7734299295525062,0.6576622377557149,0.06623047093550359,2.8503391365077024
79,19.75,2.778817634551897,0.9342321810728976,0.06636252502600347,2.9316577587175523
80,20.0,2.7923770244904444,1.1271354337764894,0.06638724108537034,3.0112794179512177
81,20.25,2.791860944377897,1.2066293291715362,0.0663215468327204,3.041453907386991
82,20.5,2.7796413160429534,1.1590799549443715,0.0661781976620356,3.011622849529278
83,20.75,2.7589188318435287,0.9965811908759182,0.0659609188636144,2.93339516443123
84,21.0,2.7327582944337654,0.7447352828863505,0.06577134132385253,2.8324192022672694
85,21.25,2.720123499906651,0.4497753449373612,0.0656713396310806,2.7570581632707585
86,21.5,2.7262395286296197,0.1615401010500181,0.06566080947717026,2.731021268996252
87,21.75,2.7452728750124757,-0.0675309180752537,0.06559914847215013,2.7461033453195727
88,22.0,2.7676073940423365,-0.1961109853963391,0.06538642446200053,2.774546846991583
89,22.25,2.784863297665189,-0.2000267372305131,0.06522521873315174,2.792037657749214
90,22.5,2.790132155293125,-0.0755377128279852,0.06531940400600433,2.791154490539701
91,22.75,2.778899455076551,0.1488707636266289,0.06565087536970773,2.782884238642981
92,23.0,2.7719382869192293,0.4339393976621276,0.06602362791697179,2.8056987128578297
93,23.25,2.774936486400871,0.730526870573847,0.06626932819684346,2.869484624839316
94,23.5,2.7808732873421005,0.985434679322584,0.0663717836141586,2.9503114661785226
95,23.75,2.7885551205635206,1.156204527403204,0.06636976699034373,3.0187495042829733
96,24.0,2.7878949770277446,1.210457951050972,0.06629674633344014,3.039336581262273
97,24.25,2.773850718151551,1.1347491126514648,0.0661470592021942,2.996982374865285
98,24.5,2.7490282059146995,0.9450854835976276,0.0659078458944956,2.9069473074380885
99,24.75,2.7291664128433437,0.671328134597046,0.06570338706175487,2.810521441528912
100,25.0,2.7238229267842504,0.3693027614796231,0.06562558313210799,2.748744416294828
101,25.25,2.7325522621001315,0.0928559532129343,0.06563063462575273,2.7341294945842685
102,25.5,2.7555239130090428,-0.1098672293496606,0.06553758184115087,2.757713335945134
103,25.75,2.7790784282954157,-0.2028357287546706,0.06537987291812893,2.7864707505151305
104,26.0,2.7912438108346884,-0.1730593250344702,0.065296729405721,2.796603572461485
105,26.25,2.7903447963080805,-0.0269388479241715,0.06538249055544533,2.7904748312448664
106,26.5,2.781119963229038,0.2144189339409727,0.06573459506034847,2.7893733577819
107,26.75,2.7767265047348144,0.5068790532414521,0.06610004107157387,2.822611637599436
108,27.0,2.777661726249013,0.8009909390482349,0.0663064966599146,2.8908460958525657
109,27.25,2.785255769086437,1.0432033377130585,0.06638790667057033,2.974209626614262
110,27.5,2.791944158591097,1.1866681992727746,0.06636958817640941,3.033666692281181
111,27.75,2.785659309750159,1.204290046059998,0.06627350548903146,3.034833159341206
112,28.0,2.768170943270047,1.0921862804548002,0.06608700255552927,2.9758429465242737
113,28.25,2.744102888071226,0.8742079484705894,0.06582473218441007,2.879989617601077
114,28.5,2.7263733119786973,0.591046524636271,0.06566302975018813,2.7897038248807533
115,28.75,2.724244720610141,0.2950360754138526,0.06563543776671087,2.7401743710150703
116,29.0,2.7389194224517714,0.036338732878865,0.06564850111802413,2.739160474705852
117,29.25,2.763772636744116,-0.1409900395419946,0.0655432244141896,2.767366506060513
118,29.5,2.782721389255161,-0.2078565143759794,0.0653408368428548,2.7904735549341275
119,29.75,2.792498189815299,-0.1504101974615999,0.0652379939953486,2.7965459709474043
120,30.0,2.790073436534541,0.0243333660741008,0.06543997426827747,2.790179545111777
121,30.25,2.7788281843608984,0.2867741165488391,0.06584248443444567,2.793586489106943
122,30.5,2.774587685305568,0.5893115925417314,0.0661781231562296,2.836481090462861
123,30.75,2.779387025462474,0.8764471471663847,0.0663480758666992,2.9143012608660133
124,31.0,2.787515456704228,1.0921443600643772,0.06639445821444194,2.99383061053651
125,31.25,2.789574945196323,1.2010045039256936,0.06634638210137679,3.03712696364786
126,31.5,2.782139201657684,1.1826594226741438,0.0662214507659276,3.0230748994096053
127,31.75,2.7625641283401734,1.043281128017793,0.06601518889268233,2.9529978115924806
128,32.0,2.7373606783810533,0.8081454967392748,0.06578210989634194,2.854162333758672
129,32.25,2.7246824311502063,0.517556081843034,0.06566128134727474,2.7734019990746583
130,32.5,2.727850668557805,0.2249580401420811,0.06566962599754333,2.737110774114893
131,32.75,2.7437613503213205,-0.0208657277802222,0.06563496092955266,2.743840688909047
132,33.0,2.7688706876229774,-0.1750426164895102,0.06544446448485054,2.7743980973114213
133,33.25,2.788189416857206,-0.2082020926731987,0.06527904669443767,2.79595213400874
134,33.5,2.792959533101533,-0.114754596194796,0.06527077654997507,2.7953160055511725
135,33.75,2.7853745839127413,0.0882390937402662,0.06554638842741646,2.78677191574251
136,34.0,2.778091823364834,0.3671087698801861,0.0659610033035278,2.8022424998506983
137,34.25,2.775770942810906,0.6676763581355559,0.0662421534458796,2.854942389290282
138,34.5,2.779587932528738,0.9385146308928972,0.06636598209540047,2.9337550659622926
139,34.75,2.789675487770636,1.1292575272100966,0.066384419798851,3.0095700506598937
140,35.0,2.789681792914219,1.2077154498142677,0.066321129600207,3.0398850493788694
141,35.25,2.777325883176822,1.1593465790417825,0.06618097921212514,3.009588601736091
142,35.5,2.756001897322172,0.9934623310930978,0.06595806280771886,2.9295927808049265
143,35.75,2.7337472161097374,0.7372700036038073,0.06575490534305567,2.8314202972716176
144,36.0,2.723646264729976,0.4391519308067462,0.0656567364931106,2.75882282753149
145,36.25,2.730292635516641,0.1514615063942216,0.0656458387772242,2.7344905308805907
146,36.5,2.751395829992056,-0.0734473327697523,0.06558048725128172,2.752375977948628
147,36.75,2.774598660769352,-0.1955026679952109,0.06539862851301827,2.7814778484712632
148,37.0,2.790066699588826,-0.1944544219559173,0.06526469687620794,2.796834766369421
149,37.25,2.792945576121056,-0.0688832113405096,0.06533929705619806,2.7937948901053486
150,37.5,2.7829144257439147,0.1566272455713789,0.06567072868347167,2.787318567201973
151,37.75,2.7762337911234685,0.4433830882628982,0.06604337692260741,2.8114164803410637
152,38.0,2.7768401440532764,0.7409428502559428,0.06627925237019854,2.873993300787464
153,38.25,2.7826909728274987,0.996176626532704,0.0663788815339406,2.9556280079715256
154,38.5,2.790648083950303,1.1622076877852832,0.0663750817378362,3.0229858481313987
155,38.75,2.787946353635213,1.210178273454677,0.06629737218221027,3.039272334669867
156,39.0,2.773280300821718,1.127927596580352,0.0661397129297256,2.993877801456387
157,39.25,2.7493735448208403,0.9341816871362244,0.0658961534500122,2.903747632550287
158,39.5,2.7294077973135664,0.6595467530084232,0.06570472816626226,2.807965249685268
159,39.75,2.724283117394504,0.358754280640654,0.06563208003838854,2.747803329497712
160,40.0,2.734611556075057,0.084395394911834,0.06564030547936754,2.7359135485796275
161,40.25,2.7579739611574507,-0.1148601276257126,0.06555112202962239,2.7603646895547542
162,40.5,2.779551739466916,-0.2051070593652399,0.06537247697512306,2.787109035932217
163,40.75,2.7918593395245543,-0.1716249212218005,0.06527515252431233,2.7971295438851005
164,41.0,2.791516952275527,-0.0200599454084144,0.06539895633856453,2.7915890271047124
165,41.25,2.780529822283237,0.2251883026514567,0.0657591919104258,2.7896336433764017
166,41.5,2.77531879978418,0.5205686517287619,0.06611650188763933,2.8237184990006003
167,41.75,2.778145058932405,0.8138676295329893,0.06631604830423986,2.8949042275820087
168,42.0,2.785532860755783,1.0515178900242157,0.06639019648234047,2.9773953703516223
169,42.25,2.790447600603445,1.1889729885944371,0.06636468072732286,3.0331921434885576
170,42.5,2.7853077188397544,1.2013881052698785,0.06626399358113606,3.0333599305246097
171,42.75,2.768057500439293,1.0856998696965556,0.0660795619090398,2.9733628323494834
172,43.0,2.7425512580884,0.8663369532618326,0.06582364936669667,2.8761305811505258
173,43.25,2.726254319298454,0.5806448566138614,0.0656627515951792,2.7874022068954467
174,43.5,2.725874726672462,0.2843805081533458,0.06564515332380927,2.740668768554351
175,43.75,2.7390118231492324,0.0254450437973217,0.06564606726169579,2.7391300110810968
176,44.0,2.7639738144378856,-0.1488240478299401,0.06551237901051833,2.7679775729060383
177,44.25,2.78448295633712,-0.2092167890683115,0.06533592442671453,2.7923318210699746
178,44.5,2.792538633834404,-0.144727752334972,0.06525909403959906,2.796286491716049
179,44.75,2.788248561722041,0.0343372850049854,0.06545805434385933,2.7884599855630965
180,45.0,2.7793493069170365,0.2992375886349501,0.06586233278115587,2.795411544712562
181,45.25,2.775463376600525,0.6006437109411699,0.06618960698445633,2.83971298238818
182,45.5,2.778404033707567,0.8851457536336442,0.0663488258918126,2.9159924519275
183,45.75,2.788409050627603,1.0983338333139838,0.06639200945695241,2.9969254650431534
184,46.0,2.7907729399039303,1.2035051796458311,0.06634509563446041,3.039216727963699
185,46.25,2.7809365833065827,1.1814510728489789,0.06621957818667093,3.0214954770624582
186,46.5,2.761750717231989,1.036626975349123,0.06600627799828847,2.9498919488945488
187,46.75,2.738102580739142,0.7972750217320217,0.06577868759632106,2.8518157729643314
188,47.0,2.7242392101699755,0.5043630256127354,0.06565931936105086,2.7705344855880725
189,47.25,2.727624487676036,0.2123081054754934,0.06565332412719727,2.735874645779764
190,47.5,2.7459626468338487,-0.0294735251068364,0.0656285931666692,2.746120817897308
191,47.75,2.7701472972556767,-0.1777665040233713,0.0654538869857788,2.7758452727855025
192,48.0,2.787557787734753,-0.2063908919232709,0.06527762611707047,2.795187940055115
193,48.25,2.793669458537897,-0.1080035512635954,0.06527784963448839,2.795756393295556
194,48.5,2.7858131469363587,0.0980369701945828,0.06556974351406093,2.7875376476683487
195,48.75,2.77693144574085,0.3778192699400696,0.065968910853068,2.8025159509059736
196,49.0,2.776249499298048,0.6789358474677907,0.06624559064706166,2.8580614351916
197,49.25,2.781114784859592,0.948521950608348,0.06637016932169594,2.938416807968277
198,49.5,2.7895088332825977,1.1359918970018312,0.06638525426387787,3.0119490568426714
199,49.75,2.7894499482031154,1.209300558312518,0.06631767253081,3.0403024280267466
200,50.0,2.777878004011287,1.154844270611876,0.06617564459641774,3.008366914878371
201,50.25,2.7548881647979564,0.9840010905529476,0.06594816346963246,2.925349029902798
202,50.5,2.732451525487092,0.7246825946940596,0.06573877235253646,2.826916376936051
203,50.75,2.7244407870742293,0.4263984335960331,0.065651665131251,2.7576064306653327
204,51.0,2.7311060768832403,0.1414581212721065,0.0656567811965942,2.734767047348347
205,51.25,2.751486813103946,-0.0800956071482637,0.06557903190453847,2.7526523552692512
206,51.5,2.7758711081845395,-0.1973887565719901,0.06539184351762133,2.7828802939534967
207,51.75,2.7909296249795346,-0.1917767686339448,0.06527155141035713,2.79751076862558
208,52.0,2.792176323164069,-0.0626946722529311,0.06533857186635333,2.792880097957469
209,52.25,2.7825916319821005,0.1664089349389364,0.06567539274692534,2.787563115698785
210,52.5,2.7766053064146425,0.4558260098643715,0.06605858107407887,2.813772268482086
211,52.75,2.776672856533276,0.7532295381008112,0.06628793974717453,2.877023963973228
212,53.0,2.7828386267130893,1.0059339966060037,0.06638116141160326,2.9590697909738664
213,53.25,2.7911860635092944,1.1671226210608934,0.0663741677999496,3.025375159169613
214,53.5,2.787665727188136,1.2088958157595906,0.06629203259944913,3.038504451189829
215,53.75,2.7721860214121503,1.1212751385326345,0.06612741450468694,2.9903634015959173
216,54.0,2.748645962479876,0.9237189535260945,0.06588281691074367,2.899708835755801
217,54.25,2.7290845378965627,0.6479684576380472,0.06570453941822046,2.8049537495438184
218,54.5,2.7239516750128723,0.3477292414721814,0.0656385372082392,2.74605687362448
219,54.75,2.73529060920498,0.0751610476736333,0.0656418899695078,2.73632306204738
220,55.0,2.759195064805105,-0.1210992725602202,0.06554744144280747,2.761851270336522
221,55.25,2.7800791208368745,-0.2072122209007471,0.06536022822062174,2.787790670513794
222,55.5,2.7918495512293964,-0.1687675432649499,0.06525979936122893,2.796945905869377
223,55.75,2.7913715171375437,-0.0117062728832057,0.06541029115517934,2.7913960635337234
224,56.0,2.780252721423929,0.237121700250753,0.06578142940998073,2.790346196391224
225,56.25,2.775000260941005,0.5335710971525343,0.06612925728162126,2.82583165881112
226,56.5,2.7783719534520643,0.8253600646582827,0.06632194419701894,2.898373672952086
227,56.75,2.786280502109799,1.0587684748876875,0.06639049947261806,2.9806626310022466
228,57.0,2.790415721395969,1.191238333815393,0.06636054813861847,3.0340515266166888
229,57.25,2.784794720498916,1.198739437982657,0.06625664234161373,3.0318406744902693
230,57.5,2.7675263377968515,1.078974633123521,0.06607109804948166,2.970418874388474
231,57.75,2.7417844857221123,0.8565768999920674,0.06582045555114739,2.872473873118168
232,58.0,2.725827707264385,0.5691448043746018,0.06566314895947774,2.7846117320080404
233,58.25,2.726385816660487,0.2725969813542191,0.06564584871133167,2.739979696189536
234,58.5,2.7401828993815203,0.0159015820542528,0.0656414131323496,2.740229038305875
235,58.75,2.764876141398021,-0.1544860277374373,0.06549743811289467,2.7691886916636976
236,59.0,2.7852667545566483,-0.2092663561651969,0.06532653172810866,2.7931171299931523
237,59.25,2.792949430853782,-0.1388669923443861,0.06526989241441086,2.796399571747436
238,59.5,2.7877139972995013,0.0444117463760595,0.06547864278157546,2.788067741995473
239,59.75,2.7789242544507453,0.3115405717166989,0.0658800055583318,2.79633287356856
240,60.0,2.7758154077967894,0.6126307578622769,0.06619872152805327,2.842616334231717
241,60.25,2.7787755782814694,0.8948160491334856,0.066351647178332,2.9192960583401564
242,60.5,2.788558148900412,1.1045673733438486,0.06639082729816433,2.9993542025000357
243,60.75,2.7909347957216672,1.2053680285874788,0.0663418720165888,3.040103471645465
244,61.0,2.7806104940442795,1.1784396380885205,0.06621496876080826,3.020018990040853
245,61.25,2.760529624953965,1.0292439718295263,0.06599887212117513,2.9461613947297423
246,61.5,2.7372193906826787,0.7858662524059437,0.06577098369598387,2.8477984056811003
247,61.75,2.724278342169584,0.4915922572122689,0.06565524140993753,2.7682766178554687
248,62.0,2.727880364612437,0.2004932965876908,0.065651203195254,2.7352383526147555
249,62.25,2.746699211413976,-0.0379598128997815,0.0656196425358454,2.7469615041673854
250,62.5,2.771214347926528,-0.1809021534270401,0.06544903417428334,2.7771126284809533
251,62.75,2.7880692196055885,-0.2042474560238755,0.06528213123480474,2.795540555349598
252,63.0,2.793259940406219,-0.1013710834204265,0.06528508166472113,2.795098780227988
253,63.25,2.785372346048037,0.1081000665706002,0.06558379530906673,2.787469234004514
254,63.5,2.776914871055188,0.3894468972079564,0.06598195433616634,2.804090777209674
255,63.75,2.776054786699253,0.6904765962867763,0.06625185906887053,2.8606359622950297
256,64.0,2.781369704736618,0.958203269204122,0.06637251377105713,2.9417972295078614
257,64.25,2.790008055460015,1.1418506029058808,0.06638468801975246,3.0146256399241844
258,64.5,2.789104444462014,1.2102375862697654,0.066314826409022,3.0403583041046045
259,64.75,2.7769235421213394,1.150048815740594,0.06616796553134914,3.005647457266748
260,65.0,2.75407408873023,0.9745374759918252,0.0659356613953908,2.9214118809794285
261,65.25,2.731826087737001,0.7125409837767562,0.06573154032230373,2.823223056579483
262,65.5,2.724077678113552,0.4138940791445238,0.06564715007940926,2.755341631295004
263,65.75,2.731824403702353,0.1310971548127709,0.0656564782063166,2.7349681966457524
264,66.0,2.7527969313766976,-0.0865235382934564,0.06558012962341307,2.754156362314199
265,66.25,2.776267712817525,-0.1994475274288848,0.06538652877012886,2.783422664532023
266,66.5,2.791171066052415,-0.189025409528991,0.06526496509710947,2.797564391647809
267,66.75,2.79237073966018,-0.0555154186722051,0.06534714996814726,2.792922539101414
268,67.0,2.781999363491769,0.1769010491010277,0.06568981210390727,2.787618058422217
269,67.25,2.7762142429045773,0.4680909095257417,0.06606967747211454,2.81539954928015
270,67.5,2.7772294226114265,0.7650783829937482,0.06629472474257146,2.8806853694811805
271,67.75,2.7833438491591167,1.0149129645415726,0.06638380885124207,2.9626088685897187
272,68.0,2.7908882110390483,1.1715122256065635,0.06637216607729593,3.026796640222528
273,68.25,2.7875088803175285,1.207553582689007,0.06628609697024027,3.0378267582128737
274,68.5,2.7716559129544613,1.114861822491093,0.06611868739128106,2.987472741810976
275,68.75,2.747268097867989,0.913460347528038,0.0658715019623438,2.895149703913295
276,69.0,2.728605467681406,0.6358740476117599,0.06569730738798774,2.8017179734382665
277,69.25,2.7245561565632945,0.3362879885718552,0.0656442791223526,2.7452314768566706
278,69.5,2.7357357363729844,0.0656924167643435,0.06564413011074059,2.73652434903996
279,69.75,2.760066426265571,-0.1270320959959357,0.06553678711255387,2.762988206781115
280,70.0,2.7812736911406626,-0.2083081340519192,0.0653540790081024,2.789063574704492
281,70.25,2.791941365100576,-0.1649061523233059,0.06525867184003194,2.796807219890878
282,70.5,2.790647745290997,-0.0033924171082523,0.0654168625672658,2.790649807265605
283,70.75,2.780318736650649,0.2489186578210783,0.06579919656117754,2.791439194319323
284,71.0,2.77510974397651,0.5462572191996795,0.0661428372065226,2.8283619005779896
285,71.25,2.7780976046161787,0.8366111589307329,0.06632698575655614,2.901334956881328
286,71.5,2.786866423806054,1.0661580619820503,0.06639052430788674,2.9838427366848386
287,71.75,2.790747799032016,1.1937321393370932,0.0663577318191528,3.035336834403779
288,72.0,2.783891285610871,1.1960468687817358,0.06625005602836607,3.0299469966358723
289,72.25,2.766524210424802,1.0717143054944485,0.06605980296929674,2.966854859858841
290,72.5,2.7413389793893423,0.846120682108616,0.06581525007883707,2.868947474007036
291,72.75,2.7252647998252946,0.5572657020417613,0.0656637499729792,2.7816565733100305
292,73.0,2.726415731657164,0.2609826585688487,0.06564414004484807,2.7388783634731446
293,73.25,2.7414681460961523,0.0068795809860632,0.06563813984394073,2.741476778069517
294,73.5,2.765827375314837,-0.1593946318308311,0.06548974414666493,2.770416524405211
295,73.75,2.7855303801220064,-0.2092200405685791,0.0653150180975596,2.793376545322554
296,74.0,2.793279617386652,-0.133210972152465,0.06527272363503774,2.796454216326369
297,74.25,2.7874156278716717,0.054293315157114,0.06549934546152747,2.787944340652082
298,74.5,2.7782958915568945,0.3236698032849592,0.06589636703332259,2.7970860198786243
299,74.75,2.775918033595019,0.6247804726199504,0.06620706121126807,2.8453596553344966
300,75.0,2.779342978182201,0.9048475071613956,0.06635530789693193,2.9229260000189705
301,75.25,2.788619434294712,1.1107448369309014,0.06638999283313747,3.0016915967658657
302,75.5,2.790679433320507,1.2067589787729174,0.06633771459261574,3.040420847910223
303,75.75,2.780335359899313,1.1747801875460162,0.06620899339516953,3.0183394776858834
304,76.0,2.75940127709989,1.0213778401732854,0.06599063177903493,2.942364372483046
305,76.25,2.736172475036536,0.7745743164304153,0.06576314071814214,2.843695691318114
306,76.5,2.724390033406505,0.4792036039299969,0.06565226614475246,2.766213503716623
307,76.75,2.7284207771298434,0.1891726456449178,0.06565225124359127,2.734970973691333
308,77.0,2.7474155223810803,-0.0461755049933894,0.06561160087585446,2.747803528253412
309,77.25,2.772164666441544,-0.1841811500317966,0.0654393434524536,2.778276378241372
310,77.5,2.788733958359172,-0.2021528527173578,0.06528422733147933,2.7960512989513235
311,77.75,2.7929902617668807,-0.0945804499386026,0.06529387831687926,2.7945912158731225
312,78.0,2.7848106909518413,0.1184684181655074,0.065598115324974,2.787329429856168
313,78.25,2.776968121464051,0.4015079872965743,0.06599621971448259,2.805844010541307
314,78.5,2.7761268243817767,0.7021162942501328,0.0662588228782018,2.863537573649696
315,78.75,2.781546497464038,0.9674912680127749,0.0663744459549586,2.9450025927383194
316,79.0,2.7903865608424363,1.1472156159938725,0.06638344128926593,3.017011903939108
317,79.25,2.788921441095826,1.2106269352596664,0.06631143887837727,3.040345437771871
318,79.5,2.775999477066787,1.1451049795680297,0.0661605298519134,3.0029050119686724
319,79.75,2.7530802831548296,0.965201405046973,0.0659243116776148,2.917372927446974
320,80.0,2.7313401691607497,0.7004897243925172,0.0657253364721934,2.8197349119466137
321,80.25,2.7239509765519427,0.4015359540408156,0.065644900004069,2.7533870133066567
322,80.5,2.7323808426215432,0.1206113148515568,0.06565459072589873,2.7350415277277667
323,80.75,2.7540793805097783,-0.0930943863661043,0.06557696064313247,2.7556523363664738
324,81.0,2.776987548280301,-0.2012488459063575,0.06538267930348714,2.7842702708757416
325,81.25,2.79126695917723,-0.1858805146728012,0.06526088217894234,2.797449338795884
326,81.5,2.792328120511764,-0.0479370746593787,0.0653561900059382,2.792739568188852
327,81.75,2.7817013651573284,0.1877449425359996,0.06570646166801447,2.788029886562551
328,82.0,2.7758658700705765,0.4802687845264492,0.0660811513662338,2.8171065712914007
329,82.25,2.7774521889999946,0.7766676262695809,0.06630053619543706,2.883999525637285
330,82.5,2.7839803391358595,1.0235583767147116,0.06638581057389574,2.966179070662773
331,82.75,2.7907677304436627,1.175639774479078,0.06637027362982427,3.0282855553304238
332,83.0,2.786992636276034,1.2062428547724793,0.06628045439720152,3.036832194795508
333,83.25,2.7710401850342987,1.1083786368099344,0.06610960265000661,2.9844877130944214
334,83.5,2.7462177021675096,0.9031560288663636,0.06586158275604247,2.8909172385552404
335,83.75,2.7279175823808437,0.6236563151401504,0.06569080551465346,2.7982997580096267
336,84.0,2.72492031498352,0.3245441453775575,0.06564562519391373,2.74417922616376
337,84.25,2.7365683048828013,0.0562953684732881,0.06564591825008387,2.737147284272564
338,84.5,2.7608680636960945,-0.1326446449705994,0.06552893420060472,2.764052652714198
339,84.75,2.782069608298655,-0.2091490204466918,0.06534611682097113,2.789920181326491
340,85.0,2.7922694085075386,-0.1606127636171156,0.0652592728535334,2.7968848581097805
341,85.25,2.790065730885525,0.0051256063050823,0.06542743742465973,2.790070438985685
342,85.5,2.7799832568146274,0.2605431967824808,0.0658147037029266,2.792165766131964
343,85.75,2.775306766282505,0.5587830792881722,0.0661546637614568,2.831000914283184
344,86.0,2.778171974713601,0.84767971556657,0.06633217632770534,2.9046170868579373
345,86.25,2.787107038679709,1.0735538209421294,0.06639066835244493,2.986717839287372
346,86.5,2.790903472532734,1.1961702382516302,0.06635465721289313,3.036439597929496
347,86.75,2.78336614527265,1.193189378004221,0.06624377767244972,3.02833749612424
348,87.0,2.7653342989369487,1.064284075979828,0.0660490989685058,2.963068406105627
349,87.25,2.740576467350581,0.8353121963897919,0.06580717861652373,2.8650490115935767
350,87.5,2.7251131452529505,0.545236861669098,0.06566322843233739,2.77912304329139
351,87.75,2.7265320040258665,0.249565542992181,0.065645491083463,2.7379298254751325
352,88.0,2.7423674467069428,-0.0019666008875529,0.06563327213128407,2.7423681518492384
353,88.25,2.7669852627649414,-0.1639300211598192,0.06548159321149187,2.771837025547468
354,88.5,2.786016847320034,-0.2087873195024431,0.06530896325906113,2.793829275087524
355,88.75,2.793222627241966,-0.1276087556613543,0.06527349352836607,2.796136019555907
356,89.0,2.787128371276005,0.0641572741780032,0.06551592548688247,2.787866695844977
357,89.25,2.778053355494932,0.3358326141608905,0.0659136722485224,2.798278755004724
358,89.5,2.7757995877939834,0.6369653736359784,0.06621560454368587,2.847944563858024
359,89.75,2.77972640812865,0.9148883968367194,0.066358541448911,2.926414133835857
360,90.0,2.789028256094269,1.1168264260289116,0.06638928254445393,3.0043268595758272
361,90.25,2.790342028675137,1.207928350214568,0.06633387506008147,3.0405755271400454
362,90.5,2.779716227152811,1.1707689957074472,0.06620185573895766,3.016209930493314
363,90.75,2.7585398930880367,1.0131529281095288,0.0659812142451604,2.93871080535242
364,91.0,2.735269250451636,0.7632490488665481,0.0657574435075124,2.83976178280185
365,91.25,2.724190923811656,0.4668984654921809,0.06564918657143907,2.76391214883121
366,91.5,2.729103725596341,0.1780536721205004,0.065652330716451,2.734905895130475
367,91.75,2.748404030618796,-0.0540484061945474,0.0656067927678426,2.748935420437121
368,92.0,2.7728380835827857,-0.1874086571965188,0.06542898714542388,2.779164090614165
369,92.25,2.789306107497539,-0.2000338998488215,0.06528114775816593,2.796469581885668
370,92.5,2.793006108530095,-0.0876021381025593,0.06530490020910894,2.794379583536668
371,92.75,2.7841453875723574,0.1289853369827301,0.065614178776741,2.787131635982947
372,93.0,2.776803747749716,0.4136790901353954,0.0660094767808914,2.8074489208411464
373,93.25,2.776450491139182,0.7138468634713597,0.06626592576503754,2.866749845074541
374,93.5,2.7817802098801936,0.9766389711071122,0.06637663145860033,2.948240969793048
375,93.75,2.7904556764651964,1.1522802780073462,0.06638166308403014,3.01900525362271
376,94.0,2.7888354992499025,1.210638558072313,0.06630735596021013,3.040271231348917
377,94.25,2.775221197729001,1.1399383448401152,0.06615348656972246,3.0002186797567294
378,94.5,2.751864826940916,0.9558210773120156,0.06591331958770746,2.913134730421588
379,94.75,2.730858339109058,0.6884651556936559,0.06571860611438747,2.8163045891532708
380,95.0,2.724066514031916,0.3893252151329796,0.06564487516880034,2.75174717152727
381,95.25,2.7328320003600552,0.1101929536413596,0.06565301616986587,2.735052692220782
382,95.5,2.7552180050006325,-0.0996720066641741,0.06557027002175646,2.757020269057181
383,95.75,2.777902971569855,-0.2028859437708724,0.0653790732224782,2.785302070806042
384,96.0,2.791341760192556,-0.1824939608535737,0.0652593870957692,2.79730099702247
385,96.25,2.7920449006685324,-0.0401613734653608,0.06536433597405747,2.79233373063962
386,96.5,2.781533205111415,0.198828513788631,0.06572356323401134,2.788630443252167
387,96.75,2.77565043462117,0.4924998322091609,0.06609337528546647,2.819005395514301
388,97.0,2.7774771554592608,0.7880646219488444,0.06630581120649974,2.887113644709096
389,97.25,2.7846188542532744,1.031930202714738,0.06638723115126287,2.9696771047940045
390,97.5,2.7908102787564752,1.179499448033357,0.06636838118235266,3.0298252358715
391,97.75,2.7863515669891616,1.2047788256959855,0.06627485652764634,3.0356625427916644
392,98.0,2.770299001892438,1.1018208606471454,0.06610017021497087,2.981369780628269
393,98.25,2.745345831290274,0.8927891556241467,0.06585258742173507,2.886866157233993
394,98.5,2.727264553120541,0.6114258163085701,0.0656853914260864,2.794962159235145
395,98.75,2.7251460554863938,0.3127191666636251,0.06564525266488393,2.7430301312475303
396,99.0,2.737526272531655,0.0469350930665133,0.06564638018608093,2.7379285958114794
397,99.25,2.761759386063978,-0.1380397805501024,0.06552234788735707,2.76520702435221
398,99.5,2.782696984021875,-0.2097375113937385,0.06533806522687273,2.7905899606660376
399,99.75,2.792583622773796,-0.1560243127892093,0.06526007751623787,2.796938840297686
400,100.0,2.78960558112836,0.0138952012853417,0.06544045110543567,2.7896401873505576


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-LearningRate_learning_rate_policynet.csv <==
Wall time,Step,Value
1740479158.864682,1,0.0010000000474974513
1740479209.330982,2,0.0010000000474974513
1740479259.843711,3,0.0010000000474974513
1740479310.297875,4,0.0010000000474974513
1740479361.165661,5,0.0010000000474974513
1740479424.86988,6,0.0010000000474974513
1740479475.550016,7,0.0010000000474974513
1740479526.638506,8,0.0010000000474974513
1740479565.359585,9,0.0010000000474974513
1740479611.346284,10,0.0010000000474974513
1740479679.37232,11,0.0010000000474974513
1740479731.911618,12,0.0010000000474974513
1740479776.457562,13,0.0010000000474974513
1740479819.07133,14,0.0010000000474974513
1740479868.745697,15,0.0010000000474974513
1740479934.593438,16,0.0010000000474974513
1740479974.6029,17,0.0010000000474974513
1740480015.761453,18,0.0010000000474974513
1740480056.29641,19,0.0010000000474974513
1740480099.764812,20,0.0010000000474974513
1740480167.400962,21,0.0009999931789934635
1740480219.224726,22,0.0009824783774092793
1740480263.43634,23,0.0009346288861706853
1740480307.199688,24,0.000865112233441323
1740480360.465731,25,0.0007850819383747876
1740480424.761164,26,0.0007051827851682901
1740480466.104962,27,0.0006335843936540186
1740480508.401508,28,0.0005754184676334262
1740480548.838147,29,0.0005332630826160312
1740480588.700926,30,0.0005080641130916774
1740480654.973628,31,0.0004999996162950993
1740480695.146264,32,0.0004995695198886096
1740480737.620195,33,0.0004983307444490492
1740480778.821503,34,0.0004962918465025723
1740480821.558342,35,0.0004934667958877981
1740480891.296698,36,0.0004898746847175062
1740480934.62925,37,0.00048553969827480614
1740480977.197643,38,0.0004804907366633415
1740481017.946802,39,0.0004747608909383416
1740481059.66295,40,0.00046838721027597785
1740481133.039954,41,0.0004614101198967546
1740481174.305805,42,0.0004538730136118829
1740481228.827694,43,0.0004458217299543321
1740481269.952609,44,0.00043730391189455986
1740481324.3782,45,0.0004283686575945467
1740481404.670065,46,0.00041906588012352586
1740481459.84012,47,0.00040944581269286573
1740481500.891702,48,0.0003995585720986128
1740481548.332662,49,0.0003894536348525435
1740481590.890547,50,0.00037917945883236825
1740481674.193161,51,0.00036878310493193567
1740481716.999913,52,0.00035830988781526685
1740481759.734358,53,0.00034780302667059004
1740481812.172392,54,0.0003373034414835274
1740481855.43262,55,0.00032684957841411233
1740481936.496016,56,0.00031647717696614563
1740481978.180552,57,0.0003062192117795348
1740482021.444443,58,0.00029610583442263305
1740482065.323056,59,0.0002861642569769174
1740482108.015602,60,0.00027641881024464965
1740482176.249362,61,0.0002668910601641983
1740482218.896911,62,0.00025759972049854696
1740482262.94708,63,0.00024856082745827734
1740482304.677326,64,0.00023978792887646705
1740482347.335106,65,0.00023129204055294394
1740482414.530189,66,0.0002230819663964212
1740482457.898208,67,0.00021516434208024293
1740482500.195827,68,0.00020754383876919746
1740482544.664329,69,0.00020022335229441524
1740482586.673786,70,0.00019320413412060589
1740482654.914044,71,0.00018648598052095622
1740482699.308365,72,0.00018006736354436725
1740482744.042455,73,0.00017394567839801311
1740482800.741434,74,0.0001681172871030867
1740482844.845678,75,0.00016257773677352816
1740482912.741464,76,0.0001573218614794314
1740482956.913491,77,0.0001523439568700269
1740483001.407629,78,0.00014763782382942736
1740483044.249849,79,0.0001431969867553562
1740483087.632478,80,0.00013901469355914742
1740483156.13219,81,0.0001350840466329828
1740483200.923421,82,0.00013139810471329838
1740483244.60177,83,0.00012794992653653026
1740483290.381446,84,0.00012473267270252109
1740483335.870222,85,0.00012173962750239298
1740483408.014182,86,0.00011896427167812362
1740483452.519505,87,0.00011640031152637675
1740483496.979582,88,0.0001140417589340359
1740483544.722071,89,0.00011188290227437392
1740483600.758632,90,0.0001099183937185444
1740483675.331003,91,0.00010814324195962399
1740483720.584134,92,0.00010655282676452771
1740483766.712091,93,0.00010514296445762739
1740483815.393822,94,0.00010390984971309081
1740483861.960626,95,0.00010285012103850022
1740483934.731072,96,0.00010196086805080995
1740483978.847493,97,0.00010123960237251595
1740484025.084085,98,0.00010068430856335908
1740484072.143819,99,0.00010029340774053708
1740484123.745642,100,0.00010006578668253496
1740484198.835264,101,9.999999747378752e-05
1740484250.945967,102,9.999999747378752e-05
1740484301.533513,103,9.999999747378752e-05
1740484350.738318,104,9.999999747378752e-05
1740484397.562786,105,9.999999747378752e-05
1740484471.944271,106,9.999999747378752e-05
1740484520.471416,107,9.999999747378752e-05
1740484568.546167,108,9.999999747378752e-05
1740484619.427694,109,9.999999747378752e-05
1740484666.156426,110,9.999999747378752e-05
1740484741.754681,111,9.999999747378752e-05
1740484789.063565,112,9.999999747378752e-05
1740484838.104331,113,9.999999747378752e-05
1740484885.772383,114,9.999999747378752e-05
1740484935.768385,115,9.999999747378752e-05
1740485008.056115,116,9.999999747378752e-05
1740485056.988759,117,9.999999747378752e-05
1740485106.997142,118,9.999999747378752e-05
1740485156.53373,119,9.999999747378752e-05
1740485204.388249,120,9.999999747378752e-05
1740485279.009359,121,9.999999747378752e-05
1740485327.582928,122,9.999999747378752e-05
1740485377.603345,123,9.999999747378752e-05
1740485425.218779,124,9.999999747378752e-05
1740485473.70861,125,9.999999747378752e-05
1740485552.924332,126,9.999999747378752e-05
1740485601.049174,127,9.999999747378752e-05
1740485654.179064,128,9.999999747378752e-05
1740485701.016518,129,9.999999747378752e-05
1740485748.901783,130,9.999999747378752e-05
1740485823.736178,131,9.999999747378752e-05
1740485874.073532,132,9.999999747378752e-05
1740485922.622318,133,9.999999747378752e-05
1740485971.51204,134,9.999999747378752e-05
1740486020.387502,135,9.999999747378752e-05
1740486095.02687,136,9.999999747378752e-05
1740486143.553356,137,9.999999747378752e-05
1740486192.607133,138,9.999999747378752e-05
1740486245.57567,139,9.999999747378752e-05
1740486295.522503,140,9.999999747378752e-05
1740486373.367654,141,9.999999747378752e-05
1740486424.529364,142,9.999999747378752e-05
1740486475.440256,143,9.999999747378752e-05
1740486526.654099,144,9.999999747378752e-05
1740486576.895228,145,9.999999747378752e-05
1740486654.112914,146,9.999999747378752e-05
1740486702.374858,147,9.999999747378752e-05
1740486751.686028,148,9.999999747378752e-05
1740486802.214027,149,9.999999747378752e-05
1740486851.048402,150,9.999999747378752e-05
1740486928.172713,151,9.999999747378752e-05
1740486989.51948,152,9.999999747378752e-05
1740487039.568809,153,9.999999747378752e-05
1740487088.491205,154,9.999999747378752e-05
1740487139.06775,155,9.999999747378752e-05
1740487213.593748,156,9.999999747378752e-05
1740487262.566781,157,9.999999747378752e-05
1740487325.386149,158,9.999999747378752e-05
1740487377.378091,159,9.999999747378752e-05
1740487428.966577,160,9.999999747378752e-05
1740487515.125502,161,9.999999747378752e-05
1740487566.577012,162,9.999999747378752e-05
1740487620.55416,163,9.999999747378752e-05
1740487674.383825,164,9.999999747378752e-05
1740487730.626852,165,9.999999747378752e-05
1740487807.222549,166,9.999999747378752e-05
1740487859.394272,167,9.999999747378752e-05
1740487916.130537,168,9.999999747378752e-05
1740487966.720178,169,9.999999747378752e-05
1740488019.278833,170,9.999999747378752e-05
1740488097.953007,171,9.999999747378752e-05
1740488149.156403,172,9.999999747378752e-05
1740488201.00694,173,9.999999747378752e-05
1740488253.39945,174,9.999999747378752e-05
1740488305.002417,175,9.999999747378752e-05
1740488380.577397,176,9.999999747378752e-05
1740488431.778087,177,9.999999747378752e-05
1740488482.969157,178,9.999999747378752e-05
1740488535.100668,179,9.999999747378752e-05
1740488588.477515,180,9.999999747378752e-05
1740488665.684303,181,9.999999747378752e-05
1740488716.897672,182,9.999999747378752e-05
1740488770.015173,183,9.999999747378752e-05
1740488821.055403,184,9.999999747378752e-05
1740488873.551082,185,9.999999747378752e-05
1740488953.313979,186,9.999999747378752e-05
1740489004.048654,187,9.999999747378752e-05
1740489056.078064,188,9.999999747378752e-05
1740489108.34433,189,9.999999747378752e-05
1740489160.703585,190,9.999999747378752e-05
1740489240.670447,191,9.999999747378752e-05
1740489293.28654,192,9.999999747378752e-05
1740489344.686717,193,9.999999747378752e-05
1740489397.059119,194,9.999999747378752e-05
1740489449.825243,195,9.999999747378752e-05
1740489536.899156,196,9.999999747378752e-05
1740489589.075875,197,9.999999747378752e-05
1740489642.111883,198,9.999999747378752e-05
1740489697.492802,199,9.999999747378752e-05
1740489754.115079,200,9.999999747378752e-05
1740489834.724335,201,9.999999747378752e-05
1740489901.339607,202,9.999999747378752e-05
1740489955.037718,203,9.999999747378752e-05
1740490010.024003,204,9.999999747378752e-05
1740490064.01658,205,9.999999747378752e-05
1740490144.796042,206,9.999999747378752e-05
1740490203.238061,207,9.999999747378752e-05
1740490256.746708,208,9.999999747378752e-05
1740490310.230252,209,9.999999747378752e-05
1740490364.190395,210,9.999999747378752e-05
1740490445.470749,211,9.999999747378752e-05
1740490499.767809,212,9.999999747378752e-05
1740490554.75662,213,9.999999747378752e-05
1740490614.682959,214,9.999999747378752e-05
1740490675.428623,215,9.999999747378752e-05
1740490763.283351,216,9.999999747378752e-05
1740490818.211543,217,9.999999747378752e-05
1740490872.225581,218,9.999999747378752e-05
1740490926.616805,219,9.999999747378752e-05
1740490982.086493,220,9.999999747378752e-05
1740491063.609245,221,9.999999747378752e-05
1740491123.804567,222,9.999999747378752e-05
1740491178.420888,223,9.999999747378752e-05
1740491240.281888,224,9.999999747378752e-05
1740491294.358485,225,9.999999747378752e-05
1740491374.478744,226,9.999999747378752e-05
1740491430.491723,227,9.999999747378752e-05
1740491485.960658,228,9.999999747378752e-05
1740491544.164291,229,9.999999747378752e-05
1740491601.689659,230,9.999999747378752e-05
1740491687.463839,231,9.999999747378752e-05
1740491745.852334,232,9.999999747378752e-05
1740491805.306515,233,9.999999747378752e-05
1740491863.192742,234,9.999999747378752e-05
1740491923.239497,235,9.999999747378752e-05
1740492005.199358,236,9.999999747378752e-05
1740492064.444521,237,9.999999747378752e-05
1740492122.919762,238,9.999999747378752e-05
1740492181.512053,239,9.999999747378752e-05
1740492240.610012,240,9.999999747378752e-05
1740492337.768605,241,9.999999747378752e-05
1740492404.766118,242,9.999999747378752e-05
1740492499.649479,243,9.999999747378752e-05
1740492559.638684,244,9.999999747378752e-05
1740492619.71005,245,9.999999747378752e-05
1740492705.121509,246,9.999999747378752e-05
1740492764.469456,247,9.999999747378752e-05
1740492826.587885,248,9.999999747378752e-05
1740492888.649687,249,9.999999747378752e-05
1740492947.945667,250,9.999999747378752e-05
1740493036.064928,251,9.999999747378752e-05
1740493102.362999,252,9.999999747378752e-05
1740493164.381346,253,9.999999747378752e-05
1740493224.469292,254,9.999999747378752e-05
1740493288.721793,255,9.999999747378752e-05
1740493374.233862,256,9.999999747378752e-05
1740493434.577601,257,9.999999747378752e-05
1740493500.034459,258,9.999999747378752e-05
1740493562.016646,259,9.999999747378752e-05
1740493627.475851,260,9.999999747378752e-05
1740493715.868706,261,9.999999747378752e-05
1740493777.436167,262,9.999999747378752e-05
1740493837.918459,263,9.999999747378752e-05
1740493898.456594,264,9.999999747378752e-05
1740493958.48947,265,9.999999747378752e-05
1740494045.403097,266,9.999999747378752e-05
1740494131.360368,267,9.999999747378752e-05
1740494214.484612,268,9.999999747378752e-05
1740494297.245923,269,9.999999747378752e-05
1740494381.026907,270,9.999999747378752e-05
1740494492.080135,271,9.999999747378752e-05
1740494575.660915,272,9.999999747378752e-05
1740494661.397405,273,9.999999747378752e-05
1740494744.900833,274,9.999999747378752e-05
1740494828.713301,275,9.999999747378752e-05
1740494937.913739,276,9.999999747378752e-05
1740495024.244012,277,9.999999747378752e-05
1740495112.776423,278,9.999999747378752e-05
1740495199.638817,279,9.999999747378752e-05
1740495294.728303,280,9.999999747378752e-05
1740495407.631965,281,9.999999747378752e-05
1740495492.959235,282,9.999999747378752e-05
1740495577.908042,283,9.999999747378752e-05
1740495663.360822,284,9.999999747378752e-05
1740495748.134511,285,9.999999747378752e-05
1740495859.381472,286,9.999999747378752e-05
1740495944.9891,287,9.999999747378752e-05
1740496029.951104,288,9.999999747378752e-05
1740496115.644706,289,9.999999747378752e-05
1740496202.195259,290,9.999999747378752e-05
1740496315.576465,291,9.999999747378752e-05
1740496404.286929,292,9.999999747378752e-05
1740496492.027056,293,9.999999747378752e-05
1740496578.491875,294,9.999999747378752e-05
1740496663.80101,295,9.999999747378752e-05
1740496773.846303,296,9.999999747378752e-05
1740496860.953821,297,9.999999747378752e-05
1740496944.909643,298,9.999999747378752e-05
1740497031.438184,299,9.999999747378752e-05
1740497115.292053,300,9.999999747378752e-05
1740735412.212636,301,9.999999747378752e-05
1740735453.002352,302,9.999999747378752e-05
1740735492.974534,303,9.999999747378752e-05
1740735535.859498,304,9.999999747378752e-05
1740735582.116097,305,9.999999747378752e-05
1740735649.602555,306,9.999999747378752e-05
1740735690.685013,307,9.999999747378752e-05
1740735731.252284,308,9.999999747378752e-05
1740735773.121114,309,9.999999747378752e-05
1740735816.109119,310,9.999999747378752e-05
1740735882.645669,311,9.999999747378752e-05
1740735923.812658,312,9.999999747378752e-05
1740735965.678375,313,9.999999747378752e-05
1740736008.287207,314,9.999999747378752e-05
1740736049.85404,315,9.999999747378752e-05


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_avg_return.csv <==
Wall time,Step,Value
1740664084.017855,1,-1.9467641115188599
1740664335.597064,6,7.471302032470703
1740664580.214506,11,14.315071105957031
1740664817.571027,16,15.599183082580566
1740665059.661795,21,15.971744537353516
1740665291.241999,26,15.576128005981445
1740665523.507129,31,15.81873607635498
1740665762.696835,36,15.122645378112793
1740666019.039396,41,14.094648361206055
1740666274.279505,46,12.413230895996094
1740666546.524997,51,10.667366027832031
1740666863.422822,56,8.504533767700195
1740667189.405225,61,8.32879638671875
1740667513.724059,66,7.954867839813232
1740667857.675626,71,7.903339385986328
1740668167.804596,76,8.072286605834961
1740668493.857072,81,8.211081504821777
1740668818.061432,86,8.381351470947266
1740669140.021748,91,8.689994812011719
1740669456.612033,96,8.61114501953125
1740669793.5274,101,8.748300552368164
1740670145.060807,106,8.621288299560547
1740670481.565315,111,8.536715507507324
1740670847.106864,116,8.681672096252441
1740671156.723588,121,8.790440559387207
1740671470.040696,126,8.930435180664062
1740671782.214822,131,8.764448165893555
1740672084.826693,136,8.740182876586914
1740672402.01833,141,8.987653732299805
1740672721.962921,146,8.821516990661621
1740673038.35251,151,8.820857048034668
1740673354.792183,156,8.86845588684082
1740673667.245501,161,8.845751762390137
1740673998.155718,166,9.047085762023926
1740674325.557201,171,8.940241813659668
1740674640.317666,176,9.063302993774414
1740674964.692309,181,9.022733688354492
1740675306.190387,186,8.902137756347656
1740675626.722622,191,8.957452774047852
1740675950.763091,196,9.03934383392334
1740676283.959921,201,9.086838722229004
1740676610.033604,206,9.331117630004883
1740676957.316875,211,9.317360877990723
1740677302.816684,216,9.296735763549805
1740677633.386149,221,9.598804473876953
1740677965.448338,226,9.752360343933105
1740678307.578639,231,9.835054397583008
1740678655.685794,236,9.814786911010742
1740679005.696971,241,9.791583061218262
1740679346.99742,246,9.671463966369629
1740679714.849291,251,9.814674377441406
1740680054.677901,256,9.928165435791016
1740680409.831406,261,9.920368194580078
1740680757.005839,266,9.867867469787598
1740681110.598017,271,9.89608097076416
1740681471.415142,276,10.106450080871582
1740681829.593938,281,10.208322525024414
1740682188.849463,286,10.26074504852295
1740682560.028973,291,10.296608924865723
1740682948.186421,296,10.341840744018555
1740683341.350838,301,10.511343955993652
1740683755.277797,306,10.747808456420898
1740684146.811665,311,10.848747253417969
1740684536.261292,316,11.050138473510742
1740684927.028327,321,11.128172874450684
1740685326.23072,326,11.23078727722168
1740685730.402017,331,11.571873664855957
1740686135.868934,336,11.70511245727539
1740686553.083577,341,11.82867431640625
1740686972.786844,346,12.004615783691406
1740687389.41819,351,12.16708755493164
1740687805.269604,356,12.37270450592041
1740688202.610631,361,12.327588081359863
1740688622.486036,366,12.3400239944458
1740689050.30449,371,12.592096328735352
1740689462.818818,376,12.877224922180176
1740689886.805592,381,12.927413940429688
1740690310.201377,386,12.993922233581543
1740690733.894015,391,13.093687057495117
1740691144.789313,396,13.130857467651367
1740691567.50349,401,13.254196166992188
1740692001.168702,406,13.148447036743164
1740692424.040369,411,13.283260345458984
1740692849.460572,416,13.384664535522461
1740693273.444702,421,13.469772338867188
1740693701.929764,426,13.739773750305176
1740694118.903785,431,13.646924018859863
1740694563.953389,436,13.793671607971191
1740695004.324794,441,13.9815673828125
1740695430.468269,446,13.938448905944824
1740695861.684345,451,13.902926445007324
1740696297.128974,456,13.938294410705566
1740696715.401809,461,13.938433647155762
1740697168.502752,466,13.94744873046875
1740697618.883853,471,14.064335823059082
1740698044.876424,476,13.925681114196777
1740698494.911114,481,13.858712196350098
1740698931.148591,486,13.854124069213867
1740699390.739957,491,13.946413040161133
1740699856.227366,496,14.117627143859863
1740700350.484048,501,13.998978614807129
1740700823.876208,506,14.090457916259766
1740701287.664161,511,14.269464492797852
1740701747.163985,516,14.404960632324219
1740702208.914705,521,14.31682300567627
1740702679.099163,526,14.388603210449219
1740703141.450685,531,14.676044464111328
1740703612.897903,536,14.740949630737305
1740704076.300833,541,14.81746768951416
1740704551.367986,546,15.000682830810547
1740705004.48433,551,15.172574996948242
1740705476.465749,556,15.284063339233398
1740705931.679657,561,15.473673820495605
1740706389.479296,566,15.67231273651123
1740706852.688472,571,15.65295696258545
1740707323.883103,576,15.921636581420898
1740707815.156593,581,15.98399543762207
1740708280.426558,586,16.00659942626953
1740708748.354185,591,16.119361877441406
1740709207.292789,596,16.120038986206055
1740709688.535535,601,16.19042205810547
1740710157.536677,606,16.22612762451172
1740710637.548453,611,16.33709716796875
1740711120.580768,616,16.43301773071289
1740711592.336945,621,16.41411781311035
1740712079.147877,626,16.647064208984375
1740712552.201461,631,16.769386291503906
1740713078.085546,636,16.725048065185547
1740713596.381095,641,16.85209083557129
1740714092.311698,646,16.967437744140625
1740714591.729967,651,17.053190231323242
1740715090.511882,656,17.17445945739746
1740715581.776969,661,17.151845932006836
1740716088.588525,666,17.278125762939453
1740716591.757401,671,17.403589248657227
1740717106.622531,676,17.418672561645508
1740717612.802691,681,17.581796646118164
1740718103.054065,686,17.63393783569336
1740718616.584697,691,17.65850067138672
1740719137.748397,696,17.67640495300293
1740719650.423539,701,17.75689125061035
1740720165.655033,706,17.908845901489258
1740720672.459245,711,17.99840545654297
1740721202.738074,716,18.179201126098633
1740721712.436531,721,18.362577438354492
1740722236.039546,726,18.46742057800293
1740722749.40057,731,18.588171005249023
1740723279.627867,736,18.797882080078125
1740723839.92415,741,18.75179672241211
1740724439.886849,746,18.830215454101562
1740725041.946316,751,18.918073654174805
1740725641.196895,756,19.137834548950195
1740726244.63526,761,19.10403823852539
1740726824.604262,766,18.966646194458008
1740727408.616124,771,18.931089401245117
1740727995.154141,776,18.84785270690918
1740728584.429372,781,18.928050994873047
1740729164.965748,786,19.011438369750977
1740729769.741346,791,19.120914459228516
1740730381.726893,796,19.266464233398438
1740730976.653915,801,19.27353286743164
1740731573.586608,806,19.35443878173828
1740732165.911018,811,19.47970962524414
1740732760.724865,816,19.405773162841797
1740733372.025352,821,19.512081146240234
1740733996.391017,826,19.557451248168945
1740734618.329124,831,19.597801208496094
1740735238.006293,836,19.70623779296875
1740735851.093433,841,19.70122718811035
1740736466.770109,846,19.85358238220215
1740737084.887171,851,19.80965805053711
1740995783.861619,856,19.89910888671875
1740996057.947908,861,20.034896850585938
1740996331.343205,866,20.064664840698242
1740996594.274539,871,20.20392417907715
1740996860.998837,876,20.30691146850586
1740997127.654169,881,20.303647994995117
1740998303.837762,886,20.39680290222168
1740998574.383405,891,20.478878021240234
1740998841.196586,896,21.030838012695312
1740999116.880524,901,21.06654930114746
1740999396.646279,906,21.280908584594727
1740999669.258299,911,21.487478256225586
1740999943.476151,916,21.461658477783203
1741000214.402773,921,21.87277603149414
1741000501.188267,926,21.906265258789062
1741000799.711582,931,21.876209259033203
1741001091.488751,936,21.97116470336914
1741001381.01574,941,22.134218215942383
1741001674.563398,946,22.157573699951172
1741001964.615017,951,22.173736572265625
1741002269.728223,956,22.1862735748291
1741002558.730472,961,22.21409034729004
1741002859.483061,966,22.161745071411133
1741003155.362111,971,21.735960006713867
1741003457.641429,976,21.83738136291504
1741003762.682767,981,21.921388626098633
1741004082.694631,986,22.005414962768555
1741004400.939027,991,21.97669792175293
1741004720.720459,996,22.10149383544922
1741005034.783695,1001,22.23160171508789
1741005362.185708,1006,22.530109405517578
1741005676.649975,1011,23.022525787353516
1741005987.342437,1016,23.134883880615234
1741006303.688585,1021,23.263595581054688
1741006638.586552,1026,23.47743797302246
1741006958.441485,1031,23.687997817993164
1741007300.784123,1036,23.861011505126953
1741007629.257177,1041,24.002283096313477
1741007956.251712,1046,24.146554946899414
1741008277.448071,1051,24.203285217285156
1741008622.564301,1056,24.369403839111328
1741008958.362295,1061,24.517826080322266
1741009311.524439,1066,24.66512680053711
1741009660.930875,1071,24.752193450927734
1741010014.654383,1076,24.821674346923828
1741010360.36413,1081,24.919137954711914
1741010713.324939,1086,25.01703643798828
1741011066.225897,1091,25.099090576171875
1741011428.640178,1096,25.18367576599121
1741011775.424329,1101,25.287012100219727
1741012118.680526,1106,25.533031463623047
1741012475.111312,1111,25.505037307739258
1741012830.580684,1116,25.558822631835938
1741013192.541634,1121,25.686887741088867
1741013561.749573,1126,25.820411682128906
1741013919.010508,1131,26.013347625732422
1741014284.75865,1136,26.096033096313477
1741014643.93908,1141,26.228395462036133
1741015023.8358,1146,26.434236526489258
1741015399.247611,1151,26.433746337890625
1741015772.852125,1156,26.534954071044922
1741016143.516193,1161,26.614194869995117
1741016519.512376,1166,26.752492904663086
1741016888.330419,1171,26.825551986694336
1741017272.144835,1176,26.84864616394043
1741017660.431534,1181,26.911571502685547
1741018045.412774,1186,27.003023147583008
1741018435.218315,1191,27.115938186645508
1741018828.483758,1196,27.201669692993164
1741019224.076047,1201,27.276437759399414
1741019617.646758,1206,27.225261688232422
1741020016.81727,1211,27.24602508544922
1741080178.272128,1216,27.25872802734375
1741080450.707164,1221,27.37299156188965
1741080738.306059,1226,27.39916229248047
1741081025.792207,1231,27.4926815032959
1741081298.785241,1236,27.53937339782715
1741081585.37133,1241,27.578327178955078
1741081867.887977,1246,27.684743881225586
1741082149.641587,1251,27.684537887573242
1741082432.586143,1256,27.694000244140625
1741082719.282813,1261,27.769012451171875
1741082999.380233,1266,27.802288055419922
1741083270.704147,1271,27.818777084350586
1741084351.248885,1276,27.929485321044922
1741084640.654493,1281,27.97696304321289
1741084933.138552,1286,28.004383087158203
1741085224.56751,1291,28.063419342041016
1741085517.846663,1296,28.164688110351562
1741085817.351358,1301,28.152019500732422
1741086099.111975,1306,28.2379207611084
1741086366.192891,1311,28.370988845825195
1741086638.667897,1316,28.42097282409668
1741086915.601525,1321,28.509540557861328
1741087192.006987,1326,28.579174041748047
1741087472.229825,1331,28.62441635131836
1741087765.31759,1336,28.62824249267578
1741088053.603642,1341,28.613452911376953
1741088343.254113,1346,28.60250473022461
1741088615.290784,1351,28.66327667236328
1741088901.880241,1356,28.65776824951172
1741089207.658639,1361,28.728620529174805
1741089496.898782,1366,28.82193946838379
1741089789.183516,1371,28.883773803710938
1741090086.035105,1376,28.96158790588379
1741090401.64906,1381,28.939746856689453
1741090728.611782,1386,28.990278244018555
1741091066.796687,1391,29.0401611328125
1741091391.064517,1396,29.04613494873047
1741091723.764384,1401,29.0441951751709
1741092057.067113,1406,29.04616355895996
1741092387.732214,1411,29.05002212524414
1741092731.782179,1416,29.054643630981445
1741093076.080157,1421,29.03765106201172
1741093416.330673,1426,29.027114868164062
1741093767.070955,1431,29.090532302856445
1741094107.898925,1436,29.15605354309082
1741094455.28026,1441,29.14377212524414
1741094813.130046,1446,29.16929054260254
1741095162.244264,1451,29.1944522857666
1741095519.098102,1456,29.232587814331055
1741095885.620058,1461,29.197277069091797
1741096243.886279,1466,29.172006607055664
1741096597.168823,1471,29.173051834106445
1741096967.741356,1476,29.181753158569336
1741097346.620144,1481,29.143583297729492
1741097719.523306,1486,29.147422790527344
1741098083.667811,1491,29.168827056884766
1741098430.404222,1496,29.16826629638672
1741098785.664743,1501,29.171279907226562
1741099150.79828,1506,29.21988296508789
1741099506.929755,1511,29.209314346313477
1741099867.245921,1516,29.138771057128906
1741100230.463032,1521,29.13811492919922
1741100601.476284,1526,29.16574478149414
1741100960.050603,1531,29.18145751953125
1741101323.531328,1536,29.163959503173828
1741101689.443073,1541,29.116586685180664
1741102056.624987,1546,29.099092483520508
1741102435.340405,1551,29.144243240356445
1741102828.15179,1556,29.122591018676758
1741103198.164705,1561,29.14810562133789
1741103594.287868,1566,29.148656845092773
1741103986.041454,1571,29.227731704711914
1741104396.757891,1576,29.250450134277344
1741104811.30132,1581,29.2502384185791
1741105241.476823,1586,29.28293228149414
1741105654.127798,1591,29.273021697998047
1741106070.916428,1596,29.229087829589844
1741106484.096057,1601,29.22725486755371
1741106917.330311,1606,29.205825805664062
1741107332.457127,1611,29.2714900970459
1741107727.418219,1616,29.268531799316406
1741108132.316346,1621,29.26534652709961
1741108537.48924,1626,29.304304122924805
1741108952.641395,1631,29.33621597290039
1741109371.835385,1636,29.317466735839844
1741109789.986688,1641,29.368595123291016
1741110220.835242,1646,29.386449813842773
1741110646.277664,1651,29.3853702545166
1741111060.980893,1656,29.336334228515625
1741111489.342408,1661,29.33000946044922
1741111924.977745,1666,29.366436004638672
1741112356.251856,1671,29.408748626708984
1741112778.035051,1676,29.405559539794922
1741113221.170736,1681,29.426626205444336
1741113657.048267,1686,29.411579132080078
1741114094.291426,1691,29.41044807434082
1741114539.86083,1696,29.406269073486328
1741114985.279692,1701,29.385387420654297
1741115435.958366,1706,29.423959732055664
1741115884.759721,1711,29.42839813232422
1741116321.738231,1716,29.443286895751953
1741116761.90458,1721,29.43635368347168
1741117208.06611,1726,29.38620948791504
1741117657.840349,1731,29.414587020874023
1741118110.038657,1736,29.407154083251953
1741118559.537916,1741,29.386144638061523
1741119022.805804,1746,29.410118103027344
1741119480.476454,1751,29.411460876464844
1741119950.343838,1756,29.372657775878906
1741120413.508992,1761,29.376453399658203
1741120877.116582,1766,29.362106323242188
1741121337.382391,1771,29.349262237548828
1741121809.167436,1776,29.363605499267578
1741122271.691988,1781,29.370328903198242
1741122735.011886,1786,29.348247528076172
1741123215.870496,1791,29.342859268188477
1741123687.856799,1796,29.335681915283203
1741124158.457056,1801,29.3366641998291
1741124660.943323,1806,29.28853416442871
1741125134.325934,1811,29.24141502380371
1741125610.586325,1816,29.233434677124023
1741126092.458682,1821,29.243494033813477
1741126583.685742,1826,29.234926223754883
1741127069.295891,1831,29.22472381591797
1741127557.192363,1836,29.228897094726562
1741128062.511213,1841,29.242515563964844
1741128554.522546,1846,29.22516632080078
1741129036.056581,1851,29.282617568969727
1741129531.982023,1856,29.300338745117188
1741130030.142676,1861,29.323652267456055
1741130533.955399,1866,29.312944412231445
1741131034.266648,1871,29.32651710510254
1741131546.29085,1876,29.3017578125
1741132027.868562,1881,29.337766647338867
1741132525.812057,1886,29.33591079711914
1741133020.062857,1891,29.379152297973633
1741133510.820432,1896,29.366313934326172
1741134018.586171,1901,29.332185745239258
1741134516.786881,1906,29.36567497253418
1741135030.979035,1911,29.342069625854492
1741135549.187964,1916,29.397253036499023
1741136056.90636,1921,29.425098419189453
1741136564.202156,1926,29.449657440185547
1741137057.479425,1931,29.49065399169922
1741137574.049391,1936,29.49510383605957
1741138087.284819,1941,29.51889419555664
1741138610.608349,1946,29.54310417175293
1741139126.835771,1951,29.543575286865234
1741139656.056405,1956,29.545764923095703
1741140203.062568,1961,29.546045303344727
1741140752.469127,1966,29.531131744384766
1741141271.830679,1971,29.48489761352539
1741141823.745641,1976,29.469892501831055
1741142370.036445,1981,29.472871780395508
1741142931.661395,1986,29.47822380065918
1741143473.461103,1991,29.486467361450195
1741144033.128742,1996,29.457609176635742
1741144591.663665,2001,29.45270538330078


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsEval_eval_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740479113.621957,1,2.77488374710083
1740479384.161589,6,2.6765081882476807
1740479634.864622,11,2.685195207595825
1740479892.173997,16,2.670248508453369
1740480123.195755,21,2.6802947521209717
1740480384.215803,26,2.688832998275757
1740480612.715863,31,2.6884396076202393
1740480848.658296,36,2.689659595489502
1740481084.385952,41,2.6900789737701416
1740481348.602085,46,2.689181327819824
1740481615.680987,51,2.689889430999756
1740481879.761444,56,2.690889596939087
1740482132.222045,61,2.690131187438965
1740482371.614306,66,2.691129684448242
1740482610.824013,71,2.6923632621765137
1740482868.981325,76,2.6934568881988525
1740483111.858026,81,2.6939451694488525
1740483360.260569,86,2.693164110183716
1740483626.248691,91,2.6927967071533203
1740483886.24579,96,2.692420482635498
1740484148.313249,101,2.692148447036743
1740484422.45976,106,2.6921756267547607
1740484691.114099,111,2.6917917728424072
1740484960.102677,116,2.6911988258361816
1740485228.616771,121,2.690227508544922
1740485497.978188,126,2.6890668869018555
1740485773.348915,131,2.6881308555603027
1740486044.820883,136,2.6874032020568848
1740486319.730809,141,2.6869633197784424
1740486601.187466,146,2.686723232269287
1740486875.389136,151,2.686563730239868
1740487163.472227,156,2.6860287189483643
1740487453.117679,161,2.6855862140655518
1740487755.045484,166,2.6855225563049316
1740488043.691826,171,2.6859350204467773
1740488329.355393,176,2.6860556602478027
1740488612.591715,181,2.6858553886413574
1740488897.936721,186,2.686124563217163
1740489185.132423,191,2.68624210357666
1740489474.193803,196,2.6860079765319824
1740489778.175131,201,2.6857569217681885
1740490088.23506,206,2.6857588291168213
1740490388.535136,211,2.6853318214416504
1740490699.755285,216,2.6860930919647217
1740491006.22265,221,2.6857292652130127
1740491320.091091,226,2.685436725616455
1740491625.688727,231,2.685292959213257
1740491947.29813,236,2.6861445903778076
1740492264.901735,241,2.6865341663360596
1740492644.928137,246,2.6861720085144043
1740492971.911066,251,2.686068296432495
1740493313.141088,256,2.685579776763916
1740493652.201612,261,2.685642719268799
1740493982.402325,266,2.685823917388916
1740494406.310701,271,2.6853232383728027
1740494853.18764,276,2.6855013370513916
1740495319.200935,281,2.6855785846710205
1740495772.385768,286,2.685704469680786
1740496227.003388,291,2.685487747192383
1740496688.183856,296,2.6854660511016846
1740497139.890435,301,2.68534517288208
1740735606.866052,306,2.685636281967163
1740735840.070914,311,2.6850790977478027
1740736074.231271,316,2.684689521789551


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_avg_return.csv <==
Wall time,Step,Value
1740664123.840969,1,-1.9861502647399902
1740664261.820336,4,3.6411306858062744
1740664308.297894,5,5.773903846740723
1740664619.62544,11,14.326231002807617
1740664661.434441,12,14.860322952270508
1740664792.921057,15,15.685871124267578
1740664856.36672,16,15.768074035644531
1740664983.227576,19,15.719088554382324
1740665032.218261,20,15.96938419342041
1740665098.73682,21,16.057003021240234
1740665139.170935,22,16.111343383789062
1740665179.019958,23,16.046781539916992
1740665331.178528,26,15.776863098144531
1740665414.831201,28,15.93673324584961
1740665647.879435,33,15.439664840698242
1740665737.401983,35,15.153409957885742
1740665853.783201,37,14.803022384643555
1740665905.412245,38,14.793651580810547
1740665952.714608,39,14.415397644042969
1740666061.229312,41,13.743606567382812
1740666206.767352,44,12.801849365234375
1740666370.143757,47,11.676401138305664
1740666463.115332,49,11.205394744873047
1740666511.083504,50,10.838781356811523
1740666600.978295,51,10.585931777954102
1740666711.372206,53,9.179231643676758
1740666918.060209,56,8.153387069702148
1740667040.927572,58,7.702216148376465
1740667093.00174,59,7.445716857910156
1740667241.851963,61,7.982341289520264
1740667299.116403,62,8.087705612182617
1740667359.036732,63,8.051080703735352
1740667416.74542,64,7.902372360229492
1740667569.450005,66,7.715027809143066
1740667632.88376,67,8.24270248413086
1740667691.908245,68,7.649791717529297
1740668023.587084,73,7.462921142578125
1740668281.225475,77,8.339536666870117
1740668343.931178,78,7.95176887512207
1740668463.447054,80,7.98453426361084
1740668545.036797,81,7.728184223175049
1740668607.131458,82,8.163429260253906
1740668720.132997,84,8.12712287902832
1740668985.122982,88,8.193254470825195
1740669192.613998,91,8.514440536499023
1740669424.802145,95,8.295466423034668
1740669512.139038,96,8.436792373657227
1740669758.735862,100,8.05354118347168
1740669913.497795,102,8.508987426757812
1740670043.989766,104,8.386838912963867
1740670265.416192,107,8.138620376586914
1740670453.753661,110,8.574407577514648
1740670902.076143,116,8.707206726074219
1740671066.870317,119,8.225518226623535
1740671120.079161,120,8.499262809753418
1740671266.892324,122,8.779154777526855
1740671371.930911,124,8.425151824951172
1740671579.64274,127,8.565420150756836
1740671633.877054,128,8.262275695800781
1740671694.729773,129,8.700607299804688
1740671832.167256,131,8.480691909790039
1740671886.373251,132,8.423309326171875
1740672310.547579,139,8.508977890014648
1740672452.843791,141,8.872037887573242
1740672507.509079,142,8.632024765014648
1740672686.711154,145,8.63747787475586
1740672827.369027,147,8.295658111572266
1740673205.194043,153,8.925336837768555
1740673260.849277,154,8.502613067626953
1740673460.957605,157,8.666389465332031
1740673516.745741,158,8.552085876464844
1740673637.118265,160,8.792327880859375
1740673896.252249,164,8.630670547485352
1740673960.922597,165,8.364669799804688
1740674049.499108,166,8.69477653503418
1740674225.71539,169,8.767215728759766
1740674288.763479,170,8.817522048950195
1740674434.022503,172,8.398805618286133
1740674496.553792,173,8.677763938903809
1740674553.389738,174,8.817291259765625
1740674610.188962,175,8.75124454498291
1740674756.690142,177,8.941390991210938
1740674877.88529,179,8.859313011169434
1740675017.196569,181,8.726824760437012
1740675083.387231,182,8.555864334106445
1740675140.74459,183,8.649866104125977
1740675207.823658,184,8.642635345458984
1740675274.888367,185,8.693387985229492
1740675596.935858,190,8.892251968383789
1740675679.546983,191,8.906793594360352
1740675800.05515,193,8.713696479797363
1740675864.152903,194,8.815730094909668
1740675921.177419,195,8.886411666870117
1740676003.217134,196,8.935917854309082
1740676187.23636,199,9.001932144165039
1740676244.67836,200,8.807204246520996
1740676454.50034,203,9.029128074645996
1740676572.299581,205,9.178539276123047
1740676729.494656,207,9.387033462524414
1740676787.484601,208,9.297639846801758
1740676852.340728,209,9.088830947875977
1740676916.954243,210,9.133119583129883
1740677011.543146,211,9.159168243408203
1740677078.121105,212,9.32321548461914
1740677207.353681,214,9.229479789733887
1740677358.720499,216,9.134407043457031
1740677417.736188,217,9.042970657348633
1740677542.615609,219,9.194021224975586
1740677688.71873,221,9.392656326293945
1740678081.76648,227,9.508031845092773
1740678363.554123,231,9.638031005859375
1740678430.478038,232,9.641007423400879
1740678498.266792,233,9.764650344848633
1740678557.755552,234,9.740804672241211
1740678624.097553,235,9.59357738494873
1740678710.761951,236,9.850257873535156
1740678769.542749,237,9.698142051696777
1740678909.330401,239,9.525559425354004
1740679122.08594,242,9.670570373535156
1740679257.179492,244,9.611872673034668
1740679317.319653,245,9.562583923339844
1740679402.795111,246,9.362866401672363
1740679534.706432,248,9.550422668457031
1740679605.507898,249,9.54918098449707
1740679675.829365,250,9.511138916015625
1740679902.470392,253,9.665241241455078
1740679963.661677,254,9.655903816223145
1740680308.895745,259,9.886039733886719
1740680598.998962,263,9.824554443359375
1740680665.20706,264,9.728601455688477
1740680813.859253,266,9.752313613891602
1740681168.846324,271,9.670588493347168
1740681375.591867,274,9.878120422363281
1740681439.4289,275,10.015887260437012
1740681529.15233,276,10.063838958740234
1740681800.161602,280,10.273859024047852
1740681888.624855,281,10.216325759887695
1740681951.915189,282,10.068704605102539
1740682021.359844,283,10.280820846557617
1740682247.652685,286,10.255183219909668
1740682320.958158,287,10.062000274658203
1740682394.08225,288,10.156197547912598
1740682457.603459,289,10.02164077758789
1740682767.85979,293,10.206239700317383
1740683161.19265,298,10.262271881103516
1740683309.697002,300,10.412227630615234
1740683486.124608,302,10.357608795166016
1740683566.756433,303,10.515424728393555
1740683645.735436,304,10.632951736450195
1740683899.074464,307,10.588001251220703
1740683973.683843,308,10.738446235656738
1740684292.704353,312,10.715168952941895
1740684361.167477,313,10.923381805419922
1740684504.872715,315,10.776429176330566
1740684672.382496,317,11.006368637084961
1740684824.155104,319,11.06020736694336
1740684992.693809,321,11.060572624206543
1740685146.370884,323,11.049613952636719
1740685556.374295,328,11.32797622680664
1740685797.748645,331,11.556428909301758
1740685950.729035,333,11.579510688781738
1740686022.830724,334,11.63819694519043
1740686094.678067,335,11.611116409301758
1740686274.544144,337,11.671667098999023
1740686356.466472,338,11.78291130065918
1740686428.826751,339,11.839776992797852
1740686702.471513,342,11.86785888671875
1740686785.066339,343,11.821348190307617
1740686859.957765,344,11.771196365356445
1740686931.566919,345,11.891504287719727
1740687194.45188,348,11.991586685180664
1740687349.087626,350,12.001631736755371
1740687457.774097,351,12.129339218139648
1740687617.608804,353,12.11575698852539
1740687689.775389,354,12.082386016845703
1740687764.427712,355,12.186153411865234
1740687873.379314,356,12.230609893798828
1740688270.655131,361,12.20693302154541
1740688352.284313,362,12.209428787231445
1740688435.117933,363,12.223791122436523
1740688689.929152,366,12.171796798706055
1740688770.707803,367,12.202936172485352
1740689010.182509,370,12.423133850097656
1740689351.630052,374,12.645652770996094
1740689530.778074,376,12.837867736816406
1740689688.208457,378,12.886013984680176
1740689772.562827,379,12.881766319274902
1740690039.787678,382,12.756501197814941
1740690123.759045,383,12.80134105682373
1740690278.595202,385,12.897560119628906
1740690379.61638,386,12.892301559448242
1740690458.013396,387,12.945627212524414
1740690803.558751,391,12.97346305847168
1740690953.349193,393,12.946680068969727
1740691113.398719,395,12.980321884155273
1740691214.408254,396,13.087150573730469
1740691535.408189,400,13.242989540100098
1740691639.154359,401,13.17463493347168
1740691723.196213,402,13.135725021362305
1740691798.409203,403,13.048849105834961
1740691873.862687,404,12.978968620300293
1740691959.933273,405,13.182662010192871
1740692071.035361,406,12.939760208129883
1740692315.399648,409,13.045660018920898
1740692656.254035,413,13.209100723266602
1740692732.821437,414,13.313504219055176
1740692921.015397,416,13.328522682189941
1740693239.374601,420,13.362167358398438
1740693342.893444,421,13.410009384155273
1740693417.320515,422,13.347936630249023
1740693501.913648,423,13.599132537841797
1740693576.597314,424,13.720693588256836
1740693660.997262,425,13.662341117858887
1740693771.814889,426,13.600549697875977
1740693847.42536,427,13.690068244934082
1740693928.221948,428,13.70382308959961
1740694077.884806,430,13.610113143920898
1740694189.570841,431,13.55109977722168
1740694264.381495,432,13.705329895019531
1740694521.391769,435,13.68389892578125
1740694636.664588,436,13.675541877746582
1740694713.745531,437,13.79856014251709
1740694799.45507,438,13.689265251159668
1740694874.75425,439,13.886231422424316
1740695075.380461,441,13.910576820373535
1740695160.173362,442,13.906027793884277
1740695321.27144,444,13.893360137939453
1740695398.976078,445,13.79117202758789
1740695932.670867,451,13.752758026123047
1740696018.618914,452,13.892228126525879
1740696180.64466,454,13.795783996582031
1740696367.868488,456,13.891639709472656
1740696448.134314,457,13.823823928833008
1740696600.264311,459,13.8987398147583
1740696790.455295,461,13.880736351013184
1740696961.703965,463,13.889305114746094
1740697048.366096,464,13.897334098815918
1740697126.696449,465,13.794713973999023
1740697240.365658,466,13.880756378173828
1740697327.954608,467,13.954849243164062
1740697413.527895,468,13.868622779846191
1740697492.168174,469,14.157270431518555
1740697579.462303,470,14.05384635925293
1740697691.118693,471,14.063692092895508
1740697768.116821,472,14.003140449523926
1740697926.87408,474,13.926444053649902
1740698004.41223,475,13.891121864318848
1740698366.280467,479,13.845276832580566
1740698453.793143,480,13.743293762207031
1740698821.080028,484,13.7015380859375
1740698898.342214,485,13.777795791625977
1740699003.925482,486,13.818548202514648
1740699092.579555,487,13.759964942932129
1740699260.851299,489,13.882417678833008
1740699349.091749,490,13.946844100952148
1740699464.26545,491,13.818437576293945
1740699553.361009,492,13.91025161743164
1740699823.313647,495,14.035703659057617
1740699938.910128,496,13.994287490844727
1740700123.50213,498,14.070560455322266
1740700221.10015,499,14.039552688598633
1740700317.512656,500,14.013324737548828
1740700617.825972,503,14.085862159729004
1740700709.786062,504,14.024707794189453
1740700993.128588,507,14.085877418518066
1740701364.362655,511,14.214895248413086
1740701715.851362,515,14.382354736328125
1740701916.064706,517,14.352201461791992
1740701998.140767,518,14.384361267089844
1740702172.511462,520,14.408348083496094
1740702287.191169,521,14.193121910095215
1740702369.741506,522,14.299489974975586
1740702554.201423,524,14.265151977539062
1740702845.766505,527,14.414698600769043
1740703019.620357,529,14.410213470458984
1740703220.101551,531,14.58966064453125
1740703302.286381,532,14.756065368652344
1740703478.440807,534,14.727210998535156
1740703571.484311,535,14.869991302490234
1740703690.347766,536,14.775781631469727
1740703859.265119,538,14.916336059570312
1740703951.987144,539,14.836121559143066
1740704249.700549,542,14.879329681396484
1740704423.430688,544,14.932077407836914
1740704716.530788,547,14.95287799835205
1740704798.179468,548,14.99461555480957
1740704880.79485,549,14.976280212402344
1740705553.91879,556,15.165294647216797
1740706008.800999,561,15.507891654968262
1740706090.939844,562,15.508670806884766
1740706173.265978,563,15.523791313171387
1740706266.252858,564,15.534873008728027
1740706347.84845,565,15.602225303649902
1740706548.538353,567,15.575695037841797
1740706641.752272,568,15.569475173950195
1740706728.386062,569,15.660621643066406
1740706810.773139,570,15.705780029296875
1740707105.5768,573,15.832106590270996
1740707198.292879,574,15.767388343811035
1740707401.082835,576,15.948031425476074
1740707594.897069,578,15.988155364990234
1740707893.845132,581,16.026264190673828
1740708238.737742,585,16.09402084350586
1740708358.612301,586,16.117759704589844
1740708620.330453,589,16.088171005249023
1740708714.160885,590,16.162649154663086
1740708911.665846,592,16.18229103088379
1740709285.971556,596,16.2542724609375
1740709474.423221,598,16.10982894897461
1740709562.131455,599,16.0643310546875
1740709647.833485,600,16.11410140991211
1740709853.037184,602,16.236289978027344
1740710031.793342,604,16.34145736694336
1740710332.295737,607,16.291473388671875
1740710416.907305,608,16.250396728515625
1740710597.072102,610,16.420278549194336
1740710718.121828,611,16.366212844848633
1740710897.395874,613,16.508934020996094
1740711200.495313,616,16.502700805664062
1740711286.702169,617,16.433818817138672
1740711464.479861,619,16.390090942382812
1740711673.422419,621,16.456241607666016
1740711762.458806,622,16.540023803710938
1740711943.855438,624,16.529315948486328
1740712159.040163,626,16.793733596801758
1740712246.023329,627,16.663833618164062
1740712334.618726,628,16.75560760498047
1740712430.590868,629,16.789093017578125
1740712945.190508,634,16.89727020263672
1740713047.023768,635,16.769901275634766
1740713174.410266,636,16.845333099365234
1740713282.900994,637,16.7718448638916
1740713382.629677,638,16.823558807373047
1740713564.492015,640,16.76516342163086
1740713679.594632,641,16.975074768066406
1740713963.437632,644,17.0189266204834
1740714174.91714,646,17.00665283203125
1740714560.113722,650,17.104469299316406
1740714962.767561,654,17.279584884643555
1740715056.651474,655,17.160316467285156
1740715173.702345,656,17.284439086914062
1740715667.017186,661,17.246212005615234
1740715765.685227,662,17.247936248779297
1740715957.345472,664,17.351490020751953
1740716172.492023,666,17.395885467529297
1740716269.299054,667,17.345752716064453
1740716549.630511,670,17.404163360595703
1740716966.774508,674,17.4295654296875
1740717292.292825,677,17.583377838134766
1740717481.34741,679,17.626087188720703
1740717698.57943,681,17.741069793701172
1740717878.52261,683,17.855083465576172
1740718071.939014,685,17.678377151489258
1740718189.886433,686,17.654634475708008
1740718392.595284,688,17.867176055908203
1740718483.721959,689,17.88418197631836
1740718903.858929,693,17.69017791748047
1740719407.403581,698,17.855819702148438
1740719509.118552,699,17.762605667114258
1740719610.720122,700,17.945213317871094
1740719919.690066,703,17.98863983154297
1740720022.577688,704,17.935771942138672
1740720252.490812,706,18.029478073120117
1740720344.557218,707,18.029296875
1740720447.689909,708,18.08115005493164
1740720641.180408,710,18.08641242980957
1740720759.99642,711,18.16080093383789
1740720861.167214,712,18.203889846801758
1740721290.513657,716,18.24514389038086
1740721487.156965,718,18.41554832458496
1740721579.931456,719,18.457792282104492
1740721800.405169,721,18.533370971679688
1740721893.427348,722,18.525188446044922
1740721995.766232,723,18.478126525878906
1740722089.389651,724,18.51488494873047
1740722193.623607,725,18.510982513427734
1740722325.053716,726,18.643117904663086
1740722426.418122,727,18.633068084716797
1740722707.99857,730,18.775503158569336
1740722942.624419,732,18.789569854736328
1740723143.360816,734,18.889604568481445
1740723237.839006,735,18.910737991333008
1740723465.020654,737,19.06777000427246
1740724177.043034,743,18.980133056640625
1740724290.423796,744,18.934856414794922
1740724397.34709,745,18.917213439941406
1740724544.206727,746,18.992250442504883
1740725265.848391,752,19.086183547973633
1740725495.492353,754,19.258411407470703
1740725745.276793,756,19.358407974243164
1740725965.504184,758,19.384906768798828
1740726202.153149,760,19.337556838989258
1740726459.037109,762,19.28192901611328
1740726565.401496,763,19.346250534057617
1740726681.520822,764,19.276901245117188
1740726927.607874,766,19.17331314086914
1740727035.827391,767,19.174047470092773
1740727152.76715,768,19.18850326538086
1740727627.132147,772,19.155071258544922
1740728095.17314,776,19.169322967529297
1740728208.711522,777,19.115177154541016
1740728427.726135,779,19.161901473999023
1740728541.793267,780,19.173967361450195
1740728684.774045,781,19.214696884155273
1740728904.355238,783,19.230018615722656
1740729018.679,784,19.22138214111328
1740729608.86737,789,19.20387077331543
1740729724.834724,790,19.36277961730957
1740729881.11003,791,19.3880672454834
1740730222.597815,794,19.440776824951172
1740730713.69798,798,19.55457305908203
1740730935.264374,800,19.515398025512695
1740731302.819986,803,19.560209274291992
1740731420.298344,804,19.538097381591797
1740731537.658897,805,19.642902374267578
1740731780.822119,807,19.711511611938477
1740732014.477436,809,19.66080093383789
1740732133.553184,810,19.751174926757812
1740732269.123023,811,19.72504997253418
1740732725.924001,815,19.81420135498047
1740732870.555441,816,19.63563346862793
1740733101.377584,818,19.79248046875
1740733220.581173,819,19.837875366210938
1740733337.802527,820,19.716537475585938
1740733474.831963,821,19.707199096679688
1740733597.951742,822,19.85897445678711
1740733709.351049,823,19.864240646362305
1740733828.805483,824,19.89202117919922
1740734224.36392,827,19.78730010986328
1740734462.966448,829,19.840713500976562
1740734728.543144,831,19.84018898010254
1740734957.61319,833,19.838748931884766
1740735472.950858,837,20.033424377441406
1740735587.105617,838,19.995853424072266
1740736201.055433,843,19.97808837890625
1740736813.81548,848,20.267601013183594
1740995593.652702,852,20.255210876464844
1740995871.168501,857,20.15372085571289
1740995968.943966,859,20.38324546813965
1740996148.389986,862,20.382810592651367
1740996199.744348,863,20.41071319580078
1740996371.626631,866,20.487369537353516
1740996417.62417,867,20.376972198486328
1740996564.569254,870,20.56610870361328
1740996689.406062,872,20.523757934570312
1740996781.695188,874,20.639198303222656
1740996830.968864,875,20.602283477783203
1740996956.548753,877,20.600345611572266
1740997002.533968,878,20.534015655517578
1740998063.580878,881,20.57882308959961
1740998117.218836,882,20.748321533203125
1740998214.889329,884,20.65726089477539
1740998266.707962,885,20.64031219482422
1740998344.155838,886,20.764728546142578
1740998388.906461,887,20.689228057861328
1740998442.316953,888,20.755844116210938
1740998490.072887,889,20.84473991394043
1740998535.658307,890,20.802288055419922
1740998711.983383,893,21.39276695251465
1740999206.832101,902,21.438060760498047
1740999255.654787,903,21.457664489746094
1740999438.970056,906,21.610565185546875
1740999486.409279,907,21.618486404418945
1740999538.782914,908,21.621479034423828
1740999585.114422,909,21.791236877441406
1740999765.307923,912,21.74349594116211
1740999865.786162,914,21.791549682617188
1740999912.587772,915,21.769506454467773
1741000034.794671,917,21.9446964263916
1741000258.044439,921,22.152206420898438
1741000417.991341,924,22.202749252319336
1741000470.903634,925,22.236236572265625
1741000601.443908,927,22.51009750366211
1741000761.945577,930,22.186294555664062
1741000844.102887,931,22.18118667602539
1741000941.62497,933,22.201675415039062
1741001135.167272,936,22.319412231445312
1741001188.294873,937,22.404251098632812
1741001239.529224,938,22.400867462158203
1741001425.63956,941,22.45197296142578
1741001481.403376,942,22.596843719482422
1741001530.120441,943,22.620349884033203
1741001640.600459,945,22.631772994995117
1741001720.07986,946,22.547954559326172
1741001877.469168,949,22.538421630859375
1741001926.853507,950,22.488351821899414
1741002126.468417,953,22.442012786865234
1741002315.747501,956,22.643877029418945
1741002366.911916,957,22.71099090576172
1741002417.335102,958,22.626535415649414
1741002528.390484,960,22.66777801513672
1741002606.58211,961,22.586252212524414
1741002771.444832,964,22.560596466064453
1741002906.206916,966,22.478240966796875
1741003010.972193,968,22.072872161865234
1741003067.814452,969,21.87066650390625
1741003203.539173,971,22.16363525390625
1741003261.400791,972,22.22426986694336
1741003312.858657,973,22.212779998779297
1741003505.807919,976,22.243797302246094
1741003561.769329,977,22.213024139404297
1741003613.936065,978,22.322494506835938
1741003666.248629,979,22.34305763244629
1741003725.218116,980,22.255367279052734
1741003811.43257,981,22.404237747192383
1741003870.60879,982,22.424129486083984
1741003983.371999,984,22.351335525512695
1741004304.712136,989,22.475406646728516
1741004364.14198,990,22.480403900146484
1741004451.118699,991,22.46670150756836
1741004682.764939,995,22.629138946533203
1741004829.870883,997,22.43903160095215
1741004945.357225,999,22.59039306640625
1741005084.670505,1001,22.688451766967773
1741005145.917512,1002,22.764846801757812
1741005203.868335,1003,22.707164764404297
1741005327.543185,1005,22.814640045166016
1741005462.852512,1007,23.252487182617188
1741005522.75361,1008,23.404197692871094
1741005639.781053,1010,23.432424545288086
1741005729.425982,1011,23.506343841552734
1741005955.867723,1015,23.478145599365234
1741006038.886092,1016,23.655345916748047
1741006094.497166,1017,23.671628952026367
1741006155.826676,1018,23.72445297241211
1741006537.87885,1024,23.847518920898438
1741006863.395344,1029,24.003820419311523
1741006918.945321,1030,24.041179656982422
1741007076.403985,1032,24.1800479888916
1741007481.388085,1038,24.411243438720703
1741007539.071231,1039,24.438928604125977
1741007599.834417,1040,24.513988494873047
1741007682.035334,1041,24.463184356689453
1741007919.367502,1045,24.52422332763672
1741008007.95196,1046,24.521953582763672
1741008066.849708,1047,24.635969161987305
1741008186.858597,1049,24.63457489013672
1741008246.232453,1050,24.690380096435547
1741008332.586443,1051,24.651485443115234
1741008397.849486,1052,24.67215347290039
1741008456.440116,1053,24.7095890045166
1741008521.290132,1054,24.741668701171875
1741008586.286184,1055,24.80652618408203
1741008676.921315,1056,24.81560516357422
1741008858.910339,1059,24.946683883666992
1741009013.767,1061,25.048274993896484
1741009205.838544,1064,25.11510467529297
1741009273.545823,1065,25.146080017089844
1741009367.678711,1066,25.151275634765625
1741009428.80203,1067,25.177730560302734
1741009496.133767,1068,25.189613342285156
1741009628.915976,1070,25.191646575927734
1741009717.832032,1071,25.273513793945312
1741009782.536361,1072,25.14283561706543
1741009842.434082,1073,25.243003845214844
1741009976.771752,1075,25.181549072265625
1741010129.239758,1077,25.352970123291016
1741010195.224424,1078,25.350515365600586
1741010254.481048,1079,25.414043426513672
1741010476.338075,1082,25.423110961914062
1741010542.809196,1083,25.46068572998047
1741010611.366995,1084,25.45159912109375
1741010768.793685,1086,25.47040557861328
1741010837.572648,1087,25.56525421142578
1741010965.969811,1089,25.440811157226562
1741011261.320528,1093,25.730972290039062
1741011328.953191,1094,25.708332061767578
1741011390.465976,1095,25.659133911132812
1741011548.165423,1097,25.650169372558594
1741011682.287633,1099,25.689128875732422
1741011894.638576,1102,25.757204055786133
1741011956.700515,1103,25.935104370117188
1741012025.082078,1104,25.859210968017578
1741012175.563436,1106,26.03880500793457
1741012244.034298,1107,25.92947769165039
1741012307.066871,1108,25.94866943359375
1741012377.082343,1109,25.987268447875977
1741012439.908093,1110,25.932456970214844
1741012734.399066,1114,25.93447494506836
1741012957.939135,1117,26.057456970214844
1741013027.597857,1118,25.919404983520508
1741013091.008915,1119,25.974811553955078
1741013160.765163,1120,26.14879608154297
1741013250.705944,1121,26.132354736328125
1741013392.538997,1123,26.091344833374023
1741013620.049577,1126,26.221893310546875
1741013753.224035,1128,26.368022918701172
1741013823.481019,1129,26.359989166259766
1741013978.683762,1131,26.432741165161133
1741014111.956127,1133,26.509401321411133
1741014344.128279,1136,26.449695587158203
1741014478.492306,1138,26.584121704101562
1741014613.668323,1140,26.650680541992188
1741014704.17948,1141,26.62350082397461
1741015083.628308,1146,26.92698097229004
1741015153.399359,1147,26.87509536743164
1741015222.207734,1148,26.929367065429688
1741015287.329375,1149,26.931663513183594
1741015523.529312,1152,26.992919921875
1741015588.98431,1153,26.892208099365234
1741015833.775424,1156,27.046222686767578
1741015974.349813,1158,27.043766021728516
1741016106.49847,1160,27.03925323486328
1741016203.78125,1161,27.09653663635254
1741016268.082192,1162,27.143552780151367
1741016342.044486,1163,27.194808959960938
1741016410.480768,1164,27.059524536132812
1741016484.012729,1165,27.211326599121094
1741016644.619581,1167,27.219383239746094
1741016719.717266,1168,27.19663429260254
1741016793.104502,1169,27.196386337280273
1741017093.634373,1173,27.30609893798828
1741017168.354653,1174,27.324710845947266
1741017234.034207,1175,27.214157104492188
1741017407.700018,1177,27.253137588500977
1741017621.553289,1180,27.220243453979492
1741017866.716201,1183,27.46207046508789
1741018006.888315,1185,27.369190216064453
1741018107.030422,1186,27.392677307128906
1741018175.621692,1187,27.416667938232422
1741018394.685653,1190,27.577396392822266
1741018498.877467,1191,27.461627960205078
1741018966.739589,1197,27.584701538085938
1741019042.619387,1198,27.671424865722656
1741019109.275703,1199,27.637062072753906
1741019354.863587,1202,27.78768539428711
1741019680.428904,1206,27.749061584472656
1741019757.507978,1207,27.62887191772461
1741019824.949746,1208,27.678260803222656
1741079944.069274,1211,27.627302169799805
1741080148.700146,1215,27.70101547241211
1741080316.543759,1218,27.77198028564453
1741080367.548253,1219,27.837383270263672
1741080493.346714,1221,27.890010833740234
1741080546.190684,1222,27.778579711914062
1741080655.347471,1224,27.78553009033203
1741080700.958459,1225,27.846790313720703
1741080778.854199,1226,27.989849090576172
1741080833.132761,1227,27.803691864013672
1741080937.616748,1229,27.897165298461914
1741080991.401238,1230,27.93714141845703
1741081113.118688,1232,27.934289932250977
1741081222.055654,1234,28.03676986694336
1741081269.642589,1235,27.960952758789062
1741081448.572731,1238,27.915157318115234
1741081626.302564,1241,27.910484313964844
1741081680.818818,1242,28.045513153076172
1741081912.450747,1246,28.135051727294922
1741081962.248195,1247,28.1297607421875
1741082056.280931,1249,28.04307746887207
1741082246.610104,1252,28.182228088378906
1741082340.654099,1254,28.08658218383789
1741082910.956312,1264,28.104061126708984
1741082963.292317,1265,28.167875289916992
1741083040.075392,1266,28.217065811157227
1741083141.832961,1268,28.23183822631836
1741084166.584868,1272,28.410173416137695
1741084684.974725,1281,28.465599060058594
1741084788.125315,1283,28.48544692993164
1741085085.617615,1288,28.443954467773438
1741085270.682083,1291,28.413394927978516
1741085316.405024,1292,28.443742752075195
1741085476.277123,1295,28.507301330566406
1741085730.058741,1299,28.614259719848633
1741085968.828167,1303,28.517459869384766
1741086020.310082,1304,28.643125534057617
1741086068.670165,1305,28.612003326416016
1741086238.673954,1308,28.67412757873535
1741086408.359986,1311,28.67344093322754
1741086548.82665,1314,28.730443954467773
1741086600.539513,1315,28.77450180053711
1741086679.410842,1316,28.838701248168945
1741086830.186537,1319,28.887718200683594
1741087011.642765,1322,28.876754760742188
1741087060.975645,1323,28.91631317138672
1741087616.616341,1333,29.06301498413086
1741087674.100071,1334,29.036128997802734
1741087728.402151,1335,29.014345169067383
1741087809.228101,1336,29.002342224121094
1741087865.293625,1337,29.05987548828125
1741087920.16363,1338,28.92303466796875
1741087968.973835,1339,28.911449432373047
1741088309.569691,1345,28.998844146728516
1741088386.386298,1346,29.014629364013672
1741088434.513226,1347,29.18258285522461
1741088537.439048,1349,29.086135864257812
1741088661.863587,1351,28.969589233398438
1741088815.759587,1354,28.932144165039062
1741088863.597958,1355,29.052837371826172
1741089175.956013,1360,28.982078552246094
1741089541.668263,1366,29.033918380737305
1741089598.451485,1367,29.103763580322266
1741089653.164958,1368,29.177406311035156
1741089709.00789,1369,29.078628540039062
1741090366.396123,1380,29.31161880493164
1741090454.100861,1381,29.21550750732422
1741090570.924223,1383,29.22467041015625
1741090634.785175,1384,29.168453216552734
1741090779.936459,1386,29.30060577392578
1741090837.624391,1387,29.139202117919922
1741091444.482382,1396,29.251840591430664
1741091509.029943,1397,29.38231086730957
1741091569.111922,1398,29.222877502441406
1741091690.493237,1400,29.312515258789062
1741091897.471179,1403,29.305469512939453
1741092175.536162,1407,29.35838508605957
1741092235.026331,1408,29.356929779052734
1741092293.453849,1409,29.258453369140625
1741092503.896712,1412,29.24357795715332
1741092561.980948,1413,29.37790298461914
1741092625.261321,1414,29.26506996154785
1741092847.611035,1417,29.134658813476562
1741092905.714964,1418,29.297279357910156
1741092970.427989,1419,29.21969223022461
1741093037.064228,1420,29.254945755004883
1741093129.300457,1421,29.31772232055664
1741093194.760073,1422,29.325702667236328
1741093377.843569,1425,29.328699111938477
1741093535.359272,1427,29.297470092773438
1741093596.215528,1428,29.25191879272461
1741093659.794828,1429,29.302963256835938
1741093880.577584,1432,29.362449645996094
1741093949.539047,1433,29.379606246948242
1741094162.742504,1436,29.2820987701416
1741094231.786674,1437,29.4088134765625
1741094358.214276,1439,29.382526397705078
1741094510.905919,1441,29.334718704223633
1741094572.408853,1442,29.362693786621094
1741094640.751115,1443,29.370807647705078
1741094705.796277,1444,29.40167999267578
1741094774.071562,1445,29.372846603393555
1741095000.303744,1448,29.333580017089844
1741095056.99013,1449,29.412517547607422
1741095220.446091,1451,29.45172119140625
1741095353.092247,1453,29.454917907714844
1741095418.341396,1454,29.46521759033203
1741095487.947055,1455,29.478899002075195
1741095648.012573,1457,29.446552276611328
1741095711.092218,1458,29.4564208984375
1741096009.998852,1462,29.343002319335938
1741096139.487215,1464,29.360824584960938
1741096209.52247,1465,29.356983184814453
1741096435.104408,1468,29.342147827148438
1741096498.919866,1469,29.41757583618164
1741096565.880358,1470,29.350200653076172
1741096654.001403,1471,29.44019317626953
1741096725.908375,1472,29.397891998291016
1741097237.030152,1479,29.285675048828125
1741097308.226789,1480,29.378440856933594
1741097545.927773,1483,29.416723251342773
1741097684.107064,1485,29.341793060302734
1741097781.485644,1486,29.329753875732422
1741098048.919082,1490,29.377056121826172
1741098141.155369,1491,29.333541870117188
1741098201.942661,1492,29.341800689697266
1741098486.465147,1496,29.443119049072266
1741098842.852226,1501,29.363666534423828
1741099047.322052,1504,29.320486068725586
1741099401.784786,1509,29.27787971496582
1741099564.667934,1511,29.357091903686523
1741099765.477941,1514,29.28594207763672
1741099831.832911,1515,29.40496826171875
1741100053.460351,1518,29.285991668701172
1741100121.478611,1519,29.235389709472656
1741100191.027702,1520,29.275894165039062
1741100658.620718,1526,29.199995040893555
1741100858.084273,1529,29.313472747802734
1741100921.578857,1530,29.286781311035156
1741101090.91481,1532,29.29763412475586
1741101153.775373,1533,29.303913116455078
1741101222.70217,1534,29.341516494750977
1741101383.369116,1536,29.33616828918457
1741101519.862655,1538,29.3164119720459
1741101658.182773,1540,29.223499298095703
1741101748.209107,1541,29.256454467773438
1741101951.97855,1544,29.311767578125
1741102026.193503,1545,29.401630401611328
1741102117.127499,1546,29.29833984375
1741102330.190517,1549,29.323392868041992
1741102497.460884,1551,29.36222267150879
1741102647.241896,1553,29.343496322631836
1741102722.416158,1554,29.282758712768555
1741102961.770987,1557,29.311532974243164
1741103167.588848,1560,29.30551528930664
1741103260.558725,1561,29.234939575195312
1741103335.941816,1562,29.17367935180664
1741103655.850764,1566,29.359304428100586
1741103947.08767,1570,29.298294067382812
1741104052.50279,1571,29.413249969482422
1741104361.110609,1575,29.387081146240234
1741104461.135153,1576,29.37377166748047
1741104540.988409,1577,29.356979370117188
1741104614.070334,1578,29.397274017333984
1741105046.648447,1583,29.505992889404297
1741105126.984548,1584,29.35883331298828
1741105541.396906,1589,29.334590911865234
1741105721.280441,1591,29.407779693603516
1741105794.486687,1592,29.42766571044922
1741106030.684096,1595,29.417139053344727
1741106293.351045,1598,29.381778717041016
1741106372.78246,1599,29.358882904052734
1741106445.288683,1600,29.34888458251953
1741106715.256962,1603,29.386775970458984
1741106877.25666,1605,29.25656509399414
1741107058.946584,1607,29.324264526367188
1741107136.335562,1608,29.38833236694336
1741107397.919143,1611,29.361387252807617
1741107472.590277,1612,29.387569427490234
1741107618.39707,1614,29.33072280883789
1741107792.326365,1616,29.440574645996094
1741107866.934472,1617,29.404394149780273
1741107943.268948,1618,29.317222595214844
1741108022.717137,1619,29.394145965576172
1741108196.683827,1621,29.4212703704834
1741108752.219971,1628,29.338886260986328
1741108910.467502,1630,29.406005859375
1741109100.712527,1632,29.42397117614746
1741109250.192942,1634,29.406391143798828
1741109515.302535,1637,29.431867599487305
1741109678.651407,1639,29.435379028320312
1741109749.215318,1640,29.345396041870117
1741109856.750933,1641,29.493389129638672
1741110018.026323,1643,29.39263153076172
1741110098.38622,1644,29.354164123535156
1741110179.302759,1645,29.429630279541016
1741110369.313209,1647,29.521135330200195
1741110604.088479,1650,29.527814865112305
1741110713.996018,1651,29.451122283935547
1741110948.004546,1654,29.52583122253418
1741111020.033968,1655,29.437400817871094
1741111128.771857,1656,29.468753814697266
1741111448.530808,1660,29.51591682434082
1741111560.803328,1661,29.474872589111328
1741111644.956968,1662,29.498455047607422
1741111727.97455,1663,29.384124755859375
1741111993.438612,1666,29.46219253540039
1741112066.688266,1667,29.46106719970703
1741112232.292255,1669,29.417831420898438
1741112314.966149,1670,29.52170753479004
1741112427.87596,1671,29.475360870361328
1741112664.274335,1674,29.42568588256836
1741112747.370863,1675,29.471725463867188
1741112849.776302,1676,29.32044219970703
1741113009.153195,1678,29.490123748779297
1741113094.526329,1679,29.439170837402344
1741113291.157084,1681,29.513389587402344
1741113374.772077,1682,29.40964126586914
1741113458.695531,1683,29.557729721069336
1741113626.149001,1685,29.50838279724121
1741114053.075278,1690,29.4908447265625
1741114167.035401,1691,29.588409423828125
1741114248.509425,1692,29.404701232910156
1741114334.448666,1693,29.516786575317383
1741114696.259959,1697,29.42354965209961
1741114868.576553,1699,29.573352813720703
1741114944.790622,1700,29.457611083984375
1741115394.764377,1705,29.517017364501953
1741115507.003312,1706,29.53496551513672
1741115955.974484,1711,29.50564193725586
1741116282.615285,1715,29.66956329345703
1741116635.765194,1719,29.60336685180664
1741116721.706803,1720,29.60912322998047
1741116834.768196,1721,29.543312072753906
1741117091.150883,1724,29.582176208496094
1741117280.114766,1726,29.492904663085938
1741117366.427477,1727,29.436025619506836
1741117443.7161,1728,29.447208404541016
1741117530.036924,1729,29.561317443847656
1741117819.072484,1732,29.578327178955078
1741117982.633335,1734,29.625904083251953
1741118069.106335,1735,29.63670539855957
1741118343.663984,1738,29.398128509521484
1741118803.912502,1743,29.52831268310547
1741118893.907376,1744,29.668563842773438
1741119097.043914,1746,29.59820556640625
1741119185.194217,1747,29.5537166595459
1741119352.031486,1749,29.503318786621094
1741119440.497131,1750,29.531055450439453
1741119648.502962,1752,29.65784454345703
1741120024.611608,1756,29.546794891357422
1741120113.141975,1757,29.473896026611328
1741120200.666126,1758,29.622940063476562
1741120489.241875,1761,29.481334686279297
1741120578.021646,1762,29.571033477783203
1741120952.466814,1766,29.442672729492188
1741121042.538542,1767,29.445396423339844
1741121131.762232,1768,29.618133544921875
1741121306.515455,1770,29.576229095458984
1741121591.506076,1773,29.5635986328125
1741121769.188648,1775,29.677143096923828
1741121973.506765,1777,29.562458038330078
1741122054.043254,1778,29.577978134155273
1741122347.662206,1781,29.427139282226562
1741122428.896171,1782,29.557296752929688
1741122519.315866,1783,29.5645809173584
1741122609.461696,1784,29.491985321044922
1741122693.441737,1785,29.626476287841797
1741123083.667828,1789,29.422893524169922
1741123292.39046,1791,29.520702362060547
1741123646.476209,1795,29.524259567260742
1741123764.752724,1796,29.581148147583008
1741123856.257578,1797,29.612464904785156
1741124036.584026,1799,29.52259063720703
1741124127.144376,1800,29.603776931762695
1741124524.87463,1804,29.381736755371094
1741124830.636444,1807,29.429622650146484
1741124918.351459,1808,29.463016510009766
1741125102.090683,1810,29.515209197998047
1741125213.09163,1811,29.509632110595703
1741125480.246684,1814,29.503034591674805
1741125783.8821,1817,29.45163345336914
1741125960.399861,1819,29.366130828857422
1741126543.861192,1825,29.50657844543457
1741126662.898812,1826,29.50882339477539
1741126755.948907,1827,29.342609405517578
1741126849.815479,1828,29.46390151977539
1741126941.959893,1829,29.41622543334961
1741127033.07207,1830,29.397836685180664
1741127149.924414,1831,29.60135269165039
1741127244.200405,1832,29.44951629638672
1741127431.854677,1834,29.54920196533203
1741128144.210178,1841,29.539859771728516
1741128513.665705,1845,29.348587036132812
1741128634.996627,1846,29.45241928100586
1741128719.958214,1847,29.396682739257812
1741128814.722904,1848,29.418594360351562
1741129213.731756,1852,29.41045379638672
1741129303.667702,1853,29.604900360107422
1741129399.542577,1854,29.540132522583008
1741129495.88882,1855,29.528766632080078
1741129615.775907,1856,29.508819580078125
1741129709.047418,1857,29.376754760742188
1741129795.232174,1858,29.460418701171875
1741129987.874335,1860,29.51654815673828
1741130115.063331,1861,29.486534118652344
1741130403.753316,1864,29.34481430053711
1741130502.411944,1865,29.479736328125
1741130713.499181,1867,29.548343658447266
1741130905.557929,1869,29.449312210083008
1741131118.538831,1871,29.529869079589844
1741131215.414997,1872,29.454513549804688
1741131627.613665,1876,29.502397537231445
1741131986.478,1880,29.54633331298828
1741132202.282175,1882,29.373397827148438
1741132296.481255,1883,29.558528900146484
1741132697.576872,1887,29.495649337768555
1741132978.644584,1890,29.578035354614258
1741133100.685316,1891,29.501922607421875
1741133374.776391,1894,29.54922103881836
1741133679.38434,1897,29.454442977905273
1741133881.774867,1899,29.519596099853516
1741134474.939687,1905,29.44522476196289
1741134609.145994,1906,29.594486236572266
1741134892.384942,1909,29.45803451538086
1741134989.092299,1910,29.415836334228516
1741135311.557189,1913,29.371938705444336
1741135410.511101,1914,29.40026092529297
1741135634.097748,1916,29.52204132080078
1741135727.752547,1917,29.55229949951172
1741136014.933496,1920,29.63559913635254
1741136145.13514,1921,29.513320922851562
1741136244.588393,1922,29.617280960083008
1741136332.614645,1923,29.658205032348633
1741136522.082445,1925,29.523237228393555
1741136647.564793,1926,29.598390579223633
1741136839.200115,1928,29.575206756591797
1741137140.321598,1931,29.69806671142578
1741137238.400816,1932,29.672744750976562
1741137433.995672,1934,29.70249366760254
1741137755.33761,1937,29.651594161987305
1741138172.159437,1941,29.712560653686523
1741138270.933238,1942,29.70440673828125
1741138369.451944,1943,29.623559951782227
1741138468.853009,1944,29.621376037597656
1741138568.801119,1945,29.65810775756836
1741138794.406914,1947,29.73188018798828
1741138883.763175,1948,29.69704818725586
1741138984.849857,1949,29.624635696411133
1741139084.47159,1950,29.699119567871094
1741139741.081198,1956,29.47739601135254
1741139958.017749,1958,29.816511154174805
1741140059.980026,1959,29.640769958496094
1741140160.93995,1960,29.846403121948242
1741140295.00669,1961,29.63604736328125
1741140398.274973,1962,29.662460327148438
1741140502.382474,1963,29.760969161987305
1741140607.374341,1964,29.85395050048828
1741140841.032585,1966,29.74846649169922
1741141037.059441,1968,29.671466827392578
1741141139.288832,1969,29.677547454833984
1741141230.852906,1970,29.763254165649414
1741141472.881602,1972,29.544490814208984
1741141576.231024,1973,29.618804931640625
1741141679.188622,1974,29.746246337890625
1741141926.597561,1976,29.63162612915039
1741142683.613524,1983,29.701725006103516
1741143328.742431,1989,29.641075134277344
1741144234.932226,1997,29.571210861206055
1741144340.323364,1998,29.527135848999023
1741144550.029395,2000,29.547527313232422


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_max_return.csv <==
Wall time,Step,Value
1740664123.946125,1,-1.3315898180007935
1740664261.821987,4,4.646284580230713
1740664308.299486,5,6.463982582092285
1740664619.627414,11,14.985033988952637
1740664661.435863,12,15.545751571655273
1740664792.922663,15,16.373857498168945
1740664856.368327,16,16.57497787475586
1740664983.229291,19,16.394330978393555
1740665032.220093,20,16.425527572631836
1740665098.73852,21,16.670791625976562
1740665139.172579,22,16.91107749938965
1740665179.021809,23,16.80135154724121
1740665331.18022,26,16.304889678955078
1740665414.833033,28,16.586090087890625
1740665647.881162,33,16.1076602935791
1740665737.403756,35,15.80067253112793
1740665853.785048,37,15.510941505432129
1740665905.415543,38,15.308706283569336
1740665952.716242,39,15.3441162109375
1740666061.231159,41,14.825032234191895
1740666206.76907,44,14.094761848449707
1740666370.145508,47,13.098278045654297
1740666463.117377,49,12.289831161499023
1740666511.085208,50,12.6002779006958
1740666600.980162,51,11.576521873474121
1740666711.373842,53,10.955554008483887
1740666918.061732,56,9.7028226852417
1740667040.930291,58,9.801111221313477
1740667093.004048,59,9.363992691040039
1740667241.856379,61,9.838271141052246
1740667299.118191,62,9.931943893432617
1740667359.038618,63,10.042563438415527
1740667416.747165,64,9.706056594848633
1740667569.451706,66,9.456953048706055
1740667632.885517,67,9.679708480834961
1740667691.910021,68,9.49399471282959
1740668023.588667,73,8.915145874023438
1740668281.226898,77,9.712907791137695
1740668343.933069,78,9.520163536071777
1740668463.448585,80,9.312294960021973
1740668545.038208,81,9.46649169921875
1740668607.133133,82,9.943072319030762
1740668720.135888,84,9.419340133666992
1740668985.124462,88,9.866454124450684
1740669192.615478,91,9.7793550491333
1740669424.803497,95,9.684269905090332
1740669512.140418,96,9.933046340942383
1740669758.737392,100,9.731462478637695
1740669913.499149,102,9.982110023498535
1740670043.991314,104,9.745532989501953
1740670265.417656,107,10.032562255859375
1740670453.755143,110,9.903731346130371
1740670902.077649,116,10.087823867797852
1740671066.87192,119,9.738547325134277
1740671120.080761,120,9.990346908569336
1740671266.893914,122,10.024334907531738
1740671371.932489,124,9.863009452819824
1740671579.64429,127,9.871586799621582
1740671633.87877,128,9.88891887664795
1740671694.731227,129,9.845297813415527
1740671832.169015,131,9.869888305664062
1740671886.375084,132,9.956361770629883
1740672310.549242,139,9.661458969116211
1740672452.845519,141,10.06328296661377
1740672507.510725,142,9.58678913116455
1740672686.712665,145,9.615211486816406
1740672827.370756,147,9.693953514099121
1740673205.195753,153,9.82072639465332
1740673260.850778,154,9.584850311279297
1740673460.959169,157,9.531618118286133
1740673516.747306,158,9.705414772033691
1740673637.119923,160,9.613112449645996
1740673896.254019,164,9.720663070678711
1740673960.92426,165,9.408390045166016
1740674049.500887,166,9.714726448059082
1740674225.717273,169,9.902384757995605
1740674288.765154,170,9.826347351074219
1740674434.02409,172,9.85975456237793
1740674496.555379,173,9.994292259216309
1740674553.391617,174,9.626602172851562
1740674610.190506,175,9.654398918151855
1740674756.691921,177,9.941023826599121
1740674877.88678,179,9.795124053955078
1740675017.198463,181,9.639283180236816
1740675083.389081,182,9.661554336547852
1740675140.746437,183,9.546426773071289
1740675207.825345,184,9.529723167419434
1740675274.890003,185,9.766286849975586
1740675596.937586,190,9.688888549804688
1740675679.548829,191,9.706578254699707
1740675800.056812,193,9.74417495727539
1740675864.154497,194,9.605170249938965
1740675921.17911,195,9.816668510437012
1740676003.218566,196,9.877093315124512
1740676187.238299,199,9.747759819030762
1740676244.680293,200,9.868326187133789
1740676454.502234,203,9.769147872924805
1740676572.301152,205,10.072537422180176
1740676729.49638,207,10.046123504638672
1740676787.486196,208,10.030811309814453
1740676852.342327,209,10.10163688659668
1740676916.9559,210,10.005971908569336
1740677011.544768,211,9.930633544921875
1740677078.122817,212,10.251983642578125
1740677207.355546,214,9.905449867248535
1740677358.722306,216,9.994624137878418
1740677417.737856,217,9.81298828125
1740677542.617288,219,10.073187828063965
1740677688.720629,221,10.380416870117188
1740678081.768012,227,10.292149543762207
1740678363.555817,231,10.352422714233398
1740678430.479691,232,10.617846488952637
1740678498.26856,233,10.405942916870117
1740678557.757547,234,10.722017288208008
1740678624.099115,235,10.297435760498047
1740678710.763542,236,10.397124290466309
1740678769.544432,237,10.354662895202637
1740678909.331912,239,10.294167518615723
1740679122.087621,242,10.434456825256348
1740679257.181359,244,10.446311950683594
1740679317.321476,245,10.098812103271484
1740679402.796635,246,10.47679328918457
1740679534.707986,248,10.408665657043457
1740679605.509741,249,10.297760963439941
1740679675.830878,250,10.491419792175293
1740679902.472088,253,10.553552627563477
1740679963.663552,254,10.586562156677246
1740680308.897461,259,10.564949989318848
1740680599.000746,263,10.939587593078613
1740680665.208733,264,10.404390335083008
1740680813.860892,266,10.479692459106445
1740681168.848019,271,10.443495750427246
1740681375.593808,274,10.56723690032959
1740681439.430551,275,10.612855911254883
1740681529.154066,276,10.688935279846191
1740681800.163249,280,10.940413475036621
1740681888.626575,281,10.950809478759766
1740681951.9168,282,10.815752029418945
1740682021.361534,283,10.962512969970703
1740682247.654358,286,11.01951789855957
1740682320.959731,287,10.913581848144531
1740682394.084132,288,10.837635040283203
1740682457.605196,289,10.752925872802734
1740682767.861541,293,10.94240951538086
1740683161.194206,298,11.06725788116455
1740683309.699051,300,11.003093719482422
1740683486.126385,302,11.080286979675293
1740683566.758139,303,11.262378692626953
1740683645.736905,304,11.215937614440918
1740683899.07606,307,11.193765640258789
1740683973.686179,308,11.25792407989502
1740684292.706031,312,11.541105270385742
1740684361.170069,313,11.524978637695312
1740684504.874312,315,11.69698429107666
1740684672.384081,317,11.5614652633667
1740684824.156506,319,11.725465774536133
1740684992.695503,321,11.64930534362793
1740685146.372674,323,11.621682167053223
1740685556.376029,328,11.79687786102295
1740685797.751997,331,12.047886848449707
1740685950.730679,333,12.179147720336914
1740686022.832765,334,12.241279602050781
1740686094.679732,335,12.223760604858398
1740686274.545952,337,12.196670532226562
1740686356.468187,338,12.46399211883545
1740686428.828327,339,12.343086242675781
1740686702.473527,342,12.776468276977539
1740686785.067887,343,12.405366897583008
1740686859.959192,344,12.334451675415039
1740686931.568461,345,12.567387580871582
1740687194.453613,348,12.62686538696289
1740687349.089232,350,12.574420928955078
1740687457.775757,351,12.767386436462402
1740687617.610524,353,13.02861499786377
1740687689.777121,354,12.757478713989258
1740687764.429394,355,12.779397010803223
1740687873.380697,356,12.773087501525879
1740688270.656902,361,12.73199462890625
1740688352.285836,362,12.671663284301758
1740688435.119411,363,12.75283145904541
1740688689.930679,366,12.697504997253418
1740688770.709613,367,12.780157089233398
1740689010.183996,370,13.084404945373535
1740689351.631746,374,13.303182601928711
1740689530.779714,376,13.3420991897583
1740689688.210097,378,13.379293441772461
1740689772.564355,379,13.513578414916992
1740690039.789381,382,13.310929298400879
1740690123.760755,383,13.40761661529541
1740690278.596976,385,13.728684425354004
1740690379.617935,386,13.489429473876953
1740690458.014889,387,13.602771759033203
1740690803.560465,391,13.392098426818848
1740690953.350863,393,13.778764724731445
1740691113.400284,395,13.849834442138672
1740691214.409889,396,13.64742374420166
1740691535.409823,400,13.76895523071289
1740691639.155794,401,14.011783599853516
1740691723.19789,402,13.787544250488281
1740691798.410725,403,13.658472061157227
1740691873.864439,404,13.642694473266602
1740691959.934867,405,13.928786277770996
1740692071.037088,406,13.476781845092773
1740692315.401097,409,13.803868293762207
1740692656.255615,413,13.805314064025879
1740692732.823041,414,13.82644271850586
1740692921.017041,416,13.96045207977295
1740693239.376065,420,14.034732818603516
1740693342.894998,421,13.903288841247559
1740693417.322153,422,13.899712562561035
1740693501.915215,423,14.186793327331543
1740693576.599056,424,14.289753913879395
1740693660.998766,425,14.125256538391113
1740693771.817515,426,14.329649925231934
1740693847.426828,427,14.16665267944336
1740693928.223587,428,14.375335693359375
1740694077.886337,430,14.23808479309082
1740694189.572464,431,14.097365379333496
1740694264.383291,432,14.371956825256348
1740694521.393567,435,14.330695152282715
1740694636.66639,436,14.262174606323242
1740694713.747317,437,14.377786636352539
1740694799.456493,438,14.35195541381836
1740694874.755989,439,14.33227825164795
1740695075.382043,441,14.355911254882812
1740695160.174902,442,14.640327453613281
1740695321.273165,444,14.396878242492676
1740695398.977747,445,14.307814598083496
1740695932.672309,451,14.334059715270996
1740696018.620412,452,14.537967681884766
1740696180.646112,454,14.550357818603516
1740696367.870234,456,14.52796745300293
1740696448.13585,457,14.491466522216797
1740696600.26622,459,14.37446403503418
1740696790.456814,461,14.311939239501953
1740696961.70574,463,14.340509414672852
1740697048.367634,464,14.551291465759277
1740697126.697981,465,14.19534969329834
1740697240.367393,466,14.429490089416504
1740697327.956124,467,14.421494483947754
1740697413.529551,468,14.403895378112793
1740697492.169699,469,14.594521522521973
1740697579.463964,470,14.417893409729004
1740697691.120282,471,14.61489200592041
1740697768.118366,472,14.639694213867188
1740697926.875583,474,14.322747230529785
1740698004.413973,475,14.329551696777344
1740698366.28196,479,14.716869354248047
1740698453.794683,480,14.491653442382812
1740698821.081523,484,14.183280944824219
1740698898.343777,485,14.180011749267578
1740699003.92699,486,14.505706787109375
1740699092.581066,487,14.165284156799316
1740699260.85283,489,14.51511001586914
1740699349.093265,490,14.523641586303711
1740699464.267312,491,14.4292631149292
1740699553.362543,492,14.53339958190918
1740699823.315356,495,14.582356452941895
1740699938.911916,496,14.579245567321777
1740700123.503935,498,14.5575590133667
1740700221.10191,499,14.701373100280762
1740700317.51438,500,14.697303771972656
1740700617.827682,503,14.68791675567627
1740700709.787594,504,14.57628059387207
1740700993.130132,507,14.5472412109375
1740701364.36426,511,14.810821533203125
1740701715.852896,515,14.829970359802246
1740701916.066279,517,14.94997787475586
1740701998.142235,518,14.818608283996582
1740702172.513139,520,14.978161811828613
1740702287.192725,521,14.724672317504883
1740702369.743026,522,14.749690055847168
1740702554.202919,524,14.694913864135742
1740702845.768013,527,14.858782768249512
1740703019.62207,529,14.945107460021973
1740703220.103067,531,15.21695327758789
1740703302.287882,532,15.472564697265625
1740703478.442398,534,15.226279258728027
1740703571.485975,535,15.474396705627441
1740703690.34919,536,15.31043529510498
1740703859.266631,538,15.449919700622559
1740703951.988626,539,15.522550582885742
1740704249.702229,542,15.355631828308105
1740704423.432202,544,15.389240264892578
1740704716.532326,547,15.22508716583252
1740704798.181099,548,15.76867961883545
1740704880.796398,549,15.564169883728027
1740705553.920287,556,15.664528846740723
1740706008.802608,561,16.069005966186523
1740706090.941604,562,16.029090881347656
1740706173.267666,563,16.087068557739258
1740706266.254378,564,15.914899826049805
1740706347.849991,565,16.108896255493164
1740706548.539826,567,15.999049186706543
1740706641.753959,568,16.1553955078125
1740706728.38781,569,16.11420440673828
1740706810.774706,570,16.137222290039062
1740707105.578442,573,16.44255828857422
1740707198.294565,574,16.454336166381836
1740707401.084879,576,16.70149803161621
1740707594.89861,578,16.456518173217773
1740707893.846705,581,16.71122169494629
1740708238.740866,585,16.582305908203125
1740708358.613832,586,16.557085037231445
1740708620.331856,589,16.64614486694336
1740708714.162362,590,16.68505859375
1740708911.667479,592,16.716785430908203
1740709285.973217,596,16.779447555541992
1740709474.424734,598,16.748432159423828
1740709562.133243,599,16.64112663269043
1740709647.8355,600,16.735759735107422
1740709853.038734,602,16.736751556396484
1740710031.794783,604,16.95197296142578
1740710332.297227,607,16.786714553833008
1740710416.908803,608,16.871971130371094
1740710597.073585,610,16.97739601135254
1740710718.123333,611,16.827699661254883
1740710897.397535,613,16.995193481445312
1740711200.496828,616,17.08198356628418
1740711286.703761,617,17.058696746826172
1740711464.481596,619,16.735376358032227
1740711673.424151,621,16.937881469726562
1740711762.460352,622,17.10955047607422
1740711943.857007,624,17.076183319091797
1740712159.04316,626,17.2541561126709
1740712246.025075,627,17.241649627685547
1740712334.620389,628,17.173063278198242
1740712430.597611,629,17.437578201293945
1740712945.19228,634,17.344425201416016
1740713047.025826,635,17.369789123535156
1740713174.411948,636,17.499345779418945
1740713282.902621,637,17.310014724731445
1740713382.632141,638,17.388164520263672
1740713564.49353,640,17.2374324798584
1740713679.596962,641,17.63042449951172
1740713963.439762,644,17.63591194152832
1740714174.920267,646,17.458993911743164
1740714560.115512,650,17.834897994995117
1740714962.769283,654,17.7702579498291
1740715056.654087,655,17.52454948425293
1740715173.703928,656,17.793638229370117
1740715667.018747,661,17.8228702545166
1740715765.686836,662,17.909067153930664
1740715957.347248,664,17.771270751953125
1740716172.495886,666,17.756793975830078
1740716269.30083,667,17.71254539489746
1740716549.634136,670,17.836551666259766
1740716966.777116,674,18.130992889404297
1740717292.29431,677,18.259111404418945
1740717481.348899,679,18.071287155151367
1740717698.581058,681,18.262592315673828
1740717878.524355,683,18.604068756103516
1740718071.940568,685,18.206661224365234
1740718189.888908,686,18.70072364807129
1740718392.596813,688,18.3356990814209
1740718483.723464,689,18.355424880981445
1740718903.860393,693,18.21790885925293
1740719407.405114,698,18.3963565826416
1740719509.120047,699,18.41217041015625
1740719610.721654,700,18.519075393676758
1740719919.691929,703,18.64755630493164
1740720022.579485,704,18.407108306884766
1740720252.492457,706,18.577085494995117
1740720344.558985,707,18.615741729736328
1740720447.692154,708,18.661956787109375
1740720641.18199,710,18.663421630859375
1740720759.998084,711,18.636898040771484
1740720861.168705,712,18.935068130493164
1740721290.515554,716,18.61591148376465
1740721487.158584,718,18.904544830322266
1740721579.932886,719,19.027267456054688
1740721800.406721,721,19.16368293762207
1740721893.428887,722,18.937395095825195
1740721995.767727,723,19.009599685668945
1740722089.391087,724,19.042875289916992
1740722193.625303,725,19.075815200805664
1740722325.056414,726,19.166765213012695
1740722426.41968,727,19.013023376464844
1740722708.00031,730,19.48082160949707
1740722942.626244,732,19.446117401123047
1740723143.362706,734,19.28846549987793
1740723237.840827,735,19.389801025390625
1740723465.024736,737,19.418603897094727
1740724177.044802,743,19.510744094848633
1740724290.425546,744,19.614490509033203
1740724397.349176,745,19.4820499420166
1740724544.208729,746,19.506423950195312
1740725265.85038,752,19.61613655090332
1740725495.494866,754,19.748157501220703
1740725745.279419,756,19.827852249145508
1740725965.505916,758,20.05785369873047
1740726202.15488,760,19.994489669799805
1740726459.039525,762,19.860952377319336
1740726565.404837,763,19.864749908447266
1740726681.524709,764,19.863508224487305
1740726927.610021,766,19.695728302001953
1740727035.83025,767,19.749927520751953
1740727152.769051,768,19.643272399902344
1740727627.134738,772,19.46689224243164
1740728095.17483,776,19.554922103881836
1740728208.714014,777,19.605493545532227
1740728427.727983,779,19.682754516601562
1740728541.796145,780,19.636425018310547
1740728684.775773,781,19.714963912963867
1740728904.356807,783,19.86880111694336
1740729018.68073,784,19.776134490966797
1740729608.872197,789,19.734390258789062
1740729724.836366,790,19.971431732177734
1740729881.11171,791,19.87984275817871
1740730222.599469,794,20.065759658813477
1740730713.699663,798,19.990222930908203
1740730935.267929,800,19.9793643951416
1740731302.823726,803,19.980031967163086
1740731420.300133,804,20.233783721923828
1740731537.662483,805,20.161048889160156
1740731780.823817,807,20.237340927124023
1740732014.479218,809,20.268756866455078
1740732133.555036,810,20.24958038330078
1740732269.127177,811,20.215246200561523
1740732725.92581,815,20.310443878173828
1740732870.557494,816,20.189937591552734
1740733101.379441,818,20.322595596313477
1740733220.582958,819,20.30270767211914
1740733337.804867,820,20.26959800720215
1740733474.83388,821,20.225374221801758
1740733597.953198,822,20.357601165771484
1740733709.356435,823,20.3207950592041
1740733828.807915,824,20.32408905029297
1740734224.366296,827,20.495878219604492
1740734462.970188,829,20.289094924926758
1740734728.544839,831,20.297752380371094
1740734957.614863,833,20.308231353759766
1740735472.952497,837,20.551822662353516
1740735587.107341,838,20.372316360473633
1740736201.057354,843,20.42278480529785
1740736813.817547,848,20.736881256103516
1740995593.654547,852,20.694196701049805
1740995871.1702,857,20.876081466674805
1740995968.946395,859,20.812456130981445
1740996148.391822,862,20.919544219970703
1740996199.745953,863,20.794673919677734
1740996371.628378,866,20.96449089050293
1740996417.625609,867,20.85345458984375
1740996564.570708,870,20.918975830078125
1740996689.407677,872,21.245798110961914
1740996781.697107,874,21.168031692504883
1740996830.970614,875,21.06045150756836
1740996956.550465,877,21.30127716064453
1740997002.535578,878,21.106538772583008
1740998063.684722,881,21.079580307006836
1740998117.220446,882,21.218379974365234
1740998214.891308,884,21.307586669921875
1740998266.709717,885,21.137828826904297
1740998344.158084,886,21.18828773498535
1740998388.908101,887,21.457115173339844
1740998442.318841,888,21.180828094482422
1740998490.07481,889,21.317737579345703
1740998535.660128,890,21.238439559936523
1740998711.9858,893,21.760393142700195
1740999206.833815,902,22.111148834228516
1740999255.656464,903,22.000171661376953
1740999438.97175,906,22.222307205200195
1740999486.410894,907,22.30829429626465
1740999538.784556,908,22.182458877563477
1740999585.11618,909,22.17675018310547
1740999765.310012,912,22.26392936706543
1740999865.787998,914,22.429004669189453
1740999912.589797,915,22.403480529785156
1741000034.796196,917,22.349571228027344
1741000258.046207,921,22.72124671936035
1741000417.993107,924,22.96518325805664
1741000470.905429,925,22.769485473632812
1741000601.445554,927,22.980405807495117
1741000761.947274,930,22.867094039916992
1741000844.105082,931,22.632972717285156
1741000941.626567,933,22.768325805664062
1741001135.16897,936,22.832252502441406
1741001188.29644,937,22.99568748474121
1741001239.530806,938,22.876420974731445
1741001425.641406,941,22.922006607055664
1741001481.405225,942,23.063615798950195
1741001530.122212,943,23.10456657409668
1741001640.602468,945,23.122543334960938
1741001720.081666,946,22.96898078918457
1741001877.470967,949,22.958173751831055
1741001926.855363,950,22.834049224853516
1741002126.470369,953,22.908967971801758
1741002315.750962,956,23.01927375793457
1741002366.913956,957,23.128042221069336
1741002417.336957,958,23.280845642089844
1741002528.392204,960,23.085342407226562
1741002606.583559,961,23.053661346435547
1741002771.446449,964,23.13406753540039
1741002906.208663,966,22.98790740966797
1741003010.973878,968,22.652498245239258
1741003067.816372,969,22.43787956237793
1741003203.540694,971,22.65949058532715
1741003261.402313,972,22.736400604248047
1741003312.860282,973,22.83799171447754
1741003505.809715,976,22.82941436767578
1741003561.771606,977,23.032100677490234
1741003613.937847,978,22.787599563598633
1741003666.250337,979,23.164810180664062
1741003725.221197,980,22.79219627380371
1741003811.434235,981,22.82900619506836
1741003870.611444,982,22.962528228759766
1741003983.374029,984,22.815866470336914
1741004304.714118,989,23.054901123046875
1741004364.144948,990,22.963159561157227
1741004451.120425,991,22.930927276611328
1741004682.766811,995,23.05549430847168
1741004829.872733,997,23.166006088256836
1741004945.35891,999,23.06338882446289
1741005084.672255,1001,23.395097732543945
1741005145.919872,1002,23.164539337158203
1741005203.870396,1003,23.228816986083984
1741005327.544752,1005,23.341493606567383
1741005462.854222,1007,23.708080291748047
1741005522.755617,1008,23.864341735839844
1741005639.782965,1010,23.875303268432617
1741005729.427691,1011,23.85181427001953
1741005955.869713,1015,23.9171199798584
1741006038.888161,1016,24.06420135498047
1741006094.498984,1017,24.131412506103516
1741006155.828345,1018,24.340351104736328
1741006537.880634,1024,24.256269454956055
1741006863.396991,1029,24.415821075439453
1741006918.947085,1030,24.465370178222656
1741007076.406143,1032,24.519704818725586
1741007481.389717,1038,24.926725387573242
1741007539.073077,1039,24.97980308532715
1741007599.836035,1040,24.858951568603516
1741007682.037211,1041,24.94037628173828
1741007919.369222,1045,25.048070907592773
1741008007.954536,1046,25.20452880859375
1741008066.851375,1047,25.130779266357422
1741008186.860187,1049,25.19768714904785
1741008246.234258,1050,25.086769104003906
1741008332.588198,1051,25.191375732421875
1741008397.85107,1052,25.218399047851562
1741008456.44186,1053,25.45653533935547
1741008521.291858,1054,25.279094696044922
1741008586.288892,1055,25.219486236572266
1741008676.922918,1056,25.39046859741211
1741008858.912355,1059,25.42661476135254
1741009013.768896,1061,25.641395568847656
1741009205.840202,1064,25.75011444091797
1741009273.547662,1065,25.660058975219727
1741009367.680408,1066,25.533153533935547
1741009428.803735,1067,25.65542984008789
1741009496.135452,1068,25.6459903717041
1741009628.917598,1070,25.759645462036133
1741009717.833555,1071,25.80585289001465
1741009782.538679,1072,25.858701705932617
1741009842.43564,1073,25.91155242919922
1741009976.773237,1075,25.727081298828125
1741010129.241401,1077,25.819717407226562
1741010195.226032,1078,25.788814544677734
1741010254.482529,1079,25.9512882232666
1741010476.339578,1082,26.03224754333496
1741010542.810902,1083,25.957914352416992
1741010611.368613,1084,26.096769332885742
1741010768.795228,1086,26.03537368774414
1741010837.574146,1087,26.12102699279785
1741010965.971385,1089,26.030189514160156
1741011261.323897,1093,26.296489715576172
1741011328.954867,1094,26.033422470092773
1741011390.467463,1095,26.251998901367188
1741011548.167036,1097,26.1270751953125
1741011682.289524,1099,26.077634811401367
1741011894.640182,1102,26.387548446655273
1741011956.701986,1103,26.442502975463867
1741012025.083782,1104,26.449443817138672
1741012175.564819,1106,26.424535751342773
1741012244.035974,1107,26.3917179107666
1741012307.06927,1108,26.420188903808594
1741012377.083925,1109,26.498645782470703
1741012439.909794,1110,26.5494441986084
1741012734.401099,1114,26.49724006652832
1741012957.940873,1117,26.632600784301758
1741013027.60113,1118,26.40191650390625
1741013091.010799,1119,26.41657066345215
1741013160.766921,1120,26.633010864257812
1741013250.707714,1121,26.663524627685547
1741013392.540946,1123,26.541189193725586
1741013620.051109,1126,26.8336238861084
1741013753.225962,1128,27.05972671508789
1741013823.482663,1129,26.782283782958984
1741013978.685186,1131,27.037858963012695
1741014111.957997,1133,27.051809310913086
1741014344.130206,1136,26.8942928314209
1741014478.494284,1138,27.028371810913086
1741014613.669962,1140,27.206254959106445
1741014704.181224,1141,27.30564308166504
1741015083.630419,1146,27.354591369628906
1741015153.400786,1147,27.441162109375
1741015222.209436,1148,27.451772689819336
1741015287.330892,1149,27.46731185913086
1741015523.531203,1152,27.539546966552734
1741015588.985994,1153,27.675128936767578
1741015833.776966,1156,27.641921997070312
1741015974.351516,1158,27.494556427001953
1741016106.500124,1160,27.628206253051758
1741016203.782929,1161,27.715576171875
1741016268.083985,1162,27.580764770507812
1741016342.046163,1163,27.920162200927734
1741016410.482447,1164,27.598440170288086
1741016484.01425,1165,27.736845016479492
1741016644.621309,1167,27.790973663330078
1741016719.718845,1168,27.72130584716797
1741016793.106469,1169,27.83952522277832
1741017093.635944,1173,27.833759307861328
1741017168.35656,1174,27.95501136779785
1741017234.037157,1175,28.047718048095703
1741017407.701621,1177,27.85186767578125
1741017621.554884,1180,27.96672821044922
1741017866.718505,1183,27.818429946899414
1741018006.889905,1185,27.958431243896484
1741018107.032143,1186,28.052339553833008
1741018175.623391,1187,28.014179229736328
1741018394.68788,1190,27.995805740356445
1741018498.879108,1191,28.005006790161133
1741018966.741198,1197,28.109933853149414
1741019042.621092,1198,28.19679832458496
1741019109.277356,1199,28.224071502685547
1741019354.86513,1202,28.384132385253906
1741019680.43039,1206,28.348691940307617
1741019757.509524,1207,28.20486068725586
1741019824.951376,1208,28.222652435302734
1741079944.198318,1211,28.23740577697754
1741080148.701949,1215,28.273107528686523
1741080316.545713,1218,28.3207950592041
1741080367.550096,1219,28.587514877319336
1741080493.348851,1221,28.477981567382812
1741080546.192304,1222,28.214174270629883
1741080655.349025,1224,28.433677673339844
1741080700.960172,1225,28.245927810668945
1741080778.855804,1226,28.59547233581543
1741080833.135016,1227,28.432435989379883
1741080937.618449,1229,28.530109405517578
1741080991.402858,1230,28.419307708740234
1741081113.120251,1232,28.570566177368164
1741081222.057326,1234,28.587553024291992
1741081269.64409,1235,28.59754180908203
1741081448.574254,1238,28.598098754882812
1741081626.30419,1241,28.733633041381836
1741081680.820224,1242,28.57668113708496
1741081912.452484,1246,28.62746238708496
1741081962.249853,1247,28.605554580688477
1741082056.282907,1249,28.687671661376953
1741082246.61188,1252,28.7653865814209
1741082340.655767,1254,28.930814743041992
1741082910.957958,1264,28.590662002563477
1741082963.293976,1265,28.75368881225586
1741083040.077065,1266,28.958892822265625
1741083141.834803,1268,28.884920120239258
1741084166.586376,1272,28.953659057617188
1741084684.976411,1281,29.11290740966797
1741084788.126931,1283,29.059080123901367
1741085085.619353,1288,29.146286010742188
1741085270.683777,1291,29.110097885131836
1741085316.407125,1292,29.025598526000977
1741085476.279024,1295,29.183874130249023
1741085730.060427,1299,29.156435012817383
1741085968.829906,1303,29.120647430419922
1741086020.311813,1304,29.248455047607422
1741086068.671824,1305,29.04819107055664
1741086238.675809,1308,29.23531150817871
1741086408.36183,1311,29.526622772216797
1741086548.82957,1314,29.583675384521484
1741086600.541302,1315,29.366859436035156
1741086679.412352,1316,29.439010620117188
1741086830.188073,1319,29.55544090270996
1741087011.644538,1322,29.48621940612793
1741087060.977493,1323,29.49411392211914
1741087616.619347,1333,29.65222930908203
1741087674.103176,1334,29.703094482421875
1741087728.403885,1335,29.561132431030273
1741087809.229931,1336,29.66551399230957
1741087865.295372,1337,29.583770751953125
1741087920.165305,1338,29.567745208740234
1741087968.975509,1339,29.566898345947266
1741088309.571545,1345,29.572206497192383
1741088386.38789,1346,29.519121170043945
1741088434.514932,1347,29.604032516479492
1741088537.440729,1349,29.573486328125
1741088661.865298,1351,29.612594604492188
1741088815.761533,1354,29.555057525634766
1741088863.599977,1355,29.60836410522461
1741089175.957912,1360,29.616046905517578
1741089541.6702,1366,29.6024169921875
1741089598.453399,1367,29.903568267822266
1741089653.166579,1368,29.780786514282227
1741089709.009692,1369,30.03630256652832
1741090366.397755,1380,29.98895835876465
1741090454.102791,1381,29.9119873046875
1741090570.925907,1383,29.86492156982422
1741090634.787122,1384,29.815568923950195
1741090779.938169,1386,29.754663467407227
1741090837.626856,1387,29.98990821838379
1741091444.484232,1396,29.961912155151367
1741091509.031867,1397,30.0024471282959
1741091569.113869,1398,29.924448013305664
1741091690.494961,1400,30.03207015991211
1741091897.473429,1403,30.01168441772461
1741092175.538069,1407,30.065845489501953
1741092235.027888,1408,29.979867935180664
1741092293.455888,1409,29.93489646911621
1741092503.898511,1412,29.8784122467041
1741092561.982426,1413,29.991554260253906
1741092625.262763,1414,29.938194274902344
1741092847.61299,1417,29.918134689331055
1741092905.716644,1418,29.884376525878906
1741092970.429903,1419,29.976655960083008
1741093037.066163,1420,29.9374942779541
1741093129.302243,1421,30.050254821777344
1741093194.761779,1422,29.933313369750977
1741093377.84544,1425,29.98192024230957
1741093535.360831,1427,30.01666259765625
1741093596.218434,1428,30.071382522583008
1741093659.796366,1429,30.159927368164062
1741093880.579188,1432,30.079214096069336
1741093949.540764,1433,30.17823028564453
1741094162.743969,1436,30.100452423095703
1741094231.7884,1437,29.999277114868164
1741094358.215858,1439,30.133155822753906
1741094510.907748,1441,30.09259033203125
1741094572.410805,1442,29.80194854736328
1741094640.752884,1443,30.18817901611328
1741094705.800063,1444,30.047956466674805
1741094774.073386,1445,30.052507400512695
1741095000.305818,1448,30.013124465942383
1741095056.992486,1449,30.067386627197266
1741095220.447917,1451,30.15799903869629
1741095353.094157,1453,30.161823272705078
1741095418.343262,1454,30.054960250854492
1741095487.948839,1455,30.126466751098633
1741095648.014348,1457,30.10736083984375
1741095711.094269,1458,30.09900665283203
1741096010.000565,1462,30.078182220458984
1741096139.488875,1464,29.941143035888672
1741096209.524075,1465,29.857608795166016
1741096435.106656,1468,29.952484130859375
1741096498.921629,1469,30.081008911132812
1741096565.882146,1470,30.05470848083496
1741096654.002914,1471,29.94506072998047
1741096725.910386,1472,30.085237503051758
1741097237.031777,1479,29.931150436401367
1741097308.228498,1480,29.896310806274414
1741097545.929507,1483,29.956180572509766
1741097684.108615,1485,30.01289939880371
1741097781.487141,1486,29.806123733520508
1741098048.921017,1490,29.928394317626953
1741098141.156952,1491,29.98165512084961
1741098201.944253,1492,30.13448715209961
1741098486.46682,1496,29.95171546936035
1741098842.853855,1501,29.930204391479492
1741099047.323611,1504,29.813682556152344
1741099401.78648,1509,29.920209884643555
1741099564.669779,1511,29.95676612854004
1741099765.479739,1514,29.94068145751953
1741099831.834571,1515,29.91518211364746
1741100053.462135,1518,29.862672805786133
1741100121.480404,1519,29.918479919433594
1741100191.029521,1520,29.870403289794922
1741100658.622466,1526,29.910354614257812
1741100858.086086,1529,29.93390655517578
1741100921.580685,1530,29.8178768157959
1741101090.916485,1532,29.99250602722168
1741101153.776941,1533,30.010332107543945
1741101222.703906,1534,30.07808494567871
1741101383.371025,1536,29.98341178894043
1741101519.864162,1538,29.944028854370117
1741101658.184836,1540,29.878183364868164
1741101748.210637,1541,29.765060424804688
1741101951.979988,1544,29.85785675048828
1741102026.195111,1545,29.99892807006836
1741102117.129184,1546,29.949321746826172
1741102330.192197,1549,30.133153915405273
1741102497.462506,1551,30.164995193481445
1741102647.243439,1553,30.108930587768555
1741102722.417925,1554,30.050703048706055
1741102961.772463,1557,30.088336944580078
1741103167.590659,1560,30.05384063720703
1741103260.560275,1561,29.676740646362305
1741103335.943411,1562,29.69451332092285
1741103655.852492,1566,29.869922637939453
1741103947.089245,1570,30.115726470947266
1741104052.504707,1571,30.072677612304688
1741104361.112054,1575,30.08721160888672
1741104461.136898,1576,30.101469039916992
1741104540.990067,1577,30.069055557250977
1741104614.072338,1578,30.019943237304688
1741105046.650134,1583,30.265384674072266
1741105126.986307,1584,30.099607467651367
1741105541.398461,1589,30.103422164916992
1741105721.282196,1591,30.033292770385742
1741105794.488362,1592,30.111392974853516
1741106030.68592,1595,30.02691078186035
1741106293.352583,1598,29.99829864501953
1741106372.783894,1599,30.057849884033203
1741106445.290172,1600,29.856443405151367
1741106715.258778,1603,29.844680786132812
1741106877.258093,1605,30.08246612548828
1741107058.948109,1607,30.10760498046875
1741107136.337285,1608,30.042221069335938
1741107397.920645,1611,29.9403133392334
1741107472.591956,1612,30.0255069732666
1741107618.398667,1614,30.03523063659668
1741107792.327929,1616,30.03585433959961
1741107866.93612,1617,29.987407684326172
1741107943.270712,1618,30.06425666809082
1741108022.718858,1619,30.019765853881836
1741108196.685379,1621,30.15241813659668
1741108752.22172,1628,29.83587074279785
1741108910.470241,1630,29.913619995117188
1741109100.714276,1632,30.124160766601562
1741109250.194558,1634,30.041303634643555
1741109515.304162,1637,30.25713539123535
1741109678.652939,1639,30.076183319091797
1741109749.217205,1640,29.94486427307129
1741109856.752826,1641,30.00743865966797
1741110018.028038,1643,30.060405731201172
1741110098.388112,1644,30.105661392211914
1741110179.304351,1645,30.161205291748047
1741110369.314789,1647,30.128095626831055
1741110604.090154,1650,30.054298400878906
1741110713.99769,1651,30.226404190063477
1741110948.006079,1654,30.095901489257812
1741111020.035646,1655,30.13892936706543
1741111128.773439,1656,30.341537475585938
1741111448.532478,1660,30.251651763916016
1741111560.805008,1661,30.210771560668945
1741111644.958565,1662,30.20623207092285
1741111727.976138,1663,30.230167388916016
1741111993.440385,1666,30.117948532104492
1741112066.690232,1667,30.171571731567383
1741112232.293986,1669,30.201345443725586
1741112314.969469,1670,30.212617874145508
1741112427.87768,1671,30.201303482055664
1741112664.276072,1674,30.07157325744629
1741112747.37248,1675,30.18819808959961
1741112849.777932,1676,30.05270004272461
1741113009.154902,1678,30.151792526245117
1741113094.527956,1679,30.180248260498047
1741113291.158722,1681,30.18022918701172
1741113374.773701,1682,30.137910842895508
1741113458.69751,1683,30.16421890258789
1741113626.150528,1685,30.281837463378906
1741114053.078098,1690,30.051523208618164
1741114167.037178,1691,30.167043685913086
1741114248.511153,1692,30.17328453063965
1741114334.45026,1693,30.187623977661133
1741114696.261729,1697,30.073503494262695
1741114868.579246,1699,30.105899810791016
1741114944.792369,1700,30.211965560913086
1741115394.765942,1705,30.235313415527344
1741115507.004999,1706,29.991060256958008
1741115955.975983,1711,30.207557678222656
1741116282.616882,1715,30.256210327148438
1741116635.767161,1719,30.3704833984375
1741116721.708494,1720,30.25426483154297
1741116834.769892,1721,30.369915008544922
1741117091.152559,1724,30.335426330566406
1741117280.1164,1726,30.150001525878906
1741117366.429302,1727,30.275915145874023
1741117443.717721,1728,30.147294998168945
1741117530.038521,1729,30.32216453552246
1741117819.074298,1732,30.166889190673828
1741117982.634913,1734,30.367366790771484
1741118069.108079,1735,30.288463592529297
1741118343.665885,1738,30.181825637817383
1741118803.914417,1743,30.321550369262695
1741118893.90907,1744,30.325458526611328
1741119097.0455,1746,30.375093460083008
1741119185.195851,1747,30.297304153442383
1741119352.03328,1749,30.14365577697754
1741119440.49905,1750,30.3539981842041
1741119648.504747,1752,30.312746047973633
1741120024.613214,1756,30.234243392944336
1741120113.143479,1757,30.238819122314453
1741120200.667615,1758,30.33706283569336
1741120489.243608,1761,30.13425064086914
1741120578.024119,1762,30.146377563476562
1741120952.468286,1766,30.228124618530273
1741121042.540331,1767,30.23219108581543
1741121131.763711,1768,30.356048583984375
1741121306.517186,1770,30.2952880859375
1741121591.507774,1773,30.209245681762695
1741121769.190385,1775,30.260190963745117
1741121973.508257,1777,30.328237533569336
1741122054.044907,1778,30.345998764038086
1741122347.663779,1781,29.8900203704834
1741122428.897977,1782,30.246803283691406
1741122519.318274,1783,30.23821449279785
1741122609.463304,1784,30.35051918029785
1741122693.44338,1785,30.31856918334961
1741123083.669462,1789,30.09559440612793
1741123292.392135,1791,30.319711685180664
1741123646.477901,1795,30.31256103515625
1741123764.75433,1796,30.381698608398438
1741123856.259331,1797,30.224872589111328
1741124036.587121,1799,30.21510887145996
1741124127.146037,1800,30.149259567260742
1741124524.876236,1804,30.10565185546875
1741124830.638024,1807,30.19234848022461
1741124918.353172,1808,30.34396743774414
1741125102.09223,1810,30.29275894165039
1741125213.093335,1811,30.253461837768555
1741125480.248208,1814,30.2191219329834
1741125783.883713,1817,30.14704132080078
1741125960.40161,1819,30.248428344726562
1741126543.862879,1825,30.186298370361328
1741126662.900365,1826,30.185514450073242
1741126755.950571,1827,30.13507843017578
1741126849.817028,1828,30.30084800720215
1741126941.96149,1829,30.113475799560547
1741127033.073857,1830,30.19919776916504
1741127149.92625,1831,30.196468353271484
1741127244.202074,1832,30.322538375854492
1741127431.85625,1834,30.145219802856445
1741128144.21178,1841,30.182252883911133
1741128513.667597,1845,30.008304595947266
1741128634.998242,1846,29.952472686767578
1741128719.959804,1847,30.130229949951172
1741128814.724566,1848,30.09026336669922
1741129213.733476,1852,30.132596969604492
1741129303.669816,1853,30.205432891845703
1741129399.544146,1854,30.103532791137695
1741129495.890471,1855,30.073999404907227
1741129615.777451,1856,30.13752555847168
1741129709.049198,1857,30.24903106689453
1741129795.233947,1858,30.017860412597656
1741129987.876054,1860,30.354429244995117
1741130115.064948,1861,30.33871078491211
1741130403.754969,1864,30.14516830444336
1741130502.41372,1865,30.350427627563477
1741130713.500931,1867,30.20458221435547
1741130905.559672,1869,30.246240615844727
1741131118.540804,1871,30.300216674804688
1741131215.41695,1872,30.31620216369629
1741131627.615341,1876,30.150461196899414
1741131986.481118,1880,30.200761795043945
1741132202.283835,1882,30.20469093322754
1741132296.483496,1883,30.186368942260742
1741132697.57845,1887,30.40277099609375
1741132978.646177,1890,30.14311408996582
1741133100.686928,1891,30.083393096923828
1741133374.778344,1894,30.345003128051758
1741133679.386866,1897,30.301311492919922
1741133881.776534,1899,30.160030364990234
1741134474.941666,1905,30.29536247253418
1741134609.14774,1906,30.24724578857422
1741134892.386542,1909,30.198488235473633
1741134989.093958,1910,30.127992630004883
1741135311.558783,1913,30.0047550201416
1741135410.514918,1914,30.232017517089844
1741135634.09952,1916,30.433603286743164
1741135727.754314,1917,30.552865982055664
1741136014.936045,1920,30.31942367553711
1741136145.136931,1921,30.332073211669922
1741136244.590046,1922,30.321176528930664
1741136332.618095,1923,30.358800888061523
1741136522.08416,1925,30.349367141723633
1741136647.566472,1926,30.40818977355957
1741136839.202599,1928,30.16317367553711
1741137140.32398,1931,30.35780906677246
1741137238.402502,1932,30.40289878845215
1741137433.9974,1934,30.516069412231445
1741137755.340154,1937,30.457263946533203
1741138172.161088,1941,30.363515853881836
1741138270.93505,1942,30.381277084350586
1741138369.45377,1943,30.445409774780273
1741138468.854621,1944,30.14338493347168
1741138568.80294,1945,30.395248413085938
1741138794.408492,1947,30.518722534179688
1741138883.765331,1948,30.40212059020996
1741138984.852397,1949,30.2634334564209
1741139084.474036,1950,30.449907302856445
1741139741.082916,1956,30.038251876831055
1741139958.01932,1958,30.44454002380371
1741140059.981877,1959,30.34406852722168
1741140160.941775,1960,30.46407699584961
1741140295.008359,1961,30.387636184692383
1741140398.27668,1962,30.386802673339844
1741140502.384016,1963,30.326396942138672
1741140607.375955,1964,30.451385498046875
1741140841.03462,1966,30.405298233032227
1741141037.061249,1968,30.294347763061523
1741141139.290556,1969,30.283357620239258
1741141230.855203,1970,30.4333438873291
1741141472.88441,1972,30.378154754638672
1741141576.232684,1973,30.356416702270508
1741141679.191461,1974,30.55158233642578
1741141926.599308,1976,30.393112182617188
1741142683.615343,1983,30.435136795043945
1741143328.745861,1989,30.390533447265625
1741144234.934805,1997,30.25209617614746
1741144340.325624,1998,30.35516357421875
1741144550.031051,2000,30.187129974365234


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_min_return.csv <==
Wall time,Step,Value
1740664123.895824,1,-2.9352402687072754
1740664261.821133,4,2.415339946746826
1740664308.298714,5,4.688249111175537
1740664619.626546,11,13.64391040802002
1740664661.435166,12,14.191250801086426
1740664792.921891,15,14.792577743530273
1740664856.367568,16,14.905165672302246
1740664983.228471,19,14.92992877960205
1740665032.219101,20,15.38840389251709
1740665098.737781,21,15.447846412658691
1740665139.171802,22,15.409296035766602
1740665179.020879,23,15.489394187927246
1740665331.1794,26,15.261431694030762
1740665414.832178,28,15.136117935180664
1740665647.880338,33,14.641180038452148
1740665737.402938,35,14.136102676391602
1740665853.784161,37,13.573678016662598
1740665905.414598,38,13.384805679321289
1740665952.715483,39,13.074101448059082
1740666061.230297,41,12.443663597106934
1740666206.768223,44,11.375513076782227
1740666370.144669,47,10.388531684875488
1740666463.116299,49,9.575407028198242
1740666511.08438,50,9.096003532409668
1740666600.979266,51,8.419048309326172
1740666711.373066,53,7.576481342315674
1740666918.060987,56,5.910594463348389
1740667040.929342,58,5.76649808883667
1740667093.002905,59,5.091720104217529
1740667241.854117,61,5.814633369445801
1740667299.117339,62,5.6631269454956055
1740667359.037873,63,5.865700721740723
1740667416.746313,64,5.898555755615234
1740667569.45089,66,5.461146354675293
1740667632.884688,67,5.954548358917236
1740667691.909204,68,5.855618953704834
1740668023.587916,73,5.666511535644531
1740668281.226161,77,6.092693328857422
1740668343.932183,78,5.719588279724121
1740668463.447841,80,6.141499996185303
1740668545.037526,81,6.423263072967529
1740668607.132313,82,5.721367835998535
1740668720.134391,84,6.2139739990234375
1740668985.123667,88,6.544945240020752
1740669192.614742,91,6.636523246765137
1740669424.802823,95,6.628194808959961
1740669512.139738,96,6.728451728820801
1740669758.736649,100,6.585814476013184
1740669913.498492,102,6.950864315032959
1740670043.99056,104,6.834705829620361
1740670265.416943,107,6.69826602935791
1740670453.754448,110,6.968204975128174
1740670902.076918,116,6.915179252624512
1740671066.87116,119,6.563719272613525
1740671120.07993,120,7.005487442016602
1740671266.893197,122,6.8128862380981445
1740671371.931731,124,7.0315351486206055
1740671579.643545,127,6.837547302246094
1740671633.8779,128,6.785261631011963
1740671694.730501,129,7.050629615783691
1740671832.168294,131,7.089081764221191
1740671886.374014,132,7.057554721832275
1740672310.548397,139,7.393543720245361
1740672452.844546,141,7.576216697692871
1740672507.509862,142,7.349240303039551
1740672686.711968,145,7.305750846862793
1740672827.369848,147,7.377954006195068
1740673205.1949,153,7.622457981109619
1740673260.849994,154,7.217484474182129
1740673460.958393,157,7.444961071014404
1740673516.746544,158,7.4615349769592285
1740673637.119168,160,7.529593467712402
1740673896.253184,164,7.391417980194092
1740673960.92344,165,7.402649879455566
1740674049.500022,166,7.473519325256348
1740674225.716154,169,7.453144073486328
1740674288.764265,170,7.644627094268799
1740674434.023312,172,7.457260608673096
1740674496.554597,173,7.4457106590271
1740674553.390684,174,7.484555721282959
1740674610.189743,175,7.627358913421631
1740674756.691059,177,7.973766326904297
1740674877.886039,179,7.654087543487549
1740675017.197603,181,7.594941139221191
1740675083.388165,182,7.426064491271973
1740675140.745484,183,7.479348182678223
1740675207.824472,184,7.2463059425354
1740675274.889222,185,7.507222652435303
1740675596.936625,190,7.567281246185303
1740675679.547868,191,7.939466953277588
1740675800.055935,193,7.608006954193115
1740675864.153718,194,7.887202262878418
1740675921.1781,195,7.818475246429443
1740676003.21784,196,7.515352725982666
1740676187.237315,199,7.792842864990234
1740676244.679327,200,7.754151344299316
1740676454.501335,203,7.699596405029297
1740676572.300377,205,8.058149337768555
1740676729.495553,207,8.202706336975098
1740676787.485454,208,8.155271530151367
1740676852.341472,209,7.945023536682129
1740676916.955084,210,8.221841812133789
1740677011.543976,211,7.843193054199219
1740677078.121979,212,8.108138084411621
1740677207.354659,214,8.336396217346191
1740677358.721407,216,7.825268268585205
1740677417.737109,217,8.10078239440918
1740677542.616482,219,8.201041221618652
1740677688.719727,221,8.365476608276367
1740678081.76714,227,8.446198463439941
1740678363.55509,231,8.759193420410156
1740678430.478926,232,8.345460891723633
1740678498.267746,233,8.92872428894043
1740678557.75652,234,8.514716148376465
1740678624.098344,235,8.663898468017578
1740678710.762782,236,8.86577033996582
1740678769.543658,237,8.634176254272461
1740678909.331154,239,8.554095268249512
1740679122.0868,242,8.468174934387207
1740679257.180451,244,8.61999225616455
1740679317.320644,245,8.287891387939453
1740679402.795923,246,8.556559562683105
1740679534.70721,248,8.297432899475098
1740679605.508754,249,8.700125694274902
1740679675.830158,250,8.474973678588867
1740679902.471225,253,8.576716423034668
1740679963.662615,254,8.787619590759277
1740680308.896639,259,8.618725776672363
1740680598.999771,263,8.633974075317383
1740680665.207837,264,8.728187561035156
1740680813.860053,266,8.837697982788086
1740681168.847211,271,8.548518180847168
1740681375.592769,274,8.982397079467773
1740681439.42975,275,9.143345832824707
1740681529.153294,276,8.941314697265625
1740681800.162455,280,9.337616920471191
1740681888.625789,281,9.247337341308594
1740681951.915977,282,9.296184539794922
1740682021.360687,283,9.441510200500488
1740682247.653569,286,9.131930351257324
1740682320.95892,287,8.842787742614746
1740682394.083235,288,9.306361198425293
1740682457.604403,289,9.074481964111328
1740682767.860613,293,9.264808654785156
1740683161.193478,298,9.212100982666016
1740683309.698079,300,9.3168363571167
1740683486.125559,302,9.609360694885254
1740683566.757323,303,9.879546165466309
1740683645.736203,304,9.454116821289062
1740683899.07532,307,9.749760627746582
1740683973.684901,308,10.03138542175293
1740684292.705251,312,10.04637622833252
1740684361.169248,313,10.166672706604004
1740684504.873549,315,10.073854446411133
1740684672.383321,317,10.052072525024414
1740684824.155819,319,10.45362663269043
1740684992.694661,321,10.360828399658203
1740685146.371843,323,10.2034330368042
1740685556.375232,328,10.57813549041748
1740685797.751144,331,10.486526489257812
1740685950.729905,333,10.75082778930664
1740686022.831769,334,11.042723655700684
1740686094.678912,335,10.777531623840332
1740686274.54507,337,11.087716102600098
1740686356.467258,338,11.095667839050293
1740686428.827556,339,11.249006271362305
1740686702.472759,342,11.10263729095459
1740686785.067157,343,11.017134666442871
1740686859.958485,344,11.04374885559082
1740686931.567697,345,11.09459114074707
1740687194.452681,348,11.410581588745117
1740687349.088501,350,11.316059112548828
1740687457.774959,351,11.38222599029541
1740687617.609726,353,11.372081756591797
1740687689.776308,354,11.438977241516113
1740687764.428582,355,11.53154182434082
1740687873.380014,356,11.492036819458008
1740688270.656091,361,11.4684419631958
1740688352.285065,362,11.508321762084961
1740688435.11869,363,11.757983207702637
1740688689.929949,366,11.326835632324219
1740688770.708696,367,11.474198341369629
1740689010.183271,370,11.828413963317871
1740689351.630914,374,11.900452613830566
1740689530.778923,376,12.08127212524414
1740689688.209345,378,12.061767578125
1740689772.563664,379,12.284982681274414
1740690039.788452,382,11.850240707397461
1740690123.759895,383,12.079477310180664
1740690278.596078,385,12.26224136352539
1740690379.617191,386,12.142613410949707
1740690458.014196,387,12.30024242401123
1740690803.559687,391,12.416248321533203
1740690953.350075,393,12.339010238647461
1740691113.399553,395,12.297348022460938
1740691214.409019,396,12.280125617980957
1740691535.408993,400,12.670669555664062
1740691639.155091,401,12.510430335998535
1740691723.197099,402,12.379048347473145
1740691798.409982,403,12.317639350891113
1740691873.863633,404,12.361422538757324
1740691959.934122,405,12.486473083496094
1740692071.036165,406,12.459211349487305
1740692315.400402,409,12.347661018371582
1740692656.254887,413,12.285082817077637
1740692732.8223,414,12.636106491088867
1740692921.016194,416,12.486544609069824
1740693239.37533,420,12.831574440002441
1740693342.894241,421,12.905240058898926
1740693417.321404,422,12.921635627746582
1740693501.914472,423,12.996706008911133
1740693576.598272,424,12.91386604309082
1740693660.997964,425,13.188258171081543
1740693771.816572,426,12.973373413085938
1740693847.426104,427,13.13560962677002
1740693928.22271,428,12.934239387512207
1740694077.885643,430,12.874452590942383
1740694189.571722,431,12.981468200683594
1740694264.382391,432,13.141057968139648
1740694521.392701,435,13.174738883972168
1740694636.665568,436,13.139519691467285
1740694713.746467,437,13.188372611999512
1740694799.455749,438,13.174192428588867
1740694874.755161,439,13.314568519592285
1740695075.381227,441,13.380828857421875
1740695160.17412,442,13.444109916687012
1740695321.272262,444,13.345094680786133
1740695398.976864,445,13.242471694946289
1740695932.671538,451,13.115934371948242
1740696018.619685,452,13.222725868225098
1740696180.645405,454,13.112022399902344
1740696367.86947,456,13.461960792541504
1740696448.135124,457,13.204654693603516
1740696600.265162,459,13.188310623168945
1740696790.456055,461,13.230815887451172
1740696961.704804,463,13.401107788085938
1740697048.36685,464,13.354463577270508
1740697126.697204,465,13.28453254699707
1740697240.366585,466,13.41215705871582
1740697327.955373,467,13.516840934753418
1740697413.528648,468,13.264455795288086
1740697492.168976,469,13.740230560302734
1740697579.46315,470,13.68954849243164
1740697691.11953,471,13.545806884765625
1740697768.117632,472,13.34736156463623
1740697926.874792,474,13.458876609802246
1740698004.41325,475,13.092974662780762
1740698366.281223,479,13.2644681930542
1740698453.793946,480,13.11622142791748
1740698821.080758,484,13.206494331359863
1740698898.343021,485,13.239398002624512
1740699003.926245,486,13.3046293258667
1740699092.580299,487,13.274816513061523
1740699260.852118,489,13.317072868347168
1740699349.092534,490,13.332456588745117
1740699464.266327,491,13.377978324890137
1740699553.361794,492,13.137712478637695
1740699823.314544,495,13.36733341217041
1740699938.911077,496,13.282901763916016
1740700123.503085,498,13.641940116882324
1740700221.101087,499,13.481019973754883
1740700317.513548,500,13.427780151367188
1740700617.826873,503,13.6298189163208
1740700709.786876,504,13.413680076599121
1740700993.129389,507,13.578014373779297
1740701364.363459,511,13.600693702697754
1740701715.852128,515,13.831160545349121
1740701916.065543,517,13.977359771728516
1740701998.141533,518,13.932703018188477
1740702172.512318,520,13.653840065002441
1740702287.191984,521,13.793712615966797
1740702369.742317,522,13.619099617004395
1740702554.202185,524,13.816044807434082
1740702845.767279,527,14.028249740600586
1740703019.621248,529,13.876910209655762
1740703220.102289,531,14.109450340270996
1740703302.287141,532,14.235444068908691
1740703478.441724,534,14.255956649780273
1740703571.485246,535,14.23098373413086
1740703690.348477,536,14.22551155090332
1740703859.265857,538,14.426569938659668
1740703951.987906,539,14.475473403930664
1740704249.701515,542,14.247867584228516
1740704423.431455,544,14.533851623535156
1740704716.531564,547,14.517242431640625
1740704798.18022,548,14.58654499053955
1740704880.795617,549,14.4585599899292
1740705553.919559,556,14.675169944763184
1740706008.801851,561,15.039541244506836
1740706090.940596,562,14.968338966369629
1740706173.266779,563,15.03607177734375
1740706266.2536,564,15.021486282348633
1740706347.849246,565,14.899754524230957
1740706548.539102,567,14.902924537658691
1740706641.75317,568,14.933552742004395
1740706728.386913,569,15.092305183410645
1740706810.773865,570,15.25554084777832
1740707105.577689,573,15.390555381774902
1740707198.293835,574,15.18941879272461
1740707401.083762,576,15.487523078918457
1740707594.897881,578,15.515851020812988
1740707893.845973,581,15.377725601196289
1740708238.739321,585,15.700968742370605
1740708358.613108,586,15.698864936828613
1740708620.331115,589,15.753558158874512
1740708714.161622,590,15.618721008300781
1740708911.666712,592,15.697495460510254
1740709285.972385,596,15.924997329711914
1740709474.423993,598,15.561589241027832
1740709562.132394,599,15.564489364624023
1740709647.83449,600,15.527326583862305
1740709853.037934,602,15.61170768737793
1740710031.794072,604,15.851540565490723
1740710332.296493,607,15.87769603729248
1740710416.908082,608,15.858463287353516
1740710597.072836,610,15.986181259155273
1740710718.122603,611,15.785236358642578
1740710897.396753,613,16.071853637695312
1740711200.49607,616,16.100183486938477
1740711286.702993,617,15.860268592834473
1740711464.480771,619,15.979469299316406
1740711673.423327,621,15.944554328918457
1740711762.459595,622,15.90639591217041
1740711943.856156,624,15.979948997497559
1740712159.041621,626,16.323179244995117
1740712246.024251,627,16.131086349487305
1740712334.619523,628,16.172561645507812
1740712430.594161,629,16.371030807495117
1740712945.191424,634,16.497329711914062
1740713047.024702,635,16.099946975708008
1740713174.411086,636,16.3288516998291
1740713282.901852,637,16.2413387298584
1740713382.630701,638,16.40198516845703
1740713564.492741,640,16.269498825073242
1740713679.595561,641,16.56881332397461
1740713963.438592,644,16.52390480041504
1740714174.918104,646,16.533523559570312
1740714560.114572,650,16.572349548339844
1740714962.768436,654,16.888446807861328
1740715056.65265,655,16.761493682861328
1740715173.703123,656,16.773845672607422
1740715667.017961,661,16.802156448364258
1740715765.68598,662,16.7607364654541
1740715957.346385,664,16.802412033081055
1740716172.493774,666,16.771940231323242
1740716269.300011,667,16.766462326049805
1740716549.631433,670,16.94925880432129
1740716966.775936,674,17.03730583190918
1740717292.293568,677,17.042972564697266
1740717481.34819,679,17.01284408569336
1740717698.580249,681,17.22321128845215
1740717878.523516,683,17.418325424194336
1740718071.939828,685,17.18385124206543
1740718189.887703,686,17.07069206237793
1740718392.596065,688,17.28957748413086
1740718483.722721,689,17.4542293548584
1740718903.85968,693,17.076833724975586
1740719407.404365,698,17.43737030029297
1740719509.11934,699,17.265432357788086
1740719610.720848,700,17.250232696533203
1740719919.690929,703,17.28809356689453
1740720022.578675,704,17.452402114868164
1740720252.491695,706,17.555923461914062
1740720344.558119,707,17.38797378540039
1740720447.691387,708,17.548969268798828
1740720641.181257,710,17.535037994384766
1740720759.997332,711,17.648574829101562
1740720861.167982,712,17.716461181640625
1740721290.514564,716,17.778907775878906
1740721487.157841,718,17.932819366455078
1740721579.932179,719,18.065048217773438
1740721800.405915,721,17.95247459411621
1740721893.428125,722,18.03196907043457
1740721995.766987,723,17.866281509399414
1740722089.390317,724,18.038074493408203
1740722193.624373,725,17.948688507080078
1740722325.054793,726,18.079967498779297
1740722426.418899,727,18.23955535888672
1740722707.999465,730,18.274749755859375
1740722942.625425,732,18.390350341796875
1740723143.361727,734,18.520273208618164
1740723237.83985,735,18.354114532470703
1740723465.02265,737,18.50583839416504
1740724177.043944,743,18.55990982055664
1740724290.424806,744,18.465187072753906
1740724397.347995,745,18.426753997802734
1740724544.207604,746,18.450937271118164
1740725265.84947,752,18.572908401489258
1740725495.493335,754,18.567899703979492
1740725745.277892,756,18.766881942749023
1740725965.504992,758,18.789152145385742
1740726202.153981,760,18.768476486206055
1740726459.038019,762,18.74040412902832
1740726565.403929,763,18.921085357666016
1740726681.523699,764,18.893957138061523
1740726927.608918,766,18.520103454589844
1740727035.828813,767,18.717905044555664
1740727152.76817,768,18.707666397094727
1740727627.133774,772,18.581628799438477
1740728095.174042,776,18.658926010131836
1740728208.712427,777,18.52557373046875
1740728427.727154,779,18.670717239379883
1740728541.794802,780,18.46979331970215
1740728684.774821,781,18.634645462036133
1740728904.356004,783,18.705602645874023
1740729018.679918,784,18.830259323120117
1740729608.86833,789,18.766752243041992
1740729724.83551,790,18.754026412963867
1740729881.110846,791,18.884244918823242
1740730222.59867,794,18.922555923461914
1740730713.698903,798,19.155433654785156
1740730935.265392,800,19.044513702392578
1740731302.821355,803,18.815950393676758
1740731420.299301,804,19.014724731445312
1740731537.660637,805,19.098596572875977
1740731780.822955,807,19.19358253479004
1740732014.478403,809,18.828645706176758
1740732133.554172,810,19.16962432861328
1740732269.124922,811,19.21582794189453
1740732725.924833,815,19.332414627075195
1740732870.556359,816,19.07566261291504
1740733101.378623,818,19.261110305786133
1740733220.582014,819,19.189184188842773
1740733337.803392,820,19.17856788635254
1740733474.832778,821,19.276430130004883
1740733597.952496,822,19.364591598510742
1740733709.353399,823,19.4272403717041
1740733828.806993,824,19.18791961669922
1740734224.364741,827,18.9554443359375
1740734462.967369,829,19.269615173339844
1740734728.544056,831,19.31919288635254
1740734957.613943,833,19.287174224853516
1740735472.951721,837,19.420785903930664
1740735587.10659,838,19.4798526763916
1740736201.056336,843,19.551982879638672
1740736813.816522,848,19.734249114990234
1740995593.653713,852,19.58309555053711
1740995871.16943,857,19.644929885864258
1740995968.945196,859,19.864768981933594
1740996148.390915,862,19.770902633666992
1740996199.745218,863,19.92650032043457
1740996371.627529,866,19.92070198059082
1740996417.624928,867,19.94196891784668
1740996564.569996,870,19.970455169677734
1740996689.406818,872,19.982271194458008
1740996781.69616,874,19.98347282409668
1740996830.969705,875,19.987871170043945
1740996956.549675,877,19.9509220123291
1740997002.534825,878,19.803625106811523
1740998063.635799,881,20.03346824645996
1740998117.219653,882,20.093276977539062
1740998214.890364,884,20.127134323120117
1740998266.708949,885,20.081253051757812
1740998344.156869,886,20.367698669433594
1740998388.907297,887,20.14629364013672
1740998442.317953,888,20.142337799072266
1740998490.073818,889,20.27472496032715
1740998535.659304,890,20.377010345458984
1740998711.984457,893,20.887792587280273
1740999206.833069,902,20.893070220947266
1740999255.655619,903,20.904251098632812
1740999438.970949,906,21.160905838012695
1740999486.410135,907,20.968215942382812
1740999538.783744,908,20.865617752075195
1740999585.115323,909,21.256635665893555
1740999765.30921,912,21.204389572143555
1740999865.787093,914,21.14003562927246
1740999912.588904,915,21.297910690307617
1741000034.795452,917,21.2435359954834
1741000258.045427,921,21.562192916870117
1741000417.992154,924,21.670433044433594
1741000470.904583,925,21.700307846069336
1741000601.44483,927,21.946094512939453
1741000761.946483,930,21.513534545898438
1741000844.104149,931,21.584810256958008
1741000941.625793,933,21.65379524230957
1741001135.16807,936,21.910015106201172
1741001188.295672,937,21.789709091186523
1741001239.530052,938,21.85932731628418
1741001425.640499,941,21.72498321533203
1741001481.404207,942,21.65340805053711
1741001530.121443,943,22.032855987548828
1741001640.601676,945,21.844968795776367
1741001720.080865,946,22.114843368530273
1741001877.470165,949,21.863035202026367
1741001926.854522,950,22.03253173828125
1741002126.469553,953,21.881406784057617
1741002315.748404,956,21.827926635742188
1741002366.913025,957,22.113359451293945
1741002417.336099,958,22.060077667236328
1741002528.391408,960,22.031232833862305
1741002606.582847,961,22.077407836914062
1741002771.445708,964,21.91781234741211
1741002906.207768,966,21.920621871948242
1741003010.973063,968,21.464216232299805
1741003067.815439,969,21.048049926757812
1741003203.539926,971,21.417787551879883
1741003261.401608,972,21.64101219177246
1741003312.859541,973,21.649070739746094
1741003505.808877,976,21.629655838012695
1741003561.770689,977,21.557748794555664
1741003613.937038,978,21.575950622558594
1741003666.249553,979,21.79578971862793
1741003725.219833,980,21.727069854736328
1741003811.433362,981,21.810758590698242
1741003870.609797,982,21.838298797607422
1741003983.373087,984,21.81282615661621
1741004304.713122,989,21.98834991455078
1741004364.143409,990,22.024059295654297
1741004451.119515,991,21.92015266418457
1741004682.765866,995,22.04279327392578
1741004829.871754,997,21.893569946289062
1741004945.357994,999,21.88056755065918
1741005084.671449,1001,22.04553985595703
1741005145.918653,1002,21.940542221069336
1741005203.869423,1003,22.2302188873291
1741005327.543941,1005,22.321210861206055
1741005462.85344,1007,22.708040237426758
1741005522.754736,1008,22.829856872558594
1741005639.782079,1010,22.69968605041504
1741005729.426862,1011,22.94445037841797
1741005955.868792,1015,23.022165298461914
1741006038.88704,1016,23.157846450805664
1741006094.498149,1017,23.103368759155273
1741006155.827582,1018,23.31630516052246
1741006537.879701,1024,23.27960968017578
1741006863.396208,1029,23.53323745727539
1741006918.946272,1030,23.449678421020508
1741007076.405089,1032,23.78665542602539
1741007481.388809,1038,23.89288902282715
1741007539.072291,1039,23.954206466674805
1741007599.835254,1040,23.56780433654785
1741007682.03629,1041,23.825891494750977
1741007919.368306,1045,24.087203979492188
1741008007.953376,1046,24.120004653930664
1741008066.850635,1047,24.01922035217285
1741008186.859385,1049,24.034759521484375
1741008246.233358,1050,24.20676612854004
1741008332.58728,1051,24.150529861450195
1741008397.850293,1052,24.005264282226562
1741008456.440985,1053,24.14960479736328
1741008521.291032,1054,24.050975799560547
1741008586.287262,1055,24.328540802001953
1741008676.922171,1056,24.209877014160156
1741008858.911513,1059,24.319171905517578
1741009013.767992,1061,24.434988021850586
1741009205.839414,1064,24.428672790527344
1741009273.546896,1065,24.5208797454834
1741009367.679524,1066,24.540706634521484
1741009428.802847,1067,24.606870651245117
1741009496.134613,1068,24.598936080932617
1741009628.916806,1070,24.619386672973633
1741009717.832817,1071,24.655975341796875
1741009782.537238,1072,24.425806045532227
1741009842.43495,1073,24.595090866088867
1741009976.772515,1075,24.530746459960938
1741010129.240599,1077,24.62733268737793
1741010195.225318,1078,24.77678108215332
1741010254.481815,1079,24.84833526611328
1741010476.338849,1082,24.76395606994629
1741010542.810153,1083,24.689468383789062
1741010611.367826,1084,24.789419174194336
1741010768.79453,1086,25.025615692138672
1741010837.57341,1087,25.020357131958008
1741010965.970631,1089,24.87483024597168
1741011261.32302,1093,25.134275436401367
1741011328.954028,1094,25.024436950683594
1741011390.466737,1095,25.039989471435547
1741011548.166345,1097,25.148204803466797
1741011682.28846,1099,25.220123291015625
1741011894.639485,1102,25.14858627319336
1741011956.701275,1103,25.360336303710938
1741012025.082897,1104,25.269691467285156
1741012175.564122,1106,25.392183303833008
1741012244.035231,1107,25.305299758911133
1741012307.067802,1108,25.433271408081055
1741012377.0832,1109,25.38867950439453
1741012439.908965,1110,25.30205535888672
1741012734.399974,1114,25.326152801513672
1741012957.939854,1117,25.57000160217285
1741013027.599378,1118,25.418529510498047
1741013091.010009,1119,25.387454986572266
1741013160.766053,1120,25.442363739013672
1741013250.706802,1121,25.59541893005371
1741013392.540083,1123,25.487991333007812
1741013620.050417,1126,25.663021087646484
1741013753.22519,1128,25.882644653320312
1741013823.481919,1129,25.60662841796875
1741013978.684467,1131,25.784372329711914
1741014111.957045,1133,25.966354370117188
1741014344.129258,1136,25.853151321411133
1741014478.493286,1138,25.955425262451172
1741014613.669136,1140,26.175024032592773
1741014704.180301,1141,25.938934326171875
1741015083.629483,1146,26.22119903564453
1741015153.400063,1147,26.239978790283203
1741015222.208623,1148,26.160404205322266
1741015287.330071,1149,26.315088272094727
1741015523.530356,1152,26.29220199584961
1741015588.985255,1153,26.260961532592773
1741015833.7762,1156,26.39431381225586
1741015974.350666,1158,26.423974990844727
1741016106.499258,1160,26.353412628173828
1741016203.782091,1161,26.431779861450195
1741016268.083183,1162,26.507442474365234
1741016342.045374,1163,26.58624839782715
1741016410.481559,1164,26.391969680786133
1741016484.013503,1165,26.682506561279297
1741016644.620341,1167,26.450180053710938
1741016719.71798,1168,26.566652297973633
1741016793.105708,1169,26.58702850341797
1741017093.635114,1173,26.680496215820312
1741017168.355797,1174,26.739940643310547
1741017234.035502,1175,26.531465530395508
1741017407.700856,1177,26.61475944519043
1741017621.554137,1180,26.63405418395996
1741017866.717663,1183,26.924102783203125
1741018006.889174,1185,26.505708694458008
1741018107.031324,1186,26.808452606201172
1741018175.62258,1187,26.919902801513672
1741018394.687133,1190,27.049766540527344
1741018498.878321,1191,26.89671516418457
1741018966.74044,1197,27.045305252075195
1741019042.620128,1198,27.07901954650879
1741019109.276572,1199,27.08651351928711
1741019354.864362,1202,27.200294494628906
1741019680.42964,1206,26.969751358032227
1741019757.508832,1207,27.026405334472656
1741019824.950554,1208,27.185455322265625
1741079944.13742,1211,27.013822555541992
1741080148.701054,1215,26.946908950805664
1741080316.544788,1218,27.143413543701172
1741080367.549171,1219,27.165714263916016
1741080493.34785,1221,27.241979598999023
1741080546.191518,1222,27.027889251708984
1741080655.348262,1224,27.24000358581543
1741080700.959336,1225,27.160219192504883
1741080778.855005,1226,27.308670043945312
1741080833.133799,1227,27.357118606567383
1741080937.617645,1229,27.2845401763916
1741080991.402072,1230,27.214080810546875
1741081113.119446,1232,27.315570831298828
1741081222.056498,1234,27.36687469482422
1741081269.643356,1235,27.16131591796875
1741081448.573532,1238,27.303449630737305
1741081626.303424,1241,27.311737060546875
1741081680.819545,1242,27.504175186157227
1741081912.451638,1246,27.420230865478516
1741081962.24902,1247,27.306745529174805
1741082056.281832,1249,27.551483154296875
1741082246.611062,1252,27.56292724609375
1741082340.654951,1254,27.389310836791992
1741082910.957144,1264,27.52225112915039
1741082963.293191,1265,27.623783111572266
1741083040.076286,1266,27.52972984313965
1741083141.833938,1268,27.67546272277832
1741084166.585622,1272,27.860748291015625
1741084684.975602,1281,27.786840438842773
1741084788.126136,1283,27.792322158813477
1741085085.618534,1288,27.909181594848633
1741085270.682922,1291,27.865510940551758
1741085316.406114,1292,27.784168243408203
1741085476.278131,1295,27.720375061035156
1741085730.059604,1299,28.044160842895508
1741085968.829131,1303,28.038806915283203
1741086020.310924,1304,28.057641983032227
1741086068.671062,1305,27.966638565063477
1741086238.674921,1308,28.033540725708008
1741086408.36106,1311,28.004650115966797
1741086548.828125,1314,28.10797882080078
1741086600.540387,1315,28.24243927001953
1741086679.411649,1316,28.179302215576172
1741086830.187357,1319,28.32499885559082
1741087011.643724,1322,28.397415161132812
1741087060.976573,1323,28.35350227355957
1741087616.617717,1333,28.532426834106445
1741087674.101282,1334,28.40164566040039
1741087728.403068,1335,28.30214500427246
1741087809.229047,1336,28.474937438964844
1741087865.294431,1337,28.30826759338379
1741087920.164479,1338,28.445302963256836
1741087968.974736,1339,28.35301971435547
1741088309.570593,1345,28.46906089782715
1741088386.387002,1346,28.268360137939453
1741088434.51417,1347,28.53783416748047
1741088537.439948,1349,28.42983627319336
1741088661.86438,1351,28.403549194335938
1741088815.760513,1354,28.345300674438477
1741088863.599097,1355,28.37433624267578
1741089175.957107,1360,28.351966857910156
1741089541.669222,1366,28.521379470825195
1741089598.452538,1367,28.496742248535156
1741089653.1658,1368,28.4377384185791
1741089709.00885,1369,28.55311393737793
1741090366.396986,1380,28.712482452392578
1741090454.10176,1381,28.676288604736328
1741090570.925018,1383,28.69566535949707
1741090634.786207,1384,28.6851806640625
1741090779.937306,1386,28.612380981445312
1741090837.625751,1387,28.62322998046875
1741091444.483365,1396,28.753673553466797
1741091509.030936,1397,28.82874298095703
1741091569.112929,1398,28.752836227416992
1741091690.494138,1400,28.772132873535156
1741091897.472045,1403,28.656715393066406
1741092175.537282,1407,28.79001808166504
1741092235.027146,1408,28.67924690246582
1741092293.455007,1409,28.749189376831055
1741092503.897658,1412,28.743602752685547
1741092561.98171,1413,28.784345626831055
1741092625.262063,1414,28.729167938232422
1741092847.611886,1417,28.710935592651367
1741092905.715845,1418,28.67934226989746
1741092970.429109,1419,28.56723976135254
1741093037.065299,1420,28.65384864807129
1741093129.301446,1421,28.737239837646484
1741093194.760996,1422,28.790252685546875
1741093377.844462,1425,28.757219314575195
1741093535.360056,1427,28.775178909301758
1741093596.217209,1428,28.774816513061523
1741093659.795641,1429,28.655935287475586
1741093880.578424,1432,28.78491973876953
1741093949.539898,1433,28.736141204833984
1741094162.743242,1436,28.782947540283203
1741094231.787471,1437,28.88524627685547
1741094358.215092,1439,28.861513137817383
1741094510.906723,1441,28.90068244934082
1741094572.409896,1442,28.800575256347656
1741094640.752009,1443,28.836750030517578
1741094705.79891,1444,28.86662483215332
1741094774.072402,1445,28.885778427124023
1741095000.304976,1448,28.768878936767578
1741095056.990944,1449,28.831941604614258
1741095220.447143,1451,28.874189376831055
1741095353.092996,1453,28.950742721557617
1741095418.342346,1454,28.94297981262207
1741095487.94793,1455,28.837064743041992
1741095648.013553,1457,28.775449752807617
1741095711.093352,1458,28.7630558013916
1741096009.999739,1462,28.82814598083496
1741096139.487978,1464,28.962770462036133
1741096209.523293,1465,28.848480224609375
1741096435.105588,1468,28.768884658813477
1741096498.92086,1469,28.842153549194336
1741096565.881299,1470,28.759048461914062
1741096654.002167,1471,28.721948623657227
1741096725.909441,1472,28.91524314880371
1741097237.030932,1479,28.834678649902344
1741097308.227565,1480,28.740076065063477
1741097545.928667,1483,28.73590850830078
1741097684.10783,1485,28.856748580932617
1741097781.486408,1486,28.711833953857422
1741098048.919984,1490,28.744728088378906
1741098141.156101,1491,28.65022850036621
1741098201.943387,1492,28.716968536376953
1741098486.465965,1496,28.851726531982422
1741098842.853013,1501,28.73167610168457
1741099047.322765,1504,28.7784366607666
1741099401.785627,1509,28.62433433532715
1741099564.668928,1511,28.78921890258789
1741099765.478798,1514,28.636411666870117
1741099831.833719,1515,28.697662353515625
1741100053.461317,1518,28.7000789642334
1741100121.47961,1519,28.691913604736328
1741100191.028635,1520,28.769407272338867
1741100658.621667,1526,28.696077346801758
1741100858.085188,1529,28.787214279174805
1741100921.579731,1530,28.75242042541504
1741101090.915635,1532,28.65825080871582
1741101153.776164,1533,28.457033157348633
1741101222.703017,1534,28.654335021972656
1741101383.370096,1536,28.728866577148438
1741101519.863423,1538,28.65034294128418
1741101658.183911,1540,28.701099395751953
1741101748.209895,1541,28.556419372558594
1741101951.979295,1544,28.72193717956543
1741102026.194327,1545,28.676231384277344
1741102117.128332,1546,28.69672393798828
1741102330.191396,1549,28.5773868560791
1741102497.461713,1551,28.75210952758789
1741102647.242677,1553,28.734569549560547
1741102722.41712,1554,28.703022003173828
1741102961.771727,1557,28.613365173339844
1741103167.589836,1560,28.594356536865234
1741103260.559516,1561,28.731094360351562
1741103335.942674,1562,28.718809127807617
1741103655.851718,1566,28.884246826171875
1741103947.088511,1570,28.760467529296875
1741104052.503649,1571,28.69013023376465
1741104361.111368,1575,28.583677291870117
1741104461.136114,1576,28.816423416137695
1741104540.989235,1577,28.813026428222656
1741104614.071422,1578,28.82145881652832
1741105046.649331,1583,28.926042556762695
1741105126.985465,1584,28.842004776000977
1741105541.397724,1589,28.79962730407715
1741105721.2814,1591,28.87388038635254
1741105794.487597,1592,28.76036834716797
1741106030.685074,1595,28.722475051879883
1741106293.351851,1598,28.81965446472168
1741106372.783142,1599,28.667753219604492
1741106445.289494,1600,28.78400421142578
1741106715.257903,1603,28.567371368408203
1741106877.257401,1605,28.602502822875977
1741107058.947336,1607,28.78608512878418
1741107136.336365,1608,28.77172088623047
1741107397.919928,1611,28.74568748474121
1741107472.591187,1612,28.778461456298828
1741107618.397852,1614,28.7697811126709
1741107792.327156,1616,28.80910873413086
1741107866.935369,1617,28.75904655456543
1741107943.269821,1618,28.767322540283203
1741108022.718097,1619,28.663597106933594
1741108196.684621,1621,28.786243438720703
1741108752.220897,1628,28.730615615844727
1741108910.469467,1630,28.78302764892578
1741109100.713465,1632,28.74905014038086
1741109250.19381,1634,28.795364379882812
1741109515.303416,1637,28.77062225341797
1741109678.652189,1639,28.7618408203125
1741109749.216221,1640,28.793291091918945
1741109856.751798,1641,28.730998992919922
1741110018.027231,1643,28.84138298034668
1741110098.387334,1644,28.880859375
1741110179.303557,1645,28.896738052368164
1741110369.314042,1647,28.838848114013672
1741110604.089363,1650,28.929550170898438
1741110713.996911,1651,28.85723876953125
1741110948.005387,1654,28.746545791625977
1741111020.034798,1655,28.81988525390625
1741111128.772711,1656,28.762548446655273
1741111448.531721,1660,28.842065811157227
1741111560.804234,1661,28.867101669311523
1741111644.957786,1662,28.897533416748047
1741111727.975361,1663,28.837621688842773
1741111993.439541,1666,28.856346130371094
1741112066.68931,1667,28.792661666870117
1741112232.293121,1669,28.829172134399414
1741112314.967738,1670,28.90937614440918
1741112427.876807,1671,28.83039665222168
1741112664.275241,1674,28.74602699279785
1741112747.371698,1675,28.833322525024414
1741112849.777088,1676,28.86149024963379
1741113009.154122,1678,28.751434326171875
1741113094.527188,1679,28.785402297973633
1741113291.157917,1681,28.921504974365234
1741113374.772885,1682,28.785255432128906
1741113458.696645,1683,28.879793167114258
1741113626.149785,1685,28.893280029296875
1741114053.076712,1690,28.964305877685547
1741114167.036259,1691,28.93310546875
1741114248.510342,1692,28.96442985534668
1741114334.449478,1693,28.95465660095215
1741114696.260775,1697,28.863750457763672
1741114868.577964,1699,28.826215744018555
1741114944.791549,1700,28.915199279785156
1741115394.765182,1705,28.922502517700195
1741115507.004207,1706,28.979299545288086
1741115955.975239,1711,29.05695343017578
1741116282.6161,1715,29.082542419433594
1741116635.76613,1719,29.069787979125977
1741116721.707653,1720,29.046104431152344
1741116834.769066,1721,29.031347274780273
1741117091.151744,1724,28.988008499145508
1741117280.115591,1726,28.967504501342773
1741117366.428326,1727,28.959049224853516
1741117443.716931,1728,29.070335388183594
1741117530.037739,1729,28.93647575378418
1741117819.073458,1732,29.048707962036133
1741117982.634135,1734,29.053091049194336
1741118069.107195,1735,29.02172088623047
1741118343.66506,1738,28.708477020263672
1741118803.913542,1743,29.13207244873047
1741118893.908235,1744,29.078330993652344
1741119097.044737,1746,29.10661506652832
1741119185.195069,1747,29.105878829956055
1741119352.032451,1749,29.0591983795166
1741119440.498228,1750,29.05291748046875
1741119648.503811,1752,29.031005859375
1741120024.612406,1756,29.013378143310547
1741120113.142752,1757,28.970670700073242
1741120200.666902,1758,28.970674514770508
1741120489.242783,1761,28.904874801635742
1741120578.022612,1762,28.86368179321289
1741120952.467577,1766,28.96320152282715
1741121042.539398,1767,29.00957489013672
1741121131.762995,1768,29.026004791259766
1741121306.516257,1770,29.020158767700195
1741121591.506993,1773,28.983989715576172
1741121769.189571,1775,29.0115909576416
1741121973.507534,1777,29.068220138549805
1741122054.044139,1778,29.008474349975586
1741122347.663011,1781,28.895902633666992
1741122428.897098,1782,29.007165908813477
1741122519.317515,1783,28.958667755126953
1741122609.462522,1784,28.95181655883789
1741122693.442598,1785,29.03779411315918
1741123083.668675,1789,28.9691219329834
1741123292.391358,1791,29.010726928710938
1741123646.477053,1795,28.988033294677734
1741123764.75355,1796,28.98867416381836
1741123856.258323,1797,28.95083999633789
1741124036.585616,1799,28.957164764404297
1741124127.145269,1800,28.978252410888672
1741124524.875457,1804,28.946643829345703
1741124830.637279,1807,28.953880310058594
1741124918.352246,1808,28.949522018432617
1741125102.091447,1810,28.912899017333984
1741125213.092433,1811,28.852354049682617
1741125480.247461,1814,28.945575714111328
1741125783.882926,1817,28.75788116455078
1741125960.40078,1819,28.86943817138672
1741126543.862062,1825,28.9715518951416
1741126662.899604,1826,28.786537170410156
1741126755.949689,1827,28.727874755859375
1741126849.816249,1828,28.7746639251709
1741126941.960705,1829,28.94063377380371
1741127033.073101,1830,28.7783260345459
1741127149.925421,1831,28.936304092407227
1741127244.201272,1832,28.66461944580078
1741127431.855532,1834,28.826005935668945
1741128144.210954,1841,28.787630081176758
1741128513.666663,1845,28.685758590698242
1741128634.997485,1846,28.883216857910156
1741128719.95902,1847,28.761018753051758
1741128814.723773,1848,28.829652786254883
1741129213.732547,1852,28.77630615234375
1741129303.668882,1853,28.907499313354492
1741129399.543301,1854,28.981616973876953
1741129495.889542,1855,28.90252685546875
1741129615.776695,1856,28.859130859375
1741129709.048259,1857,28.888158798217773
1741129795.233144,1858,28.84574317932129
1741129987.875275,1860,28.76438331604004
1741130115.064116,1861,28.877222061157227
1741130403.754155,1864,28.845746994018555
1741130502.412789,1865,28.901260375976562
1741130713.500017,1867,28.85262680053711
1741130905.558868,1869,28.825389862060547
1741131118.53974,1871,28.8947696685791
1741131215.415924,1872,28.82619857788086
1741131627.614559,1876,28.947853088378906
1741131986.479542,1880,28.97661590576172
1741132202.283143,1882,28.739547729492188
1741132296.482271,1883,28.964136123657227
1741132697.577688,1887,28.872255325317383
1741132978.645453,1890,29.029937744140625
1741133100.686154,1891,28.98260498046875
1741133374.777414,1894,29.03570556640625
1741133679.385366,1897,28.7376708984375
1741133881.775737,1899,29.051841735839844
1741134474.940804,1905,28.858978271484375
1741134609.146881,1906,28.985973358154297
1741134892.385751,1909,28.798200607299805
1741134989.093155,1910,28.826616287231445
1741135311.558007,1913,28.883216857910156
1741135410.513221,1914,28.84203338623047
1741135634.098682,1916,28.983495712280273
1741135727.753531,1917,28.81920623779297
1741136014.935125,1920,29.027080535888672
1741136145.135914,1921,28.931970596313477
1741136244.589255,1922,29.05560302734375
1741136332.616819,1923,29.010801315307617
1741136522.083275,1925,28.952045440673828
1741136647.565673,1926,29.069576263427734
1741136839.201658,1928,29.11767578125
1741137140.32318,1931,29.018957138061523
1741137238.4017,1932,29.103105545043945
1741137433.996581,1934,29.123584747314453
1741137755.338498,1937,29.064498901367188
1741138172.160248,1941,29.13702964782715
1741138270.934208,1942,29.131732940673828
1741138369.45296,1943,29.063034057617188
1741138468.853856,1944,29.13818359375
1741138568.802051,1945,29.115398406982422
1741138794.407712,1947,29.186681747436523
1741138883.763989,1948,29.158658981323242
1741138984.850711,1949,29.132253646850586
1741139084.473218,1950,29.130918502807617
1741139741.082047,1956,29.019960403442383
1741139958.018496,1958,29.086301803588867
1741140059.981064,1959,29.183521270751953
1741140160.941,1960,29.266204833984375
1741140295.007567,1961,29.121925354003906
1741140398.275863,1962,29.134790420532227
1741140502.383239,1963,29.136682510375977
1741140607.375165,1964,29.12450408935547
1741140841.033837,1966,29.11290168762207
1741141037.060377,1968,29.187007904052734
1741141139.28971,1969,29.149105072021484
1741141230.854459,1970,29.084028244018555
1741141472.883333,1972,28.94944953918457
1741141576.231902,1973,29.082489013671875
1741141679.189534,1974,29.170591354370117
1741141926.598426,1976,28.92047691345215
1741142683.614488,1983,29.050323486328125
1741143328.744003,1989,29.177349090576172
1741144234.933437,1997,29.039051055908203
1741144340.324234,1998,28.987918853759766
1741144550.030212,2000,29.02269744873047


==> tikz/results_base/MLP_Plot_data-flash_2025_02_27-run00-relexi_run_004/run-FlowControl_2D_Cylinder_train-tag-MetricsTrain_train_lastNStepAvgCd.csv <==
Wall time,Step,Value
1740479152.341312,1,2.7747583389282227
1740479194.188662,2,2.7651898860931396
1740479244.833224,3,2.7351982593536377
1740479295.437043,4,2.6876323223114014
1740479346.444705,5,2.6668648719787598
1740479421.629171,6,2.675361394882202
1740479461.454951,7,2.6774725914001465
1740479512.826317,8,2.679166316986084
1740479563.753811,9,2.6829254627227783
1740479602.795504,10,2.686603546142578
1740479674.559193,11,2.6818535327911377
1740479717.444208,12,2.683277130126953
1740479769.700802,13,2.677582263946533
1740479814.736699,14,2.673527717590332
1740479856.81401,15,2.673581838607788
1740479930.761858,16,2.664900779724121
1740479972.838794,17,2.656733512878418
1740480012.698265,18,2.658928632736206
1740480054.074835,19,2.6610312461853027
1740480094.966135,20,2.6706714630126953
1740480163.378176,21,2.6791138648986816
1740480205.869155,22,2.6822147369384766
1740480257.82561,23,2.6845180988311768
1740480302.304341,24,2.6861393451690674
1740480346.400843,25,2.6872575283050537
1740480423.664087,26,2.6889379024505615
1740480464.099752,27,2.6884496212005615
1740480505.326824,28,2.6889872550964355
1740480547.328333,29,2.6894795894622803
1740480587.64775,30,2.6887919902801514
1740480652.711998,31,2.6890869140625
1740480693.372413,32,2.689849376678467
1740480734.334694,33,2.689955949783325
1740480776.98483,34,2.6894218921661377
1740480819.394415,35,2.688866376876831
1740480889.929584,36,2.6891684532165527
1740480931.020525,37,2.689516067504883
1740480974.902031,38,2.689195394515991
1740481016.922816,39,2.689030647277832
1740481058.286879,40,2.689270257949829
1740481125.541116,41,2.688884973526001
1740481172.501182,42,2.6895530223846436
1740481213.582579,43,2.689312696456909
1740481268.39219,44,2.6896839141845703
1740481309.264362,45,2.690162420272827
1740481388.896181,46,2.6908681392669678
1740481444.569652,47,2.6907012462615967
1740481499.591921,48,2.690993309020996
1740481540.969578,49,2.6909899711608887
1740481589.234725,50,2.6911873817443848
1740481658.043352,51,2.6914758682250977
1740481714.770129,52,2.6915831565856934
1740481757.764756,53,2.692262887954712
1740481799.944662,54,2.6920154094696045
1740481852.151484,55,2.692608594894409
1740481920.907706,56,2.693182945251465
1740481976.865131,57,2.6931891441345215
1740482018.644399,58,2.6928293704986572
1740482062.046639,59,2.6918535232543945
1740482105.976366,60,2.6924021244049072
1740482174.015804,61,2.692340850830078
1740482217.091341,62,2.692458391189575
1740482259.315084,63,2.6926636695861816
1740482303.187947,64,2.692443609237671
1740482345.633792,65,2.6925926208496094
1740482413.023972,66,2.6929311752319336
1740482455.83814,67,2.692530870437622
1740482498.941115,68,2.6928365230560303
1740482541.509506,69,2.6927649974823
1740482585.581444,70,2.692591905593872
1740482653.206835,71,2.692579984664917
1740482696.240057,72,2.6925487518310547
1740482740.875112,73,2.692694664001465
1740482785.34977,74,2.692671060562134
1740482842.495244,75,2.692979335784912
1740482911.367213,76,2.692601203918457
1740482954.450543,77,2.692758798599243
1740482998.921371,78,2.6930925846099854
1740483042.878887,79,2.6926321983337402
1740483086.175808,80,2.6926965713500977
1740483154.964092,81,2.6926989555358887
1740483197.753946,82,2.6925857067108154
1740483243.173735,83,2.692423105239868
1740483286.028206,84,2.6928491592407227
1740483332.813036,85,2.692176580429077
1740483403.514138,86,2.692120313644409
1740483451.217791,87,2.691983699798584
1740483495.703384,88,2.6920101642608643
1740483541.488519,89,2.6919474601745605
1740483588.938604,90,2.69210147857666
1740483672.503831,91,2.6918387413024902
1740483718.495304,92,2.6920928955078125
1740483764.151243,93,2.692345142364502
1740483812.615408,94,2.692070960998535
1740483859.422133,95,2.6918511390686035
1740483931.468549,96,2.692120313644409
1740483977.531527,97,2.6916956901550293
1740484023.020385,98,2.691864490509033
1740484068.987041,99,2.691990613937378
1740484116.001897,100,2.6920464038848877
1740484195.611387,101,2.691800594329834
1740484244.599998,102,2.6920995712280273
1740484297.012101,103,2.6919586658477783
1740484347.192206,104,2.692107915878296
1740484396.040063,105,2.692350387573242
1740484468.888579,106,2.6921021938323975
1740484517.68643,107,2.691650629043579
1740484565.862738,108,2.6914939880371094
1740484614.622147,109,2.6915364265441895
1740484664.451231,110,2.691770076751709
1740484739.296343,111,2.6920177936553955
1740484787.787958,112,2.6918327808380127
1740484834.717544,113,2.6917850971221924
1740484884.432387,114,2.691563367843628
1740484931.91177,115,2.6916677951812744
1740485006.760066,116,2.6913328170776367
1740485054.021046,117,2.6914680004119873
1740485103.444261,118,2.6913540363311768
1740485153.543926,119,2.691200017929077
1740485203.047276,120,2.691249132156372
1740485277.447788,121,2.6907525062561035
1740485325.616618,122,2.6911380290985107
1740485374.818596,123,2.6908602714538574
1740485423.923492,124,2.690978527069092
1740485471.69847,125,2.690568447113037
1740485545.179302,126,2.690115451812744
1740485599.71886,127,2.6903533935546875
1740485647.576435,128,2.6905338764190674
1740485699.783721,129,2.6898036003112793
1740485747.492006,130,2.6902594566345215
1740485822.203893,131,2.6898980140686035
1740485871.399073,132,2.6901235580444336
1740485921.333004,133,2.6900501251220703
1740485970.123622,134,2.6898202896118164
1740486018.286845,135,2.689215660095215
1740486093.725865,136,2.6894125938415527
1740486142.203721,137,2.689523696899414
1740486190.251079,138,2.689450263977051
1740486240.185236,139,2.6892592906951904
1740486293.311856,140,2.6891937255859375
1740486369.608856,141,2.6892142295837402
1740486422.162392,142,2.6889615058898926
1740486472.631901,143,2.6888914108276367
1740486523.001552,144,2.6887669563293457
1740486573.948162,145,2.6886649131774902
1740486649.493047,146,2.6887733936309814
1740486701.123111,147,2.6885509490966797
1740486750.129345,148,2.6882715225219727
1740486800.062915,149,2.6880810260772705
1740486849.942965,150,2.6881978511810303
1740486924.698244,151,2.6882307529449463
1740486974.929068,152,2.6877951622009277
1740487036.666352,153,2.6871743202209473
1740487086.6723,154,2.687774419784546
1740487135.384337,155,2.687156915664673
1740487211.552895,156,2.6868691444396973
1740487261.325953,157,2.6868228912353516
1740487310.034848,158,2.6869003772735596
1740487373.590815,159,2.6867756843566895
1740487425.805528,160,2.687221050262451
1740487503.59878,161,2.68595027923584
1740487564.679047,162,2.6858139038085938
1740487616.534134,163,2.686782121658325
1740487670.365001,164,2.686506986618042
1740487724.729272,165,2.6864442825317383
1740487805.782857,166,2.686551809310913
1740487856.722324,167,2.6865999698638916
1740487909.294857,168,2.687147617340088
1740487965.157185,169,2.6869142055511475
1740488015.567909,170,2.687033176422119
1740488095.748855,171,2.6876180171966553
1740488146.930292,172,2.6872060298919678
1740488197.739441,173,2.6879091262817383
1740488250.911154,174,2.6875863075256348
1740488302.090232,175,2.687654495239258
1740488379.28117,176,2.687912702560425
1740488430.133787,177,2.68757700920105
1740488481.655813,178,2.687993288040161
1740488532.448413,179,2.6876535415649414
1740488585.61505,180,2.6880414485931396
1740488664.13415,181,2.6873273849487305
1740488715.567695,182,2.687709093093872
1740488767.705754,183,2.6878514289855957
1740488819.343249,184,2.688295364379883
1740488871.086933,185,2.688626766204834
1740488947.71958,186,2.687997579574585
1740489002.716817,187,2.6882944107055664
1740489054.409085,188,2.6882290840148926
1740489107.212028,189,2.6881790161132812
1740489158.162357,190,2.688627004623413
1740489237.669254,191,2.688218593597412
1740489290.732173,192,2.688145399093628
1740489343.460486,193,2.688260793685913
1740489395.446797,194,2.688337802886963
1740489447.988877,195,2.6882147789001465
1740489525.061186,196,2.687788724899292
1740489587.148503,197,2.687516927719116
1740489639.558122,198,2.6876585483551025
1740489695.397812,199,2.687887668609619
1740489750.746762,200,2.687910556793213
1740489830.40992,201,2.687598466873169
1740489885.741587,202,2.6870436668395996
1740489952.715984,203,2.6880247592926025
1740490006.390789,204,2.687520980834961
1740490061.910577,205,2.687547206878662
1740490140.249655,206,2.6878490447998047
1740490197.19026,207,2.6881940364837646
1740490255.100177,208,2.6866447925567627
1740490307.809129,209,2.6869421005249023
1740490362.248545,210,2.686812162399292
1740490442.311167,211,2.6870858669281006
1740490496.949006,212,2.6872713565826416
1740490551.825902,213,2.687675952911377
1740490609.421514,214,2.687192916870117
1740490667.427525,215,2.687894105911255
1740490755.200769,216,2.6877057552337646
1740490814.885821,217,2.6879053115844727
1740490870.235612,218,2.6877737045288086
1740490923.871176,219,2.687544107437134
1740490978.842481,220,2.6874146461486816
1740491061.41278,221,2.6870880126953125
1740491116.617307,222,2.6874284744262695
1740491175.856357,223,2.687512159347534
1740491234.358297,224,2.687027931213379
1740491292.886878,225,2.6870510578155518
1740491373.261555,226,2.686777353286743
1740491427.790773,227,2.686591386795044
1740491484.727425,228,2.686288833618164
1740491542.438904,229,2.68696928024292
1740491600.389396,230,2.6866564750671387
1740491684.939472,231,2.686082601547241
1740491744.437649,232,2.686657190322876
1740491803.327469,233,2.686927318572998
1740491860.732362,234,2.686983346939087
1740491919.400795,235,2.6876003742218018
1740492003.944978,236,2.6871798038482666
1740492061.14591,237,2.6875245571136475
1740492120.975629,238,2.6868464946746826
1740492179.531811,239,2.6874945163726807
1740492238.580495,240,2.6876063346862793
1740492323.278881,241,2.6876845359802246
1740492403.319943,242,2.6876938343048096
1740492484.671977,243,2.687962532043457
1740492556.167926,244,2.6876296997070312
1740492616.989521,245,2.6868464946746826
1740492702.506757,246,2.6875922679901123
1740492761.510935,247,2.6871612071990967
1740492821.760437,248,2.687384605407715
1740492884.253653,249,2.6866304874420166
1740492945.847992,250,2.6868205070495605
1740493030.847092,251,2.686903238296509
1740493094.793547,252,2.6864945888519287
1740493159.855867,253,2.686814546585083
1740493222.849082,254,2.686692714691162
1740493281.993752,255,2.6861677169799805
1740493371.522977,256,2.6861982345581055
1740493431.960036,257,2.686332941055298
1740493492.879503,258,2.6862659454345703
1740493558.798484,259,2.686368703842163
1740493619.681044,260,2.6865906715393066
1740493712.186573,261,2.686117649078369
1740493774.402437,262,2.686464548110962
1740493835.710121,263,2.6865153312683105
1740493895.997214,264,2.687002658843994
1740493956.964717,265,2.6869044303894043
1740494042.201962,266,2.687020778656006
1740494124.712383,267,2.686607599258423
1740494212.044564,268,2.6864233016967773
1740494294.245009,269,2.6862354278564453
1740494376.809212,270,2.686269760131836
1740494489.099389,271,2.6862616539001465
1740494573.864649,272,2.6860711574554443
1740494657.645623,273,2.6863818168640137
1740494742.629289,274,2.6860508918762207
1740494825.920872,275,2.686370611190796
1740494935.892705,276,2.686471939086914
1740495022.562384,277,2.686100721359253
1740495109.714671,278,2.686520576477051
1740495194.350156,279,2.6863059997558594
1740495280.215727,280,2.6862080097198486
1740495403.39387,281,2.6864073276519775
1740495490.879282,282,2.6870369911193848
1740495573.965948,283,2.686514377593994
1740495659.521009,284,2.686830997467041
1740495745.237819,285,2.6863174438476562
1740495854.412105,286,2.6865110397338867
1740495941.14688,287,2.6863033771514893
1740496027.264659,288,2.6856980323791504
1740496111.754328,289,2.6866726875305176
1740496198.704586,290,2.6856815814971924
1740496312.098084,291,2.685657024383545
1740496398.084666,292,2.684947967529297
1740496486.420864,293,2.685197591781616
1740496574.24774,294,2.684527635574341
1740496661.040482,295,2.6844120025634766
1740496770.376081,296,2.6845316886901855
1740496859.50579,297,2.6848607063293457
1740496943.380824,298,2.6852011680603027
1740497027.940077,299,2.6851894855499268
1740497113.333297,300,2.6854312419891357
1740735406.869783,301,2.6852169036865234
1740735450.850824,302,2.685244560241699
1740735491.089245,303,2.685002088546753
1740735532.001023,304,2.6856002807617188
1740735573.99216,305,2.68546199798584
1740735647.263648,306,2.6851730346679688
1740735688.379007,307,2.6848556995391846
1740735729.708102,308,2.685408115386963
1740735769.696594,309,2.6845924854278564
1740735811.997261,310,2.6843202114105225
1740735880.783624,311,2.684562921524048
1740735921.669672,312,2.6841354370117188
1740735962.932869,313,2.6841180324554443
1740736004.267209,314,2.683964967727661
1740736047.906418,315,2.6839778423309326
1740736114.189884,316,2.68365740776062
1740736160.871493,317,2.683245897293091
1740736203.590695,318,2.683228015899658


==> tikz/results_base/data_flexi.csv <==
Step,Time,cd,cl,c_tf
0,0.0,2.8203356720402,-0.74780945969086,2.9177923659824705
1,0.25,2.8021513347846,-0.62081674890122,2.870098524223758
2,0.5,2.7711409157618,-0.38916665236802,2.798333907582238
3,0.75,2.7601517589592,-0.090693228925708,2.761641358731893
4,1.0,2.7670801965028,0.22222138651994,2.7759890414958086
5,1.25,2.768928212491,0.49054810647498,2.8120456772063274
6,1.5,2.7863892079204,0.67045781161102,2.8659166936890386
7,1.75,2.8090327526018,0.72954459675886,2.9022233414831624
8,2.0,2.7967030924048,0.65088583060012,2.871445724986384
9,2.25,2.7674308391912,0.45636848278,2.8048075944316446
10,2.5,2.7598093439386,0.178879321342194,2.7656003736069046
11,2.75,2.7577625428786,-0.129653200916154,2.760808612601034
12,3.0,2.7581279928368,-0.42368452801232,2.7904799952959665
13,3.25,2.7902369850386,-0.64407792838616,2.863609402574224
14,3.5,2.815809501004,-0.75087478421712,2.9142059102811353
15,3.75,2.8054794188802,-0.73163114884152,2.8993100744341826
16,4.0,2.7925202269138,-0.58273671879072,2.8526744120473464
17,4.25,2.781930601201,-0.3298356375661,2.801415609599403
18,4.5,2.7580467009772,-0.025974513530746,2.7581690086222737
19,4.75,2.7560785473704,0.27804533979666,2.7700682609383427
20,5.0,2.787834706661,0.53543152325736,2.8387865836940476
21,5.25,2.796111997713,0.69769959913468,2.8818443806679217
22,5.5,2.7896929286362,0.72444863972996,2.88222352840466
23,5.75,2.7928361985256,0.61804288876716,2.860404000163365
24,6.0,2.7791692491886,0.41015368865014,2.809271749750964
25,6.25,2.7521578073812,0.118679055056428,2.754715468943822
26,6.5,2.760119838278,-0.193260029042342,2.766877474786554
27,6.75,2.7781069644408,-0.47825483822658,2.818972507166682
28,7.0,2.787744195137,-0.67731797739412,2.8688459944760543
29,7.25,2.8013622716968,-0.7587950619579,2.9023095154269725
30,7.5,2.8099887948674,-0.7065678059629,2.8974601104594293
31,7.75,2.7904366156634,-0.53720396940044,2.841676373335746
32,8.0,2.7669255855182,-0.2773340953749,2.7807897073048595
33,8.25,2.7662469880708,0.034361209347578,2.7664603904120155
34,8.5,2.764107453979,0.33830349309476,2.7847332494482098
35,8.75,2.7669840878814,0.57740136130574,2.8265868595581107
36,9.0,2.789335106038,0.71098622121712,2.878522492623016
37,9.25,2.7968604726168,0.7162269349208,2.887110930600401
38,9.5,2.7787644388504,0.58895845651848,2.8404935962124975
39,9.75,2.7635437905396,0.35684806456844,2.7864879011788695
40,10.0,2.7593297432936,0.05736957577825,2.759926067931839
41,10.25,2.7555160126878,-0.2520272990884,2.7670175741517555
42,10.5,2.7665813783678,-0.52022549453678,2.815067865664612
43,10.75,2.7936645343338,-0.69928987967918,2.8798555287056
44,11.0,2.8003745483502,-0.75858723097606,2.9013018109199726
45,11.25,2.7937586661734,-0.68905795607818,2.87747951368096
46,11.5,2.7843642121092,-0.4978188646989,2.8285168706805672
47,11.75,2.7677719651162,-0.219370306034,2.77645186921233
48,12.0,2.7565047323984,0.09134685447749,2.758017872958351
49,12.25,2.7632952308986,0.3858544497871,2.7901046914994883
50,12.5,2.7812387782944,0.60912218044778,2.847159808054684
51,12.75,2.7873390206822,0.72033585181236,2.878913433159088
52,13.0,2.7874888201728,0.70072196202308,2.8742138387130876
53,13.25,2.7812487058654,0.5537705188258,2.835843111210237
54,13.5,2.7627455965542,0.30563468750776,2.7795999340710145
55,13.75,2.752498086907,0.0028173500284852,2.7524995287715996
56,14.0,2.75907123605,-0.30335287883876,2.7756975798343446
57,14.25,2.773316134943,-0.55878536899964,2.8290499240810942
58,14.5,2.7900114359118,-0.7183697058518,2.881010039344574
59,14.75,2.7995426929402,-0.75537088188148,2.899659369441396
60,15.0,2.7969422916052,-0.65925171725872,2.873586436716028
61,15.25,2.7780199634156,-0.45261264401834,2.814649733565597
62,15.5,2.7623709747178,-0.166024150523264,2.767355672934063
63,15.75,2.7610442733516,0.147259949409424,2.764968530039308
64,16.0,2.7667929018238,0.43126797790302,2.800202676655232
65,16.25,2.7794871887588,0.63513849376632,2.851131343649052
66,16.5,2.7907868401866,0.72524775244636,2.883483221693375
67,16.75,2.7904433169186,0.6815676616609,2.872474261391664
68,17.0,2.7748341240802,0.51605589045118,2.8224135236051593
69,17.25,2.760021775493,0.25436669901388,2.7717183512692536
70,17.5,2.7565404068248,-0.053427897206878,2.7570581340729436
71,17.75,2.7609174689638,-0.35333702854338,2.7834353461450005
72,18.0,2.7766059936708,-0.59488379704086,2.8396175052408665
73,18.25,2.7966732446172,-0.73301336363168,2.891139883924734
74,18.5,2.8023301411592,-0.7451500722006,2.8997073731930088
75,18.75,2.7929994357338,-0.62916814517826,2.862987670758709
76,19.0,2.7767552334506,-0.40497491509794,2.8061315557817097
77,19.25,2.7638356739964,-0.109692949845478,2.766011600861597
78,19.5,2.7588058062132,0.20057794185806,2.7660876680169917
79,19.75,2.7679291887574,0.47558962744446,2.8084902505987017
80,20.0,2.7851671297772,0.6610809131914,2.862548499951982
81,20.25,2.7903574338092,0.72601333365684,2.883260301995257
82,20.5,2.7867264099192,0.65923585165904,2.863640339123224
83,20.75,2.7746100998052,0.47403617228318,2.8148128709692073
84,21.0,2.7588991748876,0.2007378454629,2.7661923902354597
85,21.25,2.753760395866,-0.108957833486264,2.755915116130773
86,21.5,2.7635578200788,-0.40330616464576,2.7928314820912417
87,21.75,2.7817029203658,-0.62770379424584,2.85164569862426
88,22.0,2.7953257425368,-0.74489017689928,2.8928718226927987
89,22.25,2.8009534668822,-0.73448454043976,2.895653270642813
90,22.5,2.7930268392742,-0.59507501834476,2.855715882640296
91,22.75,2.7723060836652,-0.3556186181303,2.7950215782866477
92,23.0,2.7606533767428,-0.053868077199322,2.761178885234091
93,23.25,2.7624059511804,0.25534246156922,2.7741821158311
94,23.5,2.771472051733,0.51570688694874,2.8190443286304463
95,23.75,2.7845348456234,0.68219494895468,2.866884067218312
96,24.0,2.7919107413368,0.72436388747184,2.884348909037379
97,24.25,2.7866693485204,0.633420583378,2.857752209942289
98,24.5,2.7692510795484,0.43084498656716,2.8025664923476903
99,24.75,2.7571522891156,0.14554853123896,2.7609913292730948
100,25.0,2.7570913235762,-0.165325846205444,2.7620436640217525
101,25.25,2.765507961587,-0.45002651129312,2.8018847489623377
102,25.5,2.7844007104774,-0.65829028537906,2.8611594531468345
103,25.75,2.799368451679,-0.75200531287006,2.8986161730799194
104,26.0,2.800390568474,-0.71711544192422,2.8907510949655113
105,26.25,2.7878544134562,-0.55955707827834,2.843455003069084
106,26.5,2.7705130084376,-0.30339002044378,2.7870751397166957
107,26.75,2.7611582267196,0.0033759570696974,2.761160290542268
108,27.0,2.7613766872646,0.30726282941248,2.778418912854392
109,27.25,2.7739878903922,0.55450929715314,2.8288671542990205
110,27.5,2.7879916200334,0.6993917235659,2.8743775076299465
111,27.75,2.790578795257,0.71782095308902,2.8814227272706163
112,28.0,2.7830768411208,0.6044058963285,2.847950700257922
113,28.25,2.7680829634808,0.3827034412151,2.7944132150830034
114,28.5,2.7562455568776,0.08994121499186,2.757712637669437
115,28.75,2.7563080022806,-0.22039401694636,2.7651053010946662
116,29.0,2.7694567725102,-0.49520046521154,2.81338129579841
117,29.25,2.7891858196454,-0.68364201779552,2.871745800903435
118,29.5,2.7991794693174,-0.75605359673748,2.899486634317827
119,29.75,2.7989777691854,-0.69712329954704,2.8844856468988422
120,30.0,2.7861848594884,-0.51875113226834,2.834065773490813
121,30.25,2.7671757603326,-0.25050393436964,2.7784913009953747
122,30.5,2.759227340431,0.060345521866396,2.7598871531624725
123,30.75,2.7643877658864,0.35860329157616,2.7875501862588337
124,31.0,2.7771430556534,0.58909020020524,2.8389348029748325
125,31.25,2.787308545881,0.7126606627826,2.8769730881986
126,31.5,2.7909738204648,0.70624441753138,2.878943563846662
127,31.75,2.7816175626232,0.57134723654056,2.839689055054508
128,32.0,2.763573433536,0.33367336854712,2.78364438091929
129,32.25,2.755460496097,0.03291291367926,2.7556570551209716
130,32.5,2.759357639866,-0.27400937622108,2.772929087254834
131,32.75,2.771375341654,-0.53683139507904,2.822890226535622
132,33.0,2.7909389775172,-0.70692445067234,2.8790766844916003
133,33.25,2.8020281613566,-0.75488272726988,2.901932071735288
134,33.5,2.7971316058672,-0.67269000953412,2.87688322138182
135,33.75,2.7808489589504,-0.47622518738098,2.8213314873640023
136,34.0,2.766433541252,-0.194910505077458,2.7732913015321037
137,34.25,2.7599624190628,0.116907333803444,2.7624373077657367
138,34.5,2.7642343748018,0.40670987205706,2.793994380607192
139,34.75,2.7805656807956,0.62052559208588,2.8489642882373643
140,35.0,2.7898713030568,0.72092917527212,2.881513623666976
141,35.25,2.7886762981238,0.69087726313374,2.872982229049221
142,35.5,2.7784856133094,0.53532268043812,2.8295852479751806
143,35.75,2.7627710345058,0.28189670966054,2.7771153278216025
144,36.0,2.7546616065748,-0.0234686444171,2.754761576617482
145,36.25,2.7602726984972,-0.32707540439652,2.779583366303332
146,36.5,2.77630906385,-0.57570120263772,2.8353701509210714
147,36.75,2.7934819611092,-0.7247943869715,2.8859778880698124
148,37.0,2.801514940113,-0.75023072136528,2.9002296624503057
149,37.25,2.7961780248036,-0.64428809858206,2.8694457130897333
150,37.5,2.7778103623156,-0.42953421374018,2.810823731535174
151,37.75,2.7636445011628,-0.13944678041576,2.7671603374896265
152,38.0,2.7605767364538,0.172922911527248,2.7659873917248743
153,38.25,2.7670669850794,0.45260272339026,2.8038382487470064
154,38.5,2.7824267551424,0.64792580408928,2.8568700522314634
155,38.75,2.7907133282542,0.72567692141228,2.8835200493088373
156,39.0,2.7880730798492,0.67077666860768,2.867628434391077
157,39.25,2.7751049114478,0.495863831433,2.8190580357390864
158,39.5,2.7604048505592,0.2286720376956,2.769860256369374
159,39.75,2.7551351374852,-0.080710918072702,2.7563170859140516
160,40.0,2.762442288156,-0.37796317519876,2.7881792548541218
161,40.25,2.779898071842,-0.61114713651458,2.846284264141732
162,40.5,2.7956273208992,-0.73898566737694,2.8916486532679904
163,40.75,2.8015259454044,-0.74012258671662,2.897641983776139
164,41.0,2.7939759934388,-0.61290593395214,2.860411777312154
165,41.25,2.7743684707156,-0.38097617893334,2.800404124446232
166,41.5,2.7619065842084,-0.082408165984072,2.7631357342183844
167,41.75,2.7614755774702,0.22757079435254,2.7708366663169848
168,42.0,2.7695242695348,0.4957290769616,2.8135408291488266
169,42.25,2.784030144489,0.6719293119347,2.8639680245527326
170,42.5,2.7916060857338,0.72568031752516,2.884384936368481
171,42.75,2.786852803459,0.64705796485696,2.860984543480114
172,43.0,2.7712464553622,0.45279384822782,2.807993800803434
173,43.25,2.7586278129094,0.173621388250682,2.7640860689593936
174,43.5,2.7562339865272,-0.136730760054396,2.7596233600317044
175,43.75,2.7642465252068,-0.42684393734474,2.7970081513942406
176,44.0,2.7834020947124,-0.64322075407836,2.8567569303891625
177,44.25,2.7982409922514,-0.7486414200704,2.896656111201522
178,44.5,2.8004959261556,-0.72625503893018,2.893133908754586
179,44.75,2.7904572744146,-0.5779227052925,2.8496747978718484
180,45.0,2.7721501805548,-0.330042322179,2.791727880359996
181,45.25,2.7607840069792,-0.025361769976898,2.760900496680112
182,45.5,2.7614283014784,0.28152378357538,2.7757416855544177
183,45.75,2.7729882823852,0.53551845256336,2.8242245001560122
184,46.0,2.786260762991,0.6913427925462,2.8707497097777033
185,46.25,2.7908321771402,0.72151732359072,2.882591106834721
186,46.5,2.7850338873378,0.61913707718838,2.8530237422722697
187,46.75,2.769078646414,0.40713171777224,2.7988484749343194
188,47.0,2.756561168691,0.117964779880924,2.759084117243881
189,47.25,2.7566246564202,-0.19275105393387,2.763355291158993
190,47.5,2.7679073883034,-0.47274427375216,2.8079883294967605
191,47.75,2.786849010613,-0.67154848269418,2.866619049082649
192,48.0,2.7990878318756,-0.75474759746548,2.899057886009516
193,48.25,2.8000037260632,-0.70762219550402,2.888035671098564
194,48.5,2.787450830945,-0.53947360964922,2.8391748643653374
195,48.75,2.7686771271118,-0.27715682422668,2.7825148587936543
196,49.0,2.760169617115,0.031905184608086,2.7603540091896983
197,49.25,2.7633111249614,0.33323829061536,2.7833318400197427
198,49.5,2.7755061649398,0.5722670701961,2.833888507201662
199,49.75,2.7873532387308,0.7063789388562,2.8754667938828105
200,50.0,2.791269537697,0.71248658569044,2.8807677391390034
201,50.25,2.7826555031462,0.5883409262447,2.844172409451351
202,50.5,2.7654450325814,0.35849266066236,2.7885844466284175
203,50.75,2.7561378476586,0.06150251861197,2.756823968825684
204,51.0,2.7582594695758,-0.2473568054109,2.7693285631516638
205,51.25,2.7700246690074,-0.51660572187794,2.8177860349548514
206,51.5,2.7900724823816,-0.69596898888202,2.8755655600991754
207,51.75,2.8012982841932,-0.75592346406684,2.901498295803494
208,52.0,2.797933183273,-0.68527734444564,2.8806310310191847
209,52.25,2.7832041953604,-0.49772586217538,2.827358595394287
210,52.5,2.767467299129,-0.22270581604636,2.7764137177750072
211,52.75,2.7597110302028,0.088804427294716,2.761139474298635
212,53.0,2.763689652114,0.38296426244134,2.790097152342413
213,53.25,2.7793760936468,0.60524078188746,2.8445118867733865
214,53.5,2.7891238814312,0.71743494897514,2.879917521732316
215,53.75,2.789238135062,0.6991479783397,2.87552730289605
216,54.0,2.7802396402118,0.55367934753804,2.8348356701747615
217,54.25,2.7638991575776,0.30795266833026,2.7810022292673366
218,54.5,2.7545295226214,0.004480685586948,2.754533166897107
219,54.75,2.7595116425012,-0.30114009507396,2.7758944255790463
220,55.0,2.774684643318,-0.55669427662296,2.829979397007953
221,55.25,2.7921110303148,-0.71641416144186,2.8825567221340185
222,55.5,2.8012867759042,-0.75316640222278,2.9007701098661633
223,55.75,2.7974798359608,-0.65872021583006,2.873987779262547
224,56.0,2.7795003601654,-0.45299680298682,2.816172643087754
225,56.25,2.7642054242118,-0.167234276706168,2.7692596358137624
226,56.5,2.7606924219464,0.145108046899972,2.7645033900987364
227,56.75,2.766125637563,0.43030159336406,2.7993946674299
228,57.0,2.7807848079442,0.63494936692024,2.852354263874962
229,57.25,2.7904368533326,0.72390542840512,2.882807121836482
230,57.5,2.7891497297694,0.6813279047979,2.871160728508422
231,57.75,2.776230535782,0.51583403943394,2.823745871010199
232,58.0,2.7612287802976,0.25509395377062,2.772987072164978
233,58.25,2.7555899803586,-0.052269752271266,2.7560856784314978
234,58.5,2.7610676300238,-0.35296774236648,2.7835374408684594
235,58.75,2.7775336249962,-0.59412319889858,2.8403653661904156
236,59.0,2.795226144297,-0.73236277637728,2.889575130358183
237,59.25,2.8017516622072,-0.7456515168929,2.89927724809572
238,59.5,2.7944902083822,-0.6291198857122,2.8644314192074005
239,59.75,2.7763640717572,-0.40547654846422,2.805816938130261
240,60.0,2.7631146335064,-0.110635317565032,2.7653286696864665
241,60.25,2.7604013505238,0.20067337381024,2.7676859321335585
242,60.5,2.7682295077118,0.47475129519584,2.808644406053647
243,60.75,2.7838077427282,0.66062036547568,2.861119503927562
244,61.0,2.7908952633082,0.7262770325585,2.8838472044784424
245,61.25,2.7872184398978,0.65922276406132,2.8641161436581046
246,61.5,2.773617329019,0.47452579710478,2.8139168111286477
247,61.75,2.7594122364956,0.20108698316118,2.766729452931478
248,62.0,2.7552107729284,-0.109013060209788,2.7573665426556935
249,62.25,2.7635976592106,-0.40280557481376,2.7927986596056926
250,62.5,2.7819082321732,-0.62774138368812,2.851854248910293
251,62.75,2.7965672208016,-0.74455808482206,2.8939859989529806
252,63.0,2.8011238295776,-0.73379180605306,2.895642437052284
253,63.25,2.7926504936994,-0.59559881277206,2.8554570082098927
254,63.5,2.7729413611888,-0.35555281031838,2.795643323730138
255,63.75,2.7610686841868,-0.05369475965979,2.7615907383267255
256,64.0,2.7617977156282,0.25505478559612,2.773549993366737
257,64.25,2.771217662314,0.51622785898176,2.8188895924299633
258,64.5,2.7848349183134,0.68216926212202,2.8671694097910754
259,64.75,2.7915200183586,0.72409230567602,2.8839025087606576
260,65.0,2.7862004567238,0.6334676339324,2.857305413897476
261,65.25,2.7697648701272,0.4301917637514,2.8029738474324524
262,65.5,2.7575709631106,0.145701341395666,2.7614174797511546
263,65.75,2.7567486164192,-0.165042392572288,2.761684617307914
264,66.0,2.7658116667262,-0.4503728869192,2.8022401597776545
265,66.25,2.7850205468092,-0.65808030930728,2.861714370730835
266,66.5,2.7990855995662,-0.75222131011086,2.8983990569077562
267,66.75,2.8002342259702,-0.71735854456454,2.890659959551569
268,67.0,2.788669108239,-0.55898186302284,2.8441406643193625
269,67.25,2.7706407316724,-0.30351686503418,2.7872159140192836
270,67.5,2.7605701809888,0.0035665355675378,2.760572484891583
271,67.75,2.7619774633514,0.30774422355236,2.7790692713912115
272,68.0,2.77434996722,0.55441975631504,2.8292046597597076
273,68.25,2.7871557018092,0.69950005184552,2.873593086826912
274,68.5,2.7908291324092,0.7175736510899,2.881603579787195
275,68.75,2.7837953448196,0.60407900931604,2.8485835026088884
276,69.0,2.767569476387,0.38294039624218,2.793937034670454
277,69.25,2.7561620506516,0.089545598893214,2.757616301034859
278,69.5,2.757155444904,-0.22050751060514,2.76595909398477
279,69.75,2.7692215711018,-0.4952392948495,2.813156602291908
280,70.0,2.7886053741536,-0.68430978124238,2.8713411168759335
281,70.25,2.7999324796896,-0.75590540772518,2.9001749733850413
282,70.5,2.799140104448,-0.69682376213394,2.8845707964623886
283,70.75,2.7855518152924,-0.51874826257762,2.8334429014197697
284,71.0,2.7677546653482,-0.24994358605682,2.77901739536975
285,71.25,2.7598474044262,0.06056215867344,2.760511813193564
286,71.5,2.7637658334666,0.35864062699968,2.786938227082196
287,71.75,2.777340958104,0.58935264390588,2.8391828642130283
288,72.0,2.788083897694,0.71253640775962,2.87769351268747
289,72.25,2.7905697780966,0.70635696326342,2.8785794840470933
290,72.5,2.7815007612944,0.5712690320636,2.83955890801304
291,72.75,2.7643742812348,0.3332285934752,2.7843861912927736
292,73.0,2.7554272673572,0.03273669578886,2.7556217296549863
293,73.25,2.758993125606,-0.274638597969,2.7726286131820004
294,73.5,2.7720890921802,-0.53720644709094,2.8236622853628437
295,73.75,2.7911779134286,-0.70678970214526,2.8792752260716967
296,74.0,2.8015936245972,-0.7550268836724,2.9015500051613334
297,74.25,2.7975890040036,-0.67237626234296,2.877254606996771
298,74.5,2.7812068763886,-0.47564619195028,2.82158660848609
299,74.75,2.7660194113436,-0.194817452661444,2.7728716565667244
300,75.0,2.7601326275008,0.117315342445006,2.7626246598058626
301,75.25,2.7646614291672,0.40716518644238,2.7944831913925485
302,75.5,2.7802945468862,0.62073884554126,2.8487461244921484
303,75.75,2.7899227810536,0.72122396582164,2.8816372313525775
304,76.0,2.7890235297174,0.69068151661646,2.8732722124283523
305,76.25,2.7782784045562,0.53498962496394,2.829318785863905
306,76.5,2.7626890417158,0.28148321616608,2.7769918152921815
307,76.75,2.7548748050426,-0.024116261482092,2.7549803602796112
308,77.0,2.7601634915926,-0.32748888935264,2.779523605398968
309,77.25,2.7762749603822,-0.57596999035134,2.835391346080909
310,77.5,2.7937083108218,-0.72497548676548,2.8862424677018454
311,77.75,2.8014488380666,-0.7500366615911,2.900115615977305
312,78.0,2.7961529518054,-0.64423302945826,2.869408915810889
313,78.25,2.7779651667498,-0.42930459265072,2.8109416395482576
314,78.5,2.7634460549676,-0.13880000739285,2.766929623385504
315,78.75,2.7605250308522,0.173297940015422,2.7659592589145503
316,79.0,2.767284949434,0.45310886849568,2.8041350962593388
317,79.25,2.7822457507634,0.64835997373744,2.8567922698694437
318,79.5,2.7906232310274,0.72562640414448,2.8834201386446363
319,79.75,2.7883793932516,0.67065005355542,2.867896639532891
320,80.0,2.7748962739224,0.4954422006816,2.818778512981225
321,80.25,2.7601121371508,0.22806279536318,2.769518306181785
322,80.5,2.7554702909158,-0.080946014938814,2.756658988967275
323,80.75,2.7623878793648,-0.378352968184,2.7881782160750053
324,81.0,2.779558649004,-0.61156589248312,2.846042712979132
325,81.25,2.7959582946894,-0.73909040445018,2.891995403107133
326,81.5,2.8016743207218,-0.74017657152404,2.8977992263828494
327,81.75,2.7934986106676,-0.61264874366372,2.8598903774296223
328,82.0,2.7745138959732,-0.38058002926094,2.800494334509649
329,82.25,2.7622216991364,-0.081911631289912,2.7634359465203016
330,82.5,2.7610251506914,0.22824188985982,2.7704429687393404
331,82.75,2.769520235713,0.49602505956686,2.8135890239589183
332,83.0,2.7845254448426,0.67200790756508,2.8644679402649764
333,83.25,2.7913239568582,0.72573540356474,2.8841257441584953
334,83.5,2.7865582480898,0.64673400668186,2.8606243628613788
335,83.75,2.7717307938726,0.45254939606444,2.8084324007495574
336,84.0,2.7585750041124,0.17328738601489,2.7640124043617464
337,84.25,2.7557824364942,-0.137368798127034,2.7592040562431723
338,84.5,2.764657147711,-0.42716424369276,2.797462856854248
339,84.75,2.7836858207914,-0.64347188867844,2.857089921650085
340,85.0,2.797766704234,-0.74892617353762,2.8962715592171397
341,85.25,2.8006212166036,-0.72607421312508,2.8932098025990842
342,85.5,2.790882271044,-0.57750200126748,2.850005686361987
343,85.75,2.7717230914198,-0.32953405100772,2.7912437346608217
344,86.0,2.76060294362,-0.024885757014188,2.7607151090298285
345,86.25,2.7619803101198,0.28184589306072,2.7763235295845226
346,86.5,2.7728500982396,0.53590915310532,2.82416293575449
347,86.75,2.7858691043366,0.69146815416472,2.8703997761150233
348,87.0,2.7912796995878,0.72140145874454,2.882995391257105
349,87.25,2.785168902382,0.6190667112231,2.8531402713046443
350,87.5,2.7685086009042,0.40668960438648,2.7982202035573547
351,87.75,2.7567700633408,0.117442482684872,2.759270541079875
352,88.0,2.7570507094852,-0.19314203814017,2.763807602126057
353,88.25,2.7674387978344,-0.47332485980402,2.8076242488387946
354,88.5,2.7867925822264,-0.67180458738338,2.866624199294606
355,88.75,2.7996608145792,-0.75458362972424,2.899568438740165
356,89.0,2.7997267334742,-0.7074826732826,2.8877329369464224
357,89.25,2.7870297507726,-0.5391664624614,2.838703102815566
358,89.5,2.7692043932484,-0.27670342336526,2.7829943866433315
359,89.75,2.7602096688434,0.032377252572322,2.7603995548580866
360,90.0,2.7627523721442,0.33367072958818,2.7828289249560982
361,90.25,2.775874520586,0.57248759408306,2.834293809649516
362,90.5,2.7877257202948,0.70662049766144,2.875887205595599
363,90.75,2.7907031669104,0.71247718068538,2.880216640949275
364,91.0,2.7826594199144,0.58795107466186,2.844095623117194
365,91.25,2.7659892384226,0.35812268955888,2.78907660845781
366,91.5,2.7557288684044,0.060950800666128,2.7564028363537934
367,91.75,2.75797712308,-0.24794566889606,2.769100010139928
368,92.0,2.770656521619,-0.51678133385384,2.818439374513784
369,92.25,2.7900015808854,-0.69614025380104,2.875538223412307
370,92.5,2.8007791192264,-0.75603698888474,2.9010266464230408
371,92.75,2.7983846486748,-0.68499811018232,2.8810031330930785
372,93.0,2.7834130115254,-0.49736469274964,2.827500597758176
373,93.25,2.7668262542508,-0.2222964498521,2.7757419247524364
374,93.5,2.7598950137822,0.08925702059374,2.7613379551994575
375,93.75,2.7642114122642,0.38345383731172,2.790681203047157
376,94.0,2.7788951231488,0.6056175008612,2.844122125157348
377,94.25,2.7889840564508,0.71744114910362,2.879783649784109
378,94.5,2.7898414236894,0.69899268672866,2.8760747461485505
379,94.75,2.7799631191376,0.55339164656476,2.8345082921474956
380,95.0,2.7634493382752,0.30739140044046,2.7804930710718176
381,95.25,2.7550700106788,0.0040711622245772,2.755073018651873
382,95.5,2.7595935097564,-0.30149988615276,2.776014863151812
383,95.75,2.7741470534774,-0.55716126668364,2.8295442303328393
384,96.0,2.7924586595672,-0.71651836619,2.882919342347168
385,96.25,2.8016488309622,-0.75306974509004,2.901094657711437
386,96.5,2.7969224271158,-0.65861006798408,2.873419963206446
387,96.75,2.7794870766736,-0.45262841350544,2.816100298304023
388,97.0,2.7647165493152,-0.166648209013444,2.7697345041763
389,97.25,2.760327915049,0.145657489505852,2.764168284104263
390,97.5,2.7658700092726,0.43066081094896,2.799197321069172
391,97.75,2.781333733515,0.63515297454742,2.852934741326013
392,98.0,2.790366046766,0.72397256218332,2.882755443276241
393,98.25,2.7886917202094,0.6811099956562,2.8706640932974468
394,98.5,2.7765693195328,0.51548184572716,2.8240146457561295
395,98.75,2.7613979992962,0.25472265076664,2.7731214433072777
396,99.0,2.755111828668,-0.052810124590822,2.755617915772364
397,99.25,2.7612074105168,-0.35341154324152,2.7837324014332347
398,99.5,2.7779449582734,-0.59436659104632,2.8408185151024035
399,99.75,2.7948873851802,-0.7326001273803,2.8893076060670744
400,100.0,2.8016147754646,-0.74563062722366,2.899139593457947


==> tikz/results_base/data_flexi_baseline.csv <==
Step,Time,cd,cl,c_tf
0,0.0,2.6692569472328,2.3009372185356e-13,2.6692569472328
1,0.25,2.6692569475824,1.04249942012302e-13,2.6692569475824
2,0.5,2.6692569486486,1.41053835278626e-13,2.6692569486486
3,0.75,2.6692569476716,4.084510507596e-13,2.6692569476716
4,1.0,2.6692569472012,1.68920433196718e-13,2.6692569472012
5,1.25,2.6692569484444,-3.8985481509712e-13,2.6692569484444
6,1.5,2.669256948169,-2.2815083156046e-14,2.669256948169
7,1.75,2.669256947107,1.60260693604642e-13,2.669256947107
8,2.0,2.6692569480092,-4.223288385674e-13,2.6692569480092
9,2.25,2.6692569485206,-2.4891200212096e-13,2.6692569485206
10,2.5,2.6692569473272,2.3092638912204e-14,2.6692569473272
11,2.75,2.6692569475316,-3.3534286458802e-13,2.6692569475316
12,3.0,2.669256948588,5.867528685144e-14,2.669256948588
13,3.25,2.6692569477572,1.35835787062888e-13,2.6692569477572
14,3.5,2.66925694721,-1.63369318073592e-13,2.66925694721
15,3.75,2.6692569483544,4.6324055702484e-13,2.6692569483544
16,4.0,2.6692569482132,8.1967765908076e-13,2.6692569482132
17,4.25,2.66925694717,-2.6595392554896e-13,2.66925694717
18,4.5,2.6692569479306,-3.5782488083668e-13,2.6692569479306
19,4.75,2.6692569485054,8.399947404314e-13,2.6692569485054
20,5.0,2.6692569474138,-2.8144153674248e-14,2.6692569474138
21,5.25,2.6692569474956,-5.8841820305134e-13,2.6692569474956
22,5.5,2.669256948524,6.309952560457e-13,2.669256948524
23,5.75,2.6692569478304,-3.8302694349568e-15,2.6692569478304
24,6.0,2.6692569472308,2.406408405875e-13,2.6692569472308
25,6.25,2.6692569482712,1.30395694242224e-13,2.6692569482712
26,6.5,2.6692569482426,6.4309668701412e-13,2.6692569482426
27,6.75,2.6692569472334,5.8947291492472e-13,2.6692569472334
28,7.0,2.6692569478636,-4.128919428581e-13,2.6692569478636
29,7.25,2.6692569484818,-7.1648242894184e-13,2.6692569484818
30,7.5,2.6692569474934,-2.017275235744e-13,2.6692569474934
31,7.75,2.6692569474726,-7.291944825738e-13,2.6692569474726
32,8.0,2.6692569484588,6.8778316375528e-14,2.6692569484588
33,8.25,2.6692569478904,3.7231329130804e-13,2.6692569478904
34,8.5,2.669256947258,-7.9758422089072e-13,2.669256947258
35,8.75,2.6692569481946,1.0680345496894e-13,2.6692569481946
36,9.0,2.66925694826,-1.10578213252666e-13,2.66925694826
37,9.25,2.6692569472984,3.2612801348364e-13,2.6692569472984
38,9.5,2.6692569478078,1.39666056497844e-13,2.6692569478078
39,9.75,2.6692569484496,4.7073456244106e-13,2.6692569484496
40,10.0,2.6692569475656,-2.3570034812792e-13,2.6692569475656
41,10.25,2.6692569474616,2.0855539517584e-13,2.6692569474616
42,10.5,2.6692569483942,8.6874951676918e-14,2.6692569483942
43,10.75,2.6692569479412,1.1868284133243e-13,2.6692569479412
44,11.0,2.6692569472922,-2.4269475318306e-13,2.6692569472922
45,11.25,2.6692569481254,3.965716643961e-13,2.6692569481254
46,11.5,2.6692569482666,3.5521585672882e-13,2.6692569482666
47,11.75,2.6692569473628,-2.6006974351844e-13,2.6692569473628
48,12.0,2.6692569477632,3.0586644328424e-14,2.6692569477632
49,12.25,2.6692569484142,-4.9410475710942e-13,2.6692569484142
50,12.5,2.6692569476312,4.2260639432356e-13,2.6692569476312
51,12.75,2.6692569474578,-3.3029134982598e-14,2.6692569474578
52,13.0,2.6692569483316,3.9351855107838e-13,2.6692569483316
53,13.25,2.6692569479808,5.6560311989528e-13,2.6692569479808
54,13.5,2.6692569473308,-2.665645482125e-13,2.6692569473308
55,13.75,2.6692569480632,5.7126525732088e-13,2.6692569480632
56,14.0,2.6692569482654,-7.0177197386556e-13,2.6692569482654
57,14.25,2.669256947425,6.4670491184416e-13,2.669256947425
58,14.5,2.6692569477264,-5.0154325137442e-13,2.6692569477264
59,14.75,2.6692569483728,-1.1207701433591e-13,2.6692569483728
60,15.0,2.6692569476906,-2.8138602559124e-13,2.6692569476906
61,15.25,2.6692569474628,6.473155345077e-13,2.6692569474628
62,15.5,2.66925694827,-1.5398793351551e-13,2.66925694827
63,15.75,2.6692569480122,3.1208369222214e-13,2.6692569480122
64,16.0,2.6692569473732,-6.98274771338e-13,2.6692569473732
65,16.25,2.669256948008,3.136380044566e-14,2.669256948008
66,16.5,2.6692569482582,3.292366379526e-13,2.6692569482582
67,16.75,2.6692569474846,1.01363362148276e-13,2.6692569474846
68,17.0,2.6692569477008,5.9841021027296e-14,2.6692569477008
69,17.25,2.6692569483304,-1.33504318711176e-13,2.6692569483304
70,17.5,2.669256947744,-5.052624985069e-13,2.669256947744
71,17.75,2.6692569474752,5.1220139241082e-13,2.6692569474752
72,18.0,2.6692569482118,3.1036284653396e-13,2.6692569482118
73,18.25,2.6692569480354,-1.39666056497844e-13,2.6692569480354
74,18.5,2.669256947417,1.63036251166204e-13,2.669256947417
75,18.75,2.6692569479578,4.5685677463326e-13,2.6692569479578
76,19.0,2.6692569482432,2.8421709430404e-14,2.6692569482432
77,19.25,2.6692569475424,5.8281157677698e-13,2.6692569475424
78,19.5,2.6692569476806,-2.841615831528e-13,2.6692569476806
79,19.75,2.6692569482856,-3.7103653482972e-13,2.6692569482856
80,20.0,2.6692569477904,-2.7450264283856e-13,2.6692569477904
81,20.25,2.6692569474906,-8.1157303100098e-14,2.6692569474906
82,20.5,2.6692569481564,-6.3726801613484e-14,2.6692569481564
83,20.75,2.6692569480524,-1.0330625244137e-13,2.6692569480524
84,21.0,2.6692569474616,6.1567417830588e-13,2.6692569474616
85,21.25,2.6692569479152,3.1996627569698e-13,2.6692569479152
86,21.5,2.6692569482252,6.3504757008558e-14,2.6692569482252
87,21.75,2.6692569475958,1.31006316905768e-13,2.6692569475958
88,22.0,2.6692569476654,3.448907825998e-13,2.6692569476654
89,22.25,2.6692569482408,-6.5214500466482e-13,2.6692569482408
90,22.5,2.6692569478288,5.821454429622e-13,2.6692569478288
91,22.75,2.669256947511,-4.5674575233078e-13,2.669256947511
92,23.0,2.669256948106,-1.68032254777018e-13,2.669256948106
93,23.25,2.6692569480628,2.9209967777888e-13,2.6692569480628
94,23.5,2.669256947506,1.52322598978572e-13,2.669256947506
95,23.75,2.669256947878,7.499556531343e-14,2.669256947878
96,24.0,2.6692569482038,2.4119595209982e-13,2.6692569482038
97,24.25,2.6692569476446,8.8962170963214e-13,2.6692569476446
98,24.5,2.669256947659,4.3109960046194e-13,2.669256947659
99,24.75,2.6692569481978,1.06858966120172e-13,2.6692569481978
100,25.0,2.6692569478638,-2.8921309791486e-14,2.6692569478638
101,25.25,2.6692569475338,1.24567023362942e-13,2.6692569475338
102,25.5,2.6692569480572,-5.3568260938164e-14,2.6692569480572
103,25.75,2.6692569480694,-4.8905324234738e-14,2.6692569480694
104,26.0,2.6692569475484,6.2616578588858e-14,2.6692569475484
105,26.25,2.6692569478456,1.5004664177809e-13,2.6692569478456
106,26.5,2.6692569481796,5.1347814888914e-14,2.6692569481796
107,26.75,2.6692569476902,2.35478303523e-13,2.6692569476902
108,27.0,2.6692569476544,-2.7450264283856e-13,2.6692569476544
109,27.25,2.6692569481544,9.1537888380344e-14,2.6692569481544
110,27.5,2.6692569478928,2.8038682486908e-13,2.6692569478928
111,27.75,2.6692569475582,1.86739512741952e-13,2.6692569475582
112,28.0,2.6692569480142,-1.70918834641042e-13,2.6692569480142
113,28.25,2.6692569480704,1.9595436384634e-13,2.6692569480704
114,28.5,2.6692569475912,-7.4756867363134e-13,2.6692569475912
115,28.75,2.6692569478198,-9.6811447747314e-14,2.6692569478198
116,29.0,2.6692569481544,-6.3837823915946e-15,2.6692569481544
117,29.25,2.6692569477314,6.1617377866696e-15,2.6692569477314
118,29.5,2.669256947655,-2.8460567236266e-13,2.669256947655
119,29.75,2.6692569481136,5.7781557316616e-13,2.6692569481136
120,30.0,2.669256947917,5.8703042427056e-13,2.669256947917
121,30.25,2.6692569475846,4.2577052994374e-14,2.6692569475846
122,30.5,2.6692569479744,-1.7341683644645e-13,2.6692569479744
123,30.75,2.6692569480692,4.8733239665922e-13,2.6692569480692
124,31.0,2.6692569476306,1.7957857423312e-13,2.6692569476306
125,31.25,2.6692569477984,-6.6163741152536e-13,2.6692569477984
126,31.5,2.6692569481282,-1.11466391672366e-13,2.6692569481282
127,31.75,2.6692569477686,6.482037129274e-13,2.6692569477686
128,32.0,2.6692569476584,1.5354384430566e-13,2.6692569476584
129,32.25,2.6692569480754,-1.30062627334838e-13,2.6692569480754
130,32.5,2.6692569479364,-2.9898306053156e-13,2.6692569479364
131,32.75,2.6692569476106,-8.7541085491694e-14,2.6692569476106
132,33.0,2.6692569479394,1.04805053524614e-13,2.6692569479394
133,33.25,2.6692569480632,-6.3504757008558e-14,2.6692569480632
134,33.5,2.669256947668,-6.3238303482648e-13,2.669256947668
135,33.75,2.6692569477806,-1.23401289187086e-13,2.6692569477806
136,34.0,2.6692569481016,6.7090777378098e-13,2.6692569481016
137,34.25,2.6692569478018,1.0197398481182e-13,2.6692569478018
138,34.5,2.6692569476644,-4.8794301932276e-13,2.6692569476644
139,34.75,2.6692569480392,5.1231241471328e-13,2.6692569480392
140,35.0,2.6692569479518,6.1062266354384e-14,2.6692569479518
141,35.25,2.6692569476368,5.1125770283988e-14,2.6692569476368
142,35.5,2.6692569479094,1.0325074129014e-14,2.6692569479094
143,35.75,2.6692569480556,8.3155704544424e-14,2.6692569480556
144,36.0,2.6692569477028,-7.5828232581898e-14,2.6692569477028
145,36.25,2.669256947767,-3.2307490016592e-13,2.669256947767
146,36.5,2.6692569480754,2.665645482125e-13,2.6692569480754
147,36.75,2.6692569478304,-5.2685633633586e-13,2.6692569478304
148,37.0,2.6692569476728,1.28619337402824e-13,2.6692569476728
149,37.25,2.6692569480068,2.4352742045152e-13,2.6692569480068
150,37.5,2.6692569479636,-2.0611290452166e-13,2.6692569479636
151,37.75,2.6692569476616,-3.6537439740414e-13,2.6692569476616
152,38.0,2.6692569478826,8.0374595867738e-13,2.6692569478826
153,38.25,2.6692569480472,2.8871349755378e-13,2.6692569480472
154,38.5,2.6692569477342,1.77635683940026e-15,2.6692569477342
155,38.75,2.669256947757,9.6422869688694e-14,2.669256947757
156,39.0,2.6692569480506,-1.94455562763096e-13,2.6692569480506
157,39.25,2.669256947854,2.0816681711722e-13,2.669256947854
158,39.5,2.6692569476828,3.6304292905242e-13,2.6692569476828
159,39.75,2.669256947977,-1.06414876910322e-13,2.669256947977
160,40.0,2.6692569479712,-2.0983215165416e-14,2.6692569479712
161,40.25,2.6692569476868,-5.5400128928796e-14,2.6692569476868
162,40.5,2.66925694786,1.06525899212784e-13,2.66925694786
163,40.75,2.6692569480366,7.8659301294692e-14,2.6692569480366
164,41.0,2.669256947763,-2.9032332093948e-14,2.669256947763
165,41.25,2.6692569477506,5.805356195765e-13,2.6692569477506
166,41.5,2.6692569480264,-1.46160861191902e-13,2.6692569480264
167,41.75,2.669256947875,5.2241544423736e-13,2.669256947875
168,42.0,2.6692569476942,2.6401103525586e-13,2.6692569476942
169,42.25,2.6692569479492,-3.601563491884e-13,2.6692569479492
170,42.5,2.6692569479768,4.9366066789958e-13,2.6692569479768
171,42.75,2.66925694771,-2.9420910152566e-14,2.66925694771
172,43.0,2.6692569478406,-1.337263633161e-13,2.6692569478406
173,43.25,2.669256948025,3.012035065808e-13,2.669256948025
174,43.5,2.6692569477876,3.9179770539022e-13,2.6692569477876
175,43.75,2.6692569477466,1.90347737571984e-13,2.6692569477466
176,44.0,2.6692569480042,-1.12299058940834e-13,2.6692569480042
177,44.25,2.6692569478928,-4.8050452505776e-13,2.6692569478928
178,44.5,2.6692569477066,-2.164934898019e-15,2.6692569477066
179,44.75,2.6692569479254,1.93234317436008e-13,2.6692569479254
180,45.0,2.669256947979,1.99396055222678e-13,2.669256947979
181,45.25,2.6692569477324,3.6703973194108e-13,2.6692569477324
182,45.5,2.6692569478254,3.2129854332652e-13,2.6692569478254
183,45.75,2.6692569480128,1.1873835248366e-13,2.6692569480128
184,46.0,2.6692569478102,5.251354906477e-14,2.6692569478102
185,46.25,2.6692569477458,1.38333788868294e-13,2.6692569477458
186,46.5,2.6692569479826,5.2058357624674e-13,2.6692569479826
187,46.75,2.6692569479066,7.5200956572984e-13,2.6692569479066
188,47.0,2.6692569477184,-2.0533574840442e-13,2.6692569477184
189,47.25,2.6692569479046,-2.3492319201068e-13,2.6692569479046
190,47.5,2.6692569479796,1.55653268052446e-13,2.6692569479796
191,47.75,2.6692569477522,1.50102152929322e-13,2.6692569477522
192,48.0,2.669256947813,7.5273121069586e-14,2.669256947813
193,48.25,2.6692569480002,4.2060799287924e-13,2.6692569480002
194,48.5,2.6692569478306,-4.5630166312094e-14,2.6692569478306
195,48.75,2.669256947747,-3.8419267767154e-13,2.669256947747
196,49.0,2.6692569479636,-1.3683498778505e-13,2.6692569479636
197,49.25,2.6692569479174,2.1782575743146e-13,2.6692569479174
198,49.5,2.6692569477314,1.82576176399606e-13,2.6692569477314
199,49.75,2.6692569478862,1.91902049806458e-13,2.6692569478862
200,50.0,2.6692569479774,5.2402526762308e-14,2.6692569479774
201,50.25,2.6692569477704,-4.4830805734364e-13,2.6692569477704
202,50.5,2.6692569478034,-1.82021064887294e-13,2.6692569478034
203,50.75,2.669256947987,4.3370862456982e-13,2.669256947987
204,51.0,2.669256947847,9.2870156009894e-14,2.669256947847
205,51.25,2.669256947749,-4.8977488731338e-13,2.669256947749
206,51.5,2.6692569479452,-4.242717288605e-13,2.6692569479452
207,51.75,2.6692569479254,4.155564781172e-13,2.6692569479254
208,52.0,2.6692569477442,-9.7810648469476e-14,2.6692569477442
209,52.25,2.6692569478714,7.632783294298e-14,2.6692569478714
210,52.5,2.6692569479746,7.771561172376e-14,2.6692569479746
211,52.75,2.6692569477884,-3.1680214007678e-13,2.6692569477884
212,53.0,2.6692569477958,1.94122495855708e-13,2.6692569477958
213,53.25,2.669256947975,1.28230759344206e-14,2.669256947975
214,53.5,2.6692569478612,-7.8825834748386e-15,2.6692569478612
215,53.75,2.6692569477524,-2.164934898019e-13,2.6692569477524
216,54.0,2.6692569479288,5.5988547131846e-13,2.6692569479288
217,54.25,2.6692569479308,6.4781513486878e-14,2.6692569479308
218,54.5,2.6692569477564,-2.8244073746464e-13,2.6692569477564
219,54.75,2.6692569478572,2.3381296898606e-13,2.6692569478572
220,55.0,2.6692569479696,-2.0017321133992e-13,2.6692569479696
221,55.25,2.6692569478032,-2.9376501231582e-13,2.6692569478032
222,55.5,2.669256947792,1.86517468137026e-13,2.669256947792
223,55.75,2.6692569479626,-6.5614180755346e-14,2.6692569479626
224,56.0,2.6692569478732,-1.94511073914328e-13,2.6692569478732
225,56.25,2.669256947758,-5.1586512839208e-13,2.669256947758
226,56.5,2.669256947915,2.1727064591914e-13,2.669256947915
227,56.75,2.6692569479346,2.8960167597348e-13,2.6692569479346
228,57.0,2.669256947769,-4.2954528822748e-13,2.669256947769
229,57.25,2.6692569478462,-2.921551889301e-13,2.6692569478462
230,57.5,2.6692569479638,-1.0852430065711e-13,2.6692569479638
231,57.75,2.669256947818,-2.5773827516674e-13,2.669256947818
232,58.0,2.6692569477892,1.39221967287994e-13,2.6692569477892
233,58.25,2.6692569479504,3.0786484472856e-13,2.6692569479504
234,58.5,2.6692569478832,2.97650792902e-13,2.6692569478832
235,58.75,2.669256947764,4.1489034430242e-13,2.669256947764
236,59.0,2.6692569479014,-4.3964831775156e-14,2.6692569479014
237,59.25,2.6692569479366,-4.9682480351976e-14,2.6692569479366
238,59.5,2.66925694778,-5.6565863104652e-14,2.66925694778
239,59.75,2.6692569478386,1.05693231944314e-13,2.6692569478386
240,60.0,2.6692569479574,2.3875346144564e-13,2.6692569479574
241,60.25,2.66925694783,1.05249142734464e-13,2.66925694783
242,60.5,2.6692569477888,-3.0292435226898e-13,2.6692569477888
243,60.75,2.6692569479394,-2.6562085864156e-13,2.6692569479394
244,61.0,2.66925694789,4.1300296516056e-14,2.66925694789
245,61.25,2.6692569477712,1.04916075827078e-14,2.6692569477712
246,61.5,2.6692569478894,4.53914683618e-13,2.6692569478894
247,61.75,2.6692569479368,-2.7505775435088e-13,2.6692569479368
248,62.0,2.6692569477914,9.4368957093138e-16,2.6692569477914
249,62.25,2.6692569478314,3.2224223289746e-13,2.6692569478314
250,62.5,2.6692569479502,-3.1857849691618e-13,2.6692569479502
251,62.75,2.6692569478408,-2.379763053284e-13,2.6692569478408
252,63.0,2.6692569477896,2.7311486405778e-14,2.6692569477896
253,63.25,2.6692569479286,-4.3587355946784e-13,2.6692569479286
254,63.5,2.6692569478962,-4.2005288136692e-13,2.6692569478962
255,63.75,2.6692569477782,-1.14352971536392e-14,2.6692569477782
256,64.0,2.6692569478796,2.203792703881e-13,2.6692569478796
257,64.25,2.6692569479352,-7.2220007751866e-14,2.6692569479352
258,64.5,2.6692569478022,6.1028959663644e-13,2.6692569478022
259,64.75,2.6692569478268,2.843281166065e-13,2.6692569478268
260,65.0,2.6692569479434,-3.4650060598552e-13,2.6692569479434
261,65.25,2.66925694785,-1.92235116713846e-13,2.66925694785
262,65.5,2.6692569477916,4.5741188614556e-13,2.6692569477916
263,65.75,2.6692569479182,-1.13575815419154e-13,2.6692569479182
264,66.0,2.6692569479012,3.2573943542502e-13,2.6692569479012
265,66.25,2.6692569477856,9.6034291630076e-14,2.6692569477856
266,66.5,2.669256947871,-8.4043882964124e-14,2.669256947871
267,66.75,2.669256947933,1.39777078800308e-13,2.669256947933
268,67.0,2.6692569478114,6.5308869423574e-13,2.6692569478114
269,67.25,2.6692569478228,1.92734717074928e-13,2.6692569478228
270,67.5,2.6692569479358,-3.8746783559418e-14,2.6692569479358
271,67.75,2.6692569478578,7.9158901655774e-14,2.6692569478578
272,68.0,2.6692569477938,-4.904965322794e-13,2.6692569477938
273,68.25,2.6692569479086,1.1030065749651e-13,2.6692569479086
274,68.5,2.6692569479032,1.16240350678254e-13,2.6692569479032
275,68.75,2.6692569477936,2.905453655444e-13,2.6692569477936
276,69.0,2.6692569478636,-2.4868995751604e-13,2.6692569478636
277,69.25,2.6692569479296,2.87325718773e-13,2.6692569479296
278,69.5,2.6692569478212,-4.4020342926388e-14,2.6692569478212
279,69.75,2.669256947821,-2.6756374893466e-14,2.669256947821
280,70.0,2.6692569479282,-1.73250302992756e-13,2.6692569479282
281,70.25,2.6692569478646,-4.0017988922614e-13,2.6692569478646
282,70.5,2.6692569477974,2.27318164292e-13,2.6692569477974
283,70.75,2.6692569478996,-1.40387701463852e-13,2.6692569478996
284,71.0,2.6692569479046,-1.66533453693774e-14,2.6692569479046
285,71.25,2.669256947801,2.3148150063434e-14,2.669256947801
286,71.5,2.6692569478572,-1.337263633161e-13,2.6692569478572
287,71.75,2.6692569479252,-2.3830937223578e-13,2.6692569479252
288,72.0,2.6692569478294,4.5535797355e-13,2.6692569478294
289,72.25,2.66925694782,-2.1127544158616e-13,2.66925694782
290,72.5,2.6692569479202,2.907118989981e-13,2.6692569479202
291,72.75,2.66925694787,-4.3520742565306e-14,2.66925694787
292,73.0,2.6692569478018,-1.49880108324396e-14,2.6692569478018
293,73.25,2.6692569478916,-1.9639845305619e-13,2.6692569478916
294,73.5,2.6692569479052,-2.0428103653102e-14,2.6692569479052
295,73.75,2.6692569478086,-3.7747582837256e-15,2.6692569478086
296,74.0,2.6692569478524,1.5093482019779e-13,2.6692569478524
297,74.25,2.6692569479216,1.26287869051112e-13,2.6692569479216
298,74.5,2.6692569478374,-1.60427227058336e-13,2.6692569478374
299,74.75,2.6692569478198,-4.9737991503208e-14,2.6692569478198
300,75.0,2.669256947913,-1.6370238498098e-13,2.669256947913
301,75.25,2.6692569478752,3.2734925881072e-13,2.6692569478752
302,75.5,2.669256947806,1.25732757538798e-13,2.669256947806
303,75.75,2.6692569478844,6.8678396303312e-13,2.6692569478844
304,76.0,2.6692569479048,1.87239113103032e-13,2.6692569479048
305,76.25,2.6692569478152,2.1016521856154e-13,2.6692569478152
306,76.5,2.6692569478484,-1.18183240971348e-13,2.6692569478484
307,76.75,2.6692569479168,-1.56097357262298e-13,2.6692569479168
308,77.0,2.6692569478446,-1.66311409088848e-13,2.6692569478446
309,77.25,2.6692569478204,-2.0150547896946e-13,2.6692569478204
310,77.5,2.669256947906,1.57818202950466e-13,2.669256947906
311,77.75,2.6692569478788,-1.67921232474554e-13,2.6692569478788
312,78.0,2.6692569478104,-1.99396055222678e-13,2.6692569478104
313,78.25,2.6692569478778,2.8221869285972e-13,2.6692569478778
314,78.5,2.669256947904,1.3500311979442e-13,2.669256947904
315,78.75,2.6692569478222,-2.9753977059954e-14,2.6692569478222
316,79.0,2.6692569478452,6.4059868520872e-14,2.6692569478452
317,79.25,2.6692569479118,6.661338147751e-14,2.6692569479118
318,79.5,2.6692569478498,5.9008353758828e-14,2.6692569478498
319,79.75,2.6692569478218,1.99729122130066e-13,2.6692569478218
320,80.0,2.6692569478996,2.781108676686e-13,2.6692569478996
321,80.25,2.6692569478808,3.6076697185194e-13,2.6692569478808
322,80.5,2.6692569478156,1.09745545984196e-13,2.6692569478156
323,80.75,2.6692569478724,1.6597834218146e-13,2.6692569478724
324,81.0,2.6692569479024,1.4604983888944e-13,2.6692569479024
325,81.25,2.6692569478288,-5.0903725679064e-14,2.6692569478288
326,81.5,2.669256947843,-2.8765878568038e-13,2.669256947843
327,81.75,2.6692569479072,9.6977981201008e-14,2.6692569479072
328,82.0,2.6692569478554,1.94344540460634e-13,2.6692569478554
329,82.25,2.6692569478236,-1.71973546514436e-13,2.6692569478236
330,82.5,2.6692569478932,5.8297811023066e-13,2.6692569478932
331,82.75,2.6692569478824,-7.2997163869104e-14,2.6692569478824
332,83.0,2.6692569478208,9.7699626167014e-14,2.6692569478208
333,83.25,2.6692569478676,-2.2792878695554e-13,2.6692569478676
334,83.5,2.6692569479004,3.2918112680136e-14,2.6692569479004
335,83.75,2.6692569478346,-1.66033853332692e-13,2.6692569478346
336,84.0,2.669256947842,-1.7080781233858e-13,2.669256947842
337,84.25,2.6692569479016,1.6597834218146e-13,2.6692569479016
338,84.5,2.6692569478596,-3.308464613383e-14,2.6692569478596
339,84.75,2.669256947826,-7.2497563508022e-14,2.669256947826
340,85.0,2.6692569478876,1.37168054692438e-13,2.6692569478876
341,85.25,2.6692569478836,-6.3671290462252e-14,2.6692569478836
342,85.5,2.6692569478256,-8.9706020389712e-14,2.6692569478256
343,85.75,2.6692569478632,1.06026298851702e-14,2.6692569478632
344,86.0,2.669256947898,-8.1767925763642e-14,2.669256947898
345,86.25,2.6692569478408,2.997602166488e-14,2.6692569478408
346,86.5,2.669256947841,1.22124532708768e-14,2.669256947841
347,86.75,2.6692569478972,-1.65756297576536e-13,2.6692569478972
348,87.0,2.6692569478634,-1.05360165036928e-13,2.6692569478634
349,87.25,2.6692569478282,-6.9944050551384e-14,2.6692569478282
350,87.5,2.6692569478824,-1.37778677355982e-13,2.6692569478824
351,87.75,2.6692569478842,2.5257573810222e-13,2.6692569478842
352,88.0,2.6692569478302,-3.9912517735274e-14,2.6692569478302
353,88.25,2.6692569478604,1.5049073098794e-13,2.6692569478604
354,88.5,2.6692569478954,1.93178806284778e-14,2.6692569478954
355,88.75,2.6692569478456,-2.067235271852e-13,2.6692569478456
356,89.0,2.6692569478408,8.7430063189232e-14,2.6692569478408
357,89.25,2.6692569478924,3.180788965551e-14,2.6692569478924
358,89.5,2.6692569478666,4.7406523151494e-13,2.6692569478666
359,89.75,2.669256947831,-1.39110944985532e-13,2.669256947831
360,90.0,2.6692569478772,2.2254420528612e-13,2.6692569478772
361,90.25,2.669256947885,6.9944050551384e-15,2.669256947885
362,90.5,2.6692569478348,1.93012272831084e-13,2.6692569478348
363,90.75,2.669256947857,2.6201263381154e-13,2.669256947857
364,91.0,2.6692569478928,2.3508972546438e-13,2.6692569478928
365,91.25,2.66925694785,1.23234755733392e-13,2.66925694785
366,91.5,2.6692569478404,-5.7731597280508e-15,2.6692569478404
367,91.75,2.6692569478884,1.78357328906032e-13,2.6692569478884
368,92.0,2.6692569478694,3.1880054152112e-13,2.6692569478694
369,92.25,2.6692569478342,5.3235194030776e-14,2.6692569478342
370,92.5,2.6692569478732,-1.17295062551648e-13,2.6692569478732
371,92.75,2.6692569478846,3.2690516960088e-13,2.6692569478846
372,93.0,2.669256947839,-2.1493917756744e-13,2.669256947839
373,93.25,2.669256947855,2.7200464103316e-15,2.669256947855
374,93.5,2.66925694789,3.7303493627406e-14,2.66925694789
375,93.75,2.6692569478538,1.16240350678254e-13,2.6692569478538
376,94.0,2.6692569478408,-2.7478019859472e-14,2.6692569478408
377,94.25,2.6692569478842,1.6064927166326e-13,2.6692569478842
378,94.5,2.6692569478716,1.02140518265514e-14,2.6692569478716
379,94.75,2.6692569478364,-3.6137759451548e-14,2.6692569478364
380,95.0,2.6692569478694,1.08635322959572e-13,2.6692569478694
381,95.25,2.6692569478842,-1.40998324127394e-13,2.6692569478842
382,95.5,2.669256947843,6.0618177144534e-14,2.669256947843
383,95.75,2.6692569478528,-2.7977620220554e-14,2.6692569478528
384,96.0,2.6692569478874,-4.9182879990894e-14,2.6692569478874
385,96.25,2.6692569478574,-1.32949207198862e-13,2.6692569478574
386,96.5,2.6692569478412,-2.1538326677728e-13,2.6692569478412
387,96.75,2.6692569478804,3.9079850466806e-14,2.6692569478804
388,97.0,2.6692569478732,4.2987835513486e-13,2.6692569478732
389,97.25,2.6692569478388,-1.89959159513364e-13,2.6692569478388
390,97.5,2.6692569478662,1.3417045252595e-13,2.6692569478662
391,97.75,2.6692569478834,-5.5511151231258e-16,2.6692569478834
392,98.0,2.6692569478462,-6.8056671409522e-14,2.6692569478462
393,98.25,2.6692569478514,2.235989171595e-13,2.6692569478514
394,98.5,2.6692569478848,-3.4305891460918e-14,2.6692569478848
395,98.75,2.6692569478606,-1.07081010725096e-13,2.6692569478606
396,99.0,2.6692569478418,-5.956346527114e-14,2.6692569478418
397,99.25,2.669256947877,1.78468351208494e-13,2.669256947877
398,99.5,2.6692569478746,8.337774914935e-14,2.6692569478746
399,99.75,2.6692569478418,5.9230398363752e-14,2.6692569478418
400,100.0,2.6692569478632,2.5629498523472e-13,2.6692569478632


==> tikz/results_validation/Re100_Ma001_BodyForces_BC_wall_cylinder.csv <==
hLevel, pLevel, xForce, xForceMax, yForce, yForceMax, zForce, zForceMax
1, 2, 2.1203681293114993, 2.1488124576778, 0.057337876619439294, 0.75674870682349, 0.0, 0.0
1, 3, 1.8184335511682463, 1.8641064185177, 0.021616457448318890, 0.54442686600177, 0.0, 0.0
1, 4, 1.6765811596588767, 1.7139452675078, 0.012867062310438805, 0.50881557239688, 0.0, 0.0
1, 5, 1.5048069574573963, 1.5403219602191, 0.014741525251171695, 0.49795228350314, 0.0, 0.0
1, 6, 1.5110943481633403, 1.5471049600063, 0.010810374083047000, 0.49165486082564, 0.0, 0.0
1, 7, 1.5230387895756055, 1.5582417621082, 0.009703855553245617, 0.49111125425498, 0.0, 0.0
1, 8, 1.5259421697043805, 1.5598715732606, 0.009889625621827814, 0.49117001891407, 0.0, 0.0
1, 9, 1.5258268881566044, 1.5587020142179, 0.010039104105157255, 0.49117767459671, 0.0, 0.0


==> tikz/results_validation/Re100_Ma010_BodyForces_BC_wall_cylinder.csv <==
hLevel, pLevel, xForce, xForceMax, yForce, yForceMax, zForce, zForceMax
1, 2, 1.6175065362521748, 1.6408561363547, 0.049848535897302270, 0.58807123836069, 0.0, 0.0
1, 3, 1.4893026770638418, 1.5052069746644, 0.024028881050553723, 0.42928593411901, 0.0, 0.0
1, 4, 1.4312144779231062, 1.4450045257577, 0.015953557966140366, 0.41885757388059, 0.0, 0.0
1, 5, 1.4176173637559801, 1.4305338637928, 0.018222703622114242, 0.41624633709038, 0.0, 0.0
1, 6, 1.4227971809893310, 1.4350793730823, 0.017716974713361180, 0.41712750046132, 0.0, 0.0
1, 7, 1.4265103548619930, 1.4385392885647, 0.017451884663728184, 0.41810929788911, 0.0, 0.0
1, 8, 1.4290038172016954, 1.4408736723228, 0.017101862565257333, 0.41920103007805, 0.0, 0.0
1, 9, 1.4315788123016433, 1.4437493561702, 0.016590537318069455, 0.42099286496648, 0.0, 0.0


==> tikz/results_validation/Re100_Ma020_BodyForces_BC_wall_cylinder.csv <==
hLevel, pLevel, xForce, xForceMax, yForce, yForceMax, zForce, zForceMax
1, 2, 1.4641155515122863, 1.4841839597379, 0.02693976294289519, 0.47863129638313, 0.0, 0.0
1, 3, 1.4014692247892748, 1.4175690954971, 0.030063015925713397, 0.38330785193977, 0.0, 0.0
1, 4, 1.3715179209357524, 1.3877049514028, 0.013609092724409294, 0.37516236692689, 0.0, 0.0
1, 5, 1.3669370950104476, 1.3841178415446, 0.027917068843091475, 0.37578913124982, 0.0, 0.0
1, 6, 1.3746271064070468, 1.393697234198, 1.393697234198, 0.37924800202655, 0.0, 0.0
1, 7, 1.3816290203815718, 1.3999209460302, 0.029179725893978957, 0.38248272975731, 0.0, 0.0
1, 8, 1.3888744241899216, 1.4083487074813, 0.028071018087464494, 0.38671659031139, 0.0, 0.0
1, 9, 1.3969517126351414, 1.3969517126351414, 0.024131541727293263, 0.39136050818715, 0.0, 0.0

